Sequential Quasi-Monte Carlo

We derive and study SQMC (Sequential Quasi-Monte Carlo), a class of algorithms obtained by introducing QMC point sets in particle filtering. SQMC is related to, and may be seen as an extension of, the array-RQMC algorithm of L'Ecuyer et al. (2006). The complexity of SQMC is $O(N \log N)$, where $N$ is the number of simulations at each iteration, and its error rate is smaller than the Monte Carlo rate $O_P(N^{-1/2})$. The only requirement to implement SQMC is the ability to write the simulation of particle $x_t^n$ given $x_{t-1}^n$ as a deterministic function of $x_{t-1}^n$ and a fixed number of uniform variates. We show that SQMC is amenable to the same extensions as standard SMC, such as forward smoothing, backward smoothing, unbiased likelihood evaluation, and so on. In particular, SQMC may replace SMC within a PMCMC (particle Markov chain Monte Carlo) algorithm. We establish several convergence results. We provide numerical evidence that SQMC may significantly outperform SMC in practical scenarios.

==> figs/UnivariateModel/Data/EX2MC.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.0899910942118984 4.13250481479909 33.2437546320278 338.756268154713 47.2272389233176 20.4276068935052 171.883210304381 5.79667191247311 1.77528047437398 59.5671180246962 293.819328611938 191.778831781735 110.878563096848 7.35677735945388 61.766221625594 39.3230326656548 36.245700330506 9.14757355341635 8.41226424437606 22.433015659407 19.0759436359304 284.017197407135 139.489278740716 5.07021051214395 5.68269890216067 91.8889661427047 44.4174106407604 115.786811516571 9.91354644617782 11.9730573269908 48.59076995187 225.579375524829 284.861957760199 93.5661405303951 8.58678138104813 86.3597123968201 5.03823144175053 3.21714733811819 73.2627234428331 206.012675171267 186.386798490534 34.5026531671286 5.01043457878809 18.9874143338947 295.367857945775 262.06389724899 19.1288033692633 4.92502119111545 52.2178050342506 184.236427770004 124.825128969487 198.476882177688 10.159143492225 8.72671638520124 153.951222325006 162.083516130374 140.079330220062 1.67339520627652 10.6352906606351 92.282880082624 148.182482704996 209.229187748514 99.0111093248312 1.57929457458315 10.2051392775192 171.111360732703 265.910067827218 45.1630634522355 1.84637853238173 15.9967993366064 173.990133528361 270.407757845642 95.1288745736069 0.640214161351774 178.882005448505 55.0603354065923 1.77045977225264 8.62112271088785 329.351006967169 222.823486481363 24.7663382061337 2.38674061692417 8.53615050102525 342.50598555026 361.053864398541 138.813976184424 4.06557502975895 3.74634882767702 68.4924945574292 315.135014949118 118.011939532081 2.12477888225303 8.69605271889667 20.2964841031731 259.399825572693 407.702537460554 119.85350181581 1.84408329706751 5.68825945675025 266.316297724786
"2" 0.0448885012538898 1.31225095760771 12.2839962876714 374.808034440785 46.7880849055598 14.9770091713456 165.602076213049 5.38561934046748 0.729307683203108 30.4778423662384 335.016492860141 203.976684477311 113.47937466669 1.2786585581834 42.3226769806361 23.8322762845326 36.6099562676422 7.16530746884651 1.02293833386471 16.8751469287529 12.8469811508844 299.031522418986 140.693503809965 3.41827030425893 3.61601047187308 66.7973456082685 12.6432523845551 88.5471557705858 5.9492420766492 4.90749115698293 25.0847491402659 244.887470509329 302.182733807891 93.3910454556292 1.68946817503938 54.6965514994398 3.37510543606915 1.14224527565386 40.6131733789532 215.159692278707 189.655660928802 34.309862572382 1.54372695496292 9.92360405963285 348.46299664078 270.394972322358 18.7220828836199 0.992932788148012 32.4994915780166 214.799264661278 134.652254221039 224.659656564393 4.72777434526607 4.55127947430609 151.735695364391 168.543399300429 141.117082094901 0.930429772765168 8.51382731692981 75.3642135275725 147.679319177833 209.665162320046 106.7842677816 0.897091495614651 5.46729892403145 175.565993385666 269.777588909357 45.7294402619145 0.766971167649417 8.65026497235425 179.441396362594 276.496338240319 95.0819384506503 0.111158921955364 172.854384196843 53.5897850692871 0.629936747653927 4.57117214394055 350.587792337838 227.165162509864 24.3419352347609 0.194301543212123 6.20365759036288 393.773263083341 371.148959594317 139.181629944402 2.12658941381903 1.89664169324029 52.3543621901605 325.432342783584 117.752803527529 1.18441022186122 7.01207933523205 17.3621301406025 263.82196059105 447.456115090995 123.51821122637 0.814835484087498 3.10129170637413 277.768339809707
"3" 0.0244890056078841 0.478834298750967 3.64866759583451 482.47495035764 48.790248818604 4.32476695769439 155.846721119514 4.98548388285692 0.269064188266049 14.1680087761542 346.594319358355 206.082291903338 114.370356367277 0.425919503947313 34.4964942329997 12.4827778246495 31.5381135007302 5.35762868673623 0.34554316410782 15.8529157099744 8.36590826108703 300.083617089915 140.484698429682 3.1042467265952 3.26096663137187 57.9938815557232 1.43363894852553 59.3772247637433 4.68038860158878 2.03329937340286 15.1053526073181 253.879514694848 305.214990393732 94.204211783263 1.60141606682159 46.850497736892 3.02794653704978 1.07189440015026 30.3002447169033 215.696920328195 189.541757266686 34.4156680313137 1.10450502786856 6.21177980788433 381.343240399729 270.753092622163 18.0595364409547 0.516620760887738 25.8372650808564 228.623467638869 138.849559789754 249.440600670943 4.1831429164469 3.53433064559474 144.239931399151 169.89341074349 141.24358249496 0.726862022797315 8.12782618990314 69.4214209642955 147.41178286293 210.315519435673 112.811253331177 0.234925944769519 2.99012824115749 176.274449972013 269.996076395775 45.7795329939195 0.615579305793931 4.03986257847683 179.437927325693 276.718903367335 95.3105300823867 0.0540825142387478 167.322615423687 52.328185501352 0.546936952736245 3.04327592582177 358.283437358523 227.564561205016 24.4387744306955 0.115274453502014 5.53199116084934 413.409910914143 371.265758517126 139.467731780644 1.7819672314836 1.6193073854505 40.3818726506548 325.536194145408 117.520233881615 1.08043405732837 6.47891609968179 15.1921278336775 263.847979958035 479.2481696199 124.46128478295 0.360919981546295 2.35549837095415 277.79282241148
"4" 0.0131863589317556 0.308661675725545 2.72451190554328 545.441487126008 50.4465955746984 0.603794367298269 150.638800604145 4.83611536075485 0.241085473703614 7.43275567599866 347.38471214168 206.188920781895 114.704853676313 0.289869702121986 32.3273570069037 6.61403586093637 27.9984961153648 4.37581559547513 0.283537733728562 14.8474792801228 6.02766573815666 300.212938873235 140.804629822643 3.16702795357378 3.05331670654376 53.8056291592185 0.454982919989991 44.6919290710426 3.89902652700686 0.60013770810261 7.74658927022011 259.322015100511 310.57184658357 94.1263524951638 0.132832189076556 40.7086417560053 2.97464909884496 0.919881834005959 21.5615888433595 215.600064985504 189.695486833974 34.3166765640279 0.861125822811529 4.45593484107539 400.773442145665 270.985759933678 18.1420772400689 0.282356781340983 21.2183863654991 229.53536650982 138.931044816928 269.025840532068 4.82202013592282 3.3780610800127 143.178554347542 170.101756206121 141.239113837326 0.700679157684827 7.72942331823845 65.700956278413 146.897628443045 210.203701104494 113.850799373439 0.136415274613572 1.85532205793738 176.395436428134 269.874618555157 45.6176615976884 0.516832769657238 2.35513330225777 179.50760311905 276.66139664664 95.514059453866 0.0322258244223558 163.868684877226 51.0391292692026 0.473867929896602 2.44516466260208 360.810446917146 227.245318106065 24.0832023351841 0.0593119083238579 5.16977725573777 421.51752481549 371.396980670718 139.51921008153 1.64199829860301 1.50884561056428 37.9427083262926 325.677876453691 117.590814334198 1.02615075888342 6.36211231974147 14.2987755622188 263.359529572187 518.718104891268 125.267518326337 0.202284484249641 2.10716263262043 277.514918658544
"5" 0.00533160797875052 0.221288628083045 2.0803315054262 573.310469398306 50.920809936622 0.0647347819946488 145.923928608241 4.85176949227427 0.226978493334471 3.91036639929056 347.862262315411 205.893805762007 114.954076329231 0.192954858146203 31.7940897459449 3.63700286445407 26.4463294977257 3.96187636190566 0.259707694654123 14.9206865375864 5.00572235017579 300.099952987998 140.680253460867 3.06879182321333 2.98601476926593 51.5353868713838 0.252277107333718 40.3994743401915 3.81721532486812 0.391900753209879 5.44388364930851 259.340183228801 310.487878909453 94.3778728461956 0.116238855207495 36.605380708963 2.9362501344526 0.870292213245684 18.7737376752983 215.648478200726 189.794740277669 34.3912783752815 0.795788028516181 3.80042115841721 410.317951261156 271.036130758843 18.0756499229019 0.178588428013954 21.7366750707652 230.720539961746 139.228529260793 278.170116615989 5.13004103079359 3.28858263011371 141.512831436518 169.977838709294 141.286532670023 0.675548620669865 7.62180512194676 64.8888736768219 146.777965903387 210.155963074245 114.913672355129 0.0709346503264838 1.51139267783503 176.344356709992 269.993844644597 45.6995073027946 0.506716996991084 1.69999774666936 179.956708026103 276.788274215815 95.4152265689111 0.0143253302579964 163.316589167104 51.394556410662 0.424706123651592 1.99138656909518 360.605394822616 227.300126492125 24.0491316125325 0.0359985644464634 5.04030437398883 421.364799371244 371.542373260167 139.360994145754 1.59515098323861 1.43277806295046 34.3662583288877 325.761847383447 117.448531818954 0.990974357734595 6.17527425478116 13.5906339785407 263.662445329643 548.05533650933 125.942062619395 0.10999850893808 1.96521353652641 277.638878926126
"6" 0.00276591313957985 0.153683581730597 1.91389231700431 580.100978390167 50.9015495472456 0.0575090505583562 146.318531091018 4.853192846855 0.215769616756345 2.29876450806896 348.183586629335 206.066901964135 114.983204231995 0.164883792851495 31.6049376391225 1.81934279874375 26.5428809875804 3.88090663396098 0.23929772915643 14.9017194839251 4.51910954951072 300.362290910197 140.607338070423 3.0840189434866 2.83666825118774 50.5781440711073 0.169148518481976 38.2058834790238 3.75558657050991 0.353373258560069 4.21422575592427 259.377831856165 310.540787789105 94.2378832347195 0.0990283705290142 33.6723599313593 2.92752548833904 0.881564235178584 16.879287528121 215.654059274332 189.716659117868 34.5138442622705 0.785972398834919 3.24994989701118 412.430064219329 271.084279347791 17.9938200011317 0.106380704908081 20.1963708741394 230.340506622485 138.787137784112 281.355089453903 5.24632266931287 3.26514767675507 140.591841599096 170.080327531064 141.186499762062 0.67514088730662 7.50799928247221 65.0082850153305 146.545140983231 210.186725924291 115.127411815546 0.0456975090275314 1.26894646489837 176.11559026626 270.074957032074 45.6147547727523 0.492393998228847 1.15759636613236 179.918498566404 276.830218176211 95.4125547853058 0.00750651230224888 161.323038440379 50.875624454841 0.416055916716252 1.82864553993002 360.879750249281 227.33766277669 23.9937341820434 0.0236706095153538 5.04291714537292 423.140898962549 371.533603831921 139.495976727337 1.54328023193985 1.43736399781398 34.6773395694465 325.753373505862 117.313052929224 1.00310246687418 6.25293618163961 13.6765022847014 263.543683927099 565.720797989119 126.404842499853 0.0541083845676649 1.94516337537153 277.461822207319
"7" 0.00147032384353984 0.147104284956953 1.85930571643211 581.691356258128 50.9170008844224 0.0577293330606433 147.88228889815 4.76562766330096 0.211379512300417 1.22854415838202 347.957656852427 206.047634641921 115.076690393583 0.140090452486988 30.7974861251406 0.84869126877006 26.1193094551463 3.75959530296349 0.225121470145286 14.6696689397095 4.05909364682966 300.288635502289 140.636637428322 3.12532997793323 2.87764504369692 49.7604662397125 0.143550236302214 36.903442475042 3.72617045525867 0.364150860325381 3.72349509193977 259.341428192578 310.520499273463 94.339402836785 0.101368066075554 33.9400676230815 2.92574757773764 0.849861783076872 15.6257291625144 215.719015568606 189.739802711064 34.5132913534368 0.735492573062876 3.01605510859883 413.274617182298 271.112717002827 18.020998160586 0.0744101939282279 19.4735980448117 230.115884561773 138.793111552814 283.526084553192 5.34387185548949 3.21925364785259 140.979275725639 169.864512650151 141.204350740708 0.669779316891933 7.53062077707448 62.9557407008385 146.851305064848 210.206847307875 115.264806338644 0.0355513044478903 1.10516158960098 176.204731113208 270.05823112629 45.644986506708 0.462924015203617 0.970676114867671 179.888106215961 276.791700594968 95.4882836001987 0.00376821691746383 161.042103193874 51.0328207516179 0.400801813045489 1.79102616889153 360.791746645679 227.275323514333 24.1159625203965 0.0161962624867822 4.9857999962392 423.51201490997 371.614113135135 139.463990195998 1.54941018186175 1.41687900559658 34.0800258835174 325.646897496144 117.393617131977 0.996360406427326 6.25457035467018 13.6035267683498 263.607041818101 576.217156709808 126.558428586366 0.032457144810412 1.90100015175496 277.66918979081
"8" 0.000718866621640899 0.140257907399354 1.82927426482868 581.333297511217 50.8925644866341 0.0555299157535117 146.022989444651 4.79259076081595 0.207976671148552 0.676807238162076 348.00601920732 205.989643328597 115.07613830739 0.124819861503954 30.3557254917385 0.465053042960594 26.0520592442321 3.74999751196419 0.229734269733703 14.8568356173251 4.14659839943429 300.199097261099 140.577054813478 3.08935775325416 2.85513061278429 49.2571960091256 0.126203001246267 36.2529582846132 3.73561730803683 0.356644188121606 3.53690498596686 259.29974375559 310.531321241028 94.2936831608538 0.0979307656214815 34.0265682178035 2.92367343369674 0.836279533649118 15.0008589851824 215.684750548881 189.685920750682 34.4764190754531 0.708975300912881 2.83476577191487 413.344029315604 271.075310651071 18.0217855044728 0.0590944980206976 19.3015630675289 230.111009877995 138.548660427304 283.646968788774 5.32764624899966 3.23489399037051 140.219072775702 169.919918126013 141.243039321951 0.660732737475716 7.5133579846212 63.0281602712987 146.619618247813 210.248248286237 115.264714671068 0.0291132516638368 1.0822046417013 176.095975059205 270.004979671163 45.6079150880385 0.472192414184963 0.733680942487356 179.878178249803 276.834209714034 95.4697461848699 0.00218230881745033 160.974496195002 50.9849026000718 0.391468758147973 1.719701060494 360.769244353384 227.327163145868 24.0841101263231 0.0154315668220366 4.94978725927869 423.340057005925 371.609709751388 139.531750123599 1.5245642601704 1.4298281189058 33.5160667474806 325.735877963841 117.376805016452 0.985644767731045 6.12417101823754 13.3774897614557 263.634836304168 580.313772076979 126.576597172099 0.0193147988014165 1.86541821133869 277.631082609294
"9" 0.000377615783781115 0.130309914377352 1.79930429582807 581.511159613009 50.891307380863 0.0542114143340363 146.119763952509 4.8197361955434 0.204041863125489 0.467860749744522 348.066126716204 205.950146280229 115.061713321575 0.123956279694668 30.3828221052582 0.261177997840323 25.509274079934 3.61613884678316 0.224222193737506 14.7277337956516 3.98193747719981 300.279277389945 140.583625108919 3.07473552315449 2.86834023044892 49.2350323258887 0.115319490660901 36.4650811921564 3.75583836224386 0.351921904404966 3.26655161946548 259.333769013574 310.538283188305 94.3034165016511 0.0974679987016125 34.3795789610046 2.92617685298158 0.839330862154302 14.9095202273152 215.661153136162 189.682521912034 34.5384740223352 0.694412142593242 2.78120426989988 413.43846984592 271.090884539496 18.0055738512358 0.0536449879938247 18.9683000116942 230.256904724902 138.633920154998 284.083510345641 5.34532790346488 3.21202955284146 139.557177921329 169.952442037346 141.252230433459 0.666132549709407 7.49903711199612 62.8731312304189 146.773660557292 210.267022771361 115.374400534705 0.0243742290123328 1.04861989231112 176.131453220197 270.01070344593 45.6249413337185 0.46969523936098 0.773476601509892 179.972429064596 276.835963230319 95.4847351708101 0.00102477722034586 161.315481147966 51.0363289284745 0.395417172212302 1.75442811452096 360.802650317076 227.2939954988 24.0675826808221 0.0125258095087597 4.93534253080099 423.239895453865 371.598268380356 139.519949170463 1.49549141805751 1.41559872451346 33.4882125567811 325.71949783145 117.40604043734 0.978399171498596 6.13036790250178 13.3778696944501 263.619793665048 581.293039211051 126.596992500039 0.0100405335631887 1.86066473149957 277.594460943055
"10" 0.000177219933040511 0.128665750927627 1.77086513206925 581.722504495301 50.899093639789 0.0537255933439563 146.041918503318 4.79934657814907 0.205002391673231 0.335297622819349 348.052766187725 206.028178358663 115.0848271097 0.119644578331223 30.2221568839681 0.1599479949541 25.3479310023752 3.5730084911068 0.226573564754773 14.7451361772357 3.97237957951703 300.257940001333 140.587624516003 3.0674124268909 2.86112242628932 49.3353545525681 0.109889571562095 36.1478617740505 3.75854119684163 0.353289086219915 3.29355000469521 259.309452028413 310.547866508475 94.3128547832039 0.0959011839103461 33.754066927876 2.92106166385139 0.838508672562657 15.1193270051265 215.640785885999 189.679710683357 34.505148877672 0.696965151703299 2.79220948274015 413.666862162349 271.113129652127 18.0032592113029 0.0508090103281108 18.8340910949342 230.130920394376 138.637415904828 283.92656605224 5.34648824463435 3.2336888908638 140.115860568661 169.934347306949 141.227899383056 0.664787362156805 7.50899603912946 62.9530703613689 146.729042785879 210.258979634663 115.326514027076 0.0222795284216966 1.03706438775453 176.16110308647 270.010579223576 45.628456650353 0.46691481178528 0.731944874319221 179.914472684458 276.840828966023 95.4998211084617 0.000671847348273588 161.298630925831 51.1532716974058 0.39351773496989 1.73292367599189 360.776606297544 227.304644280382 24.0731532084427 0.0121423947751558 4.94935365163922 423.464206709602 371.582715912047 139.484184651826 1.51029374715655 1.40951701525866 33.7402351999463 325.738101122487 117.3836161139 0.981456932666591 6.16634854501282 13.5265134440692 263.66557923834 581.748608474497 126.618943518552 0.008274563115746 1.84613536767188 277.602159028307
"11" 8.64062725375037e-05 0.130188470588148 1.76903350919453 581.721086254982 50.9088962950825 0.0536294701942758 146.491623197245 4.80630367853418 0.205289379238419 0.268118006340215 348.051367520702 205.996508673511 115.087701814377 0.119286499772024 30.2502976528861 0.109656227417474 25.4832271967746 3.60331403738264 0.223567439041166 14.7603896427956 3.9503106172439 300.289061573841 140.582230628713 3.08124024254916 2.86483365803385 49.2395348940055 0.109869503047822 36.1622963658528 3.75016281258945 0.352847549698292 3.29445281673468 259.289582763838 310.548322728923 94.3168946560069 0.094331434996386 34.019682728597 2.91843217660119 0.832922113221552 14.853835403834 215.651183938666 189.692019783889 34.5301141036683 0.695319747831589 2.77405367906699 413.596117282172 271.072600561108 17.9982025656286 0.0494119059396174 18.884913020622 230.121675612916 138.628851793316 283.988096630952 5.3561221469005 3.22143670999176 139.970222137404 169.918901162898 141.225938252283 0.663870802005092 7.52684684677891 63.0608684646056 146.772050178429 210.248536060687 115.322240227873 0.0214385439354293 1.02814175507226 176.153874666625 270.003724996967 45.6326874874186 0.469055773779971 0.700434616346693 179.93918402895 276.841577425737 95.4771868565796 0.000392952729041582 160.536234414491 50.9751979170197 0.392983188715017 1.73667410251955 360.851679383545 227.330586362606 24.0877846652299 0.0120757767864207 4.92458337735051 423.439355856767 371.571977910133 139.502991886146 1.51171219968173 1.41203705018379 33.4668714756505 325.727961363929 117.398057731059 0.98292766456237 6.14361891569854 13.4011861622603 263.614348449639 581.854706183901 126.598264420933 0.00778724180288648 1.84114368913693 277.556303473261
"12" 4.80743018881154e-05 0.12803038682412 1.7750984210649 581.63599223898 50.9010310230816 0.0538559884666094 146.387046214761 4.80863833831565 0.204784797030809 0.252943848464915 348.016367980716 206.006616760619 115.097905804256 0.119102683012519 30.3590972338986 0.0843172445605794 25.5382177068934 3.60988720138367 0.224471184156963 14.7442930577199 3.92544015597683 300.272277955807 140.589790723343 3.08334091061316 2.86979019331615 49.3319214769736 0.108662195440845 35.9705213482593 3.75100254956318 0.353760479558208 3.2593724837383 259.345571120522 310.555579321624 94.3148031871267 0.0947956857261976 33.805408211054 2.91669478865507 0.83599166621668 15.0126321060817 215.643123444921 189.683998179116 34.5156354849875 0.698912661458657 2.76707359507998 413.50976485983 271.077674763628 17.9875369059109 0.0489944366362647 18.877232435893 230.071855127415 138.643430786165 284.06665203359 5.35017865763252 3.222460147096 139.710860102353 169.937880736251 141.215315586624 0.662581860260987 7.51870342712582 62.821171491421 146.749623856402 210.248754096695 115.356916119288 0.0217365777711138 1.02249987971898 176.143438119867 270.010466907602 45.6222259958096 0.467938294024784 0.701276134006049 179.929962994518 276.83281444789 95.483549801052 0.000298036198432021 161.049583845996 51.0483508889926 0.394970921823576 1.73234526591051 360.811930386725 227.316430640942 24.0873574710387 0.0117755393687208 4.92519281439763 423.327699866517 371.589156018641 139.49645022891 1.50039771972016 1.41288011517275 33.4929171570725 325.760793722925 117.407820906008 0.983681790924043 6.14849681840066 13.4111935224398 263.636162094294 582.148908673266 126.630150079221 0.00691135848855794 1.8358310775376 277.610845062423
"13" 2.04002125588615e-05 0.128103406316307 1.76390610322084 581.703727529693 50.8981376172801 0.0534795712165135 146.324095990646 4.80444229589085 0.204810047664449 0.237860486922874 348.041633171975 206.001033873596 115.090995399981 0.117170006675131 30.2128832723419 0.0649205829765954 25.5861514503153 3.62128869433716 0.22391580331482 14.7499975630276 3.92907502348292 300.293642008896 140.584981796371 3.07527279097231 2.86862395912622 49.3210906275264 0.106657336014253 36.0608776938753 3.74980510375595 0.352767945998103 3.27323393680473 259.32781208382 310.54560690402 94.3162317184298 0.0945524154453762 33.8819266458003 2.92209924502593 0.834812583274539 14.8328795157478 215.654830162833 189.687984376903 34.5122951167564 0.695662802686426 2.76038573701063 413.645996857488 271.081795524668 17.9926254085614 0.0470175144460016 18.9161061008626 230.110560540032 138.646641905883 284.143204952259 5.35577849965412 3.21937969259039 139.938371621196 169.927083754106 141.222085424231 0.66346281294808 7.51074063060633 62.7488333712155 146.743019751146 210.258266989238 115.362113813196 0.0206983926771908 1.01743186488857 176.146823050112 270.011922467058 45.6260005751821 0.466983429622521 0.693964940506594 179.922955909559 276.824801171743 95.4876329828957 0.000252257244342507 160.931436068806 51.0195275734372 0.39486610713067 1.72279421384234 360.831265723991 227.317402623109 24.0819125358961 0.0116201080799846 4.928496591361 423.413790988109 371.592378310563 139.505082665878 1.50230967649255 1.41621516193448 33.5265372257736 325.740557254979 117.386121510179 0.982900128642595 6.14126179064306 13.4029650318165 263.628909149005 582.138453299467 126.635315189101 0.00601721349391398 1.84618599267123 277.609177032222
"14" 1.05870502460071e-05 0.127641916883116 1.77365546573842 581.674189824273 50.8947014305059 0.0533344132341584 146.346734546258 4.80531727883652 0.205551685178741 0.225747814063753 348.04628967398 206.001914289467 115.089581732003 0.117793738066767 30.2271415936748 0.0601998944024319 25.5138433638661 3.60244569516711 0.224022251699106 14.7562755752106 3.94161241289036 300.290840906039 140.589552736214 3.07652705035467 2.86816372155378 49.2683671134425 0.106193442854329 36.0179372722213 3.74883464925649 0.352039130535409 3.24423037039867 259.314394741832 310.552195628458 94.3276854419742 0.0946257567200864 33.906214715572 2.91949269693333 0.835778042983675 14.9489789396728 215.653001108801 189.684773132958 34.5137264124415 0.694928720007299 2.74945907014753 413.618799208377 271.07529503155 18.0003828736451 0.0473109428896299 18.8551250880527 230.085370630443 138.635933325047 284.135349524811 5.35226117967942 3.22321668121917 139.918504958655 169.938348341741 141.226205346605 0.664132210856362 7.51270701947706 62.8013346559248 146.744863366513 210.25625306184 115.354805626155 0.0205317775821822 1.02300280672534 176.135874464004 270.01382306584 45.6233791795211 0.467905490748035 0.690037059301959 179.924276169185 276.82638462252 95.4869592096994 0.000204385884407708 161.088432888324 51.0593900209995 0.394510170049908 1.72541017637797 360.822441478178 227.326421380097 24.0815081077753 0.0115214099356256 4.92928110820266 423.408713695782 371.590387814509 139.503903548613 1.50233741144929 1.41481673651229 33.5348999500896 325.736239471848 117.389478348013 0.98326770745939 6.14827409118793 13.4135893801686 263.627519011864 582.115078396757 126.628155460726 0.00600379994154741 1.84158930404396 277.619071749115


==> figs/UnivariateModel/Data/EX2QMC10.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.000674941666414269 2.82254289806269 26.2746169509856 288.792036051479 44.8612227101506 36.1167855006304 195.15259833406 7.84074187917777 0.359646743786598 38.300529783292 322.445037667176 202.303850145522 113.935140076667 0.866845422938126 48.3540725212639 44.0384336160377 72.8213632867795 18.6446050667663 0.279665084020877 17.8351215030533 23.0667053737326 299.45614760263 139.342612760474 4.85843717101909 4.23079988969476 90.985822999083 66.699874940566 109.898144620659 6.22424630187484 2.59435111912397 21.2484973383485 252.239726454686 309.844962822175 94.0603674035197 0.148423025650065 69.0918415035603 3.63972706986432 1.0743848329929 55.0571810178239 215.30323064983 189.982441760429 35.4260422623483 3.72302607596823 9.9411254346813 251.513361400947 266.796486666162 18.2011270174072 2.31476046132743 45.5781091960474 172.916827624463 112.117071657514 156.552937586306 27.3580360449478 22.5053845068771 149.334274365293 140.145908816964 135.608235208876 13.1045650092566 21.2912565994339 90.9006311341025 133.054007171302 191.701735536619 79.248196075051 19.075036720679 10.9301345684435 160.765542483422 240.02176784653 48.0148992036163 17.261947676558 15.390085240409 165.555101978683 244.837843030674 94.942387677868 12.461817603626 204.213008802867 61.0478994885741 0.399356169132463 5.14786452654301 351.002058025344 228.752882087089 30.3503337520607 0.0998442017379219 7.80401956338999 378.156706377527 370.225227516865 137.763323020543 3.7576212968846 1.76500531869725 56.4911332517859 324.097820191392 119.585552372386 1.46303622068798 8.19132285153732 19.7293249117571 263.62165615644 437.974742627333 123.937990104129 0.441710465038401 5.43030440766627 278.10947651867
"2" 7.676709138946e-05 0.79052289340019 6.09712695524624 373.585934616105 46.3651483055456 17.5684022524385 193.353778206396 6.40702359527131 0.262049522284294 13.5258620431228 346.240101145819 206.719337509081 115.173150402913 0.0360933140632263 41.6668540534468 17.1583499178774 67.366123908426 14.9825587934231 0.211292090296657 17.409446765618 11.8298920155835 300.192754653304 139.742554528539 4.02742171164373 3.17049124152884 73.1855059984366 20.3993021336823 62.3793172059843 4.91315738354063 2.59268837456722 11.3602584659644 252.881502210827 310.397241011145 94.2245504055443 0.136205510047974 57.1894576629631 3.37667814866626 0.775867892827189 31.8151503336146 215.952059462224 190.27939411464 34.902012095561 1.66136145698866 6.4113815592005 297.077418311013 270.299393900382 18.0079486813843 0.196425185058428 32.4721968803605 211.454514506352 133.155915524089 185.035143383896 6.9131592845824 6.68246027137261 144.737318243631 164.3684308569 140.855410443001 4.01340908681527 10.7169601614971 73.0393899355384 143.279893902758 205.177926534406 92.7681409616333 5.041129749882 3.18297403557123 172.160203741349 261.30312080292 46.5450967896654 4.66564367685037 5.26768544348942 176.321183234009 267.740942583021 95.6076989976254 3.36533511364133 201.407856369372 61.1509809884658 0.454273996699439 3.02883528890229 358.946393646482 228.168651525884 27.4527709520487 0.0308679585928229 5.85772525241884 403.685344572767 370.834780753919 138.688292319925 2.69353797238554 1.4582567612435 45.4245420996752 325.841445672329 118.257157732764 1.13917288350857 7.07647475986097 13.3937523727763 263.626117053889 473.06232040468 124.74527189883 0.0726528837321326 3.22276478360268 278.319994067424
"3" 2.95677332705487e-05 0.423228000294765 3.12865213592263 467.942583446993 48.1842084599954 2.68708507664173 173.03409090462 5.40052066458416 0.210794986727293 5.03091932384618 347.733607490721 206.439914327767 115.046433180926 0.092933570472536 37.1184638775703 3.95263184127967 54.7351534444257 10.7743622281013 0.283923112691314 15.6217745709627 5.61172348694018 300.448375818593 140.16442873445 3.49875832421275 2.89124966393883 63.8643684549424 1.23148793065507 35.5485009097119 3.84612785732623 0.630077983853167 4.85232684288124 258.01525666471 310.697886751915 94.3160899232694 0.115393025492142 43.9763317441873 3.13584110884718 0.777520834329678 21.2603981681453 215.7386464685 189.918606018584 34.7692907806498 1.10705292837305 4.33158403758377 345.602903453497 270.367779847257 17.9657591409506 0.0715886018516197 26.5003272637882 227.393930631926 138.52361657638 212.804982043721 2.60121930241025 3.4934830753194 148.548618458757 170.017033568111 141.686112116013 0.720756546723775 7.3114411390896 64.7344106634478 147.012971052842 210.312119598515 105.040087497048 0.102979821651328 1.13059213768775 176.879395228526 270.064486619491 45.9435834569254 0.526072284250138 1.34732049843697 181.073188808594 277.247764063384 95.9289517340918 0.00058906160828107 189.37372028882 58.5879640456864 0.434344762242169 1.89414449231509 359.518050193489 227.850115151941 25.9202529638595 0.0113133764171561 5.45550599602234 419.003009953939 371.174504018356 139.111195904059 1.99109653544598 1.3928690927865 39.7728084972733 325.591194407941 117.825677613504 1.01204826934715 6.39471993897595 11.2989107239383 263.594189454758 510.168944877363 125.355195156791 0.00616243467118051 2.17300830529417 277.905799235661
"4" 1.30567549546299e-05 0.212062472162171 2.31106869495833 553.72524824781 50.2221530788433 0.297731123672087 152.170820202102 4.89488171197058 0.203164200014298 1.67097820148496 348.015809613436 206.260876974706 115.093811127486 0.122034865014566 33.7202568955095 1.01899461265001 44.3357954352541 7.7959625381717 0.251318253648096 15.3125336301994 4.42408092378263 300.32669057512 140.357451619432 3.21688402116453 2.87333636025694 55.7891122820719 0.14199759660092 34.5925326472111 3.65929072944262 0.354085984554791 3.43489607512382 259.363734888877 310.575268878434 94.3143852222173 0.105425063860188 37.7506442992116 3.03952507560791 0.816932249473927 16.8805486780428 215.597788398161 189.773229288692 34.6554247633995 0.868521916367985 3.23593133147379 386.538642409448 270.761914973751 18.0068929287035 0.0473844089032264 22.8052353976839 228.783026676873 138.579148989993 238.453707765241 3.54006556923475 3.40403233729144 143.979884479929 169.872335526445 141.468300595883 0.691245109334179 7.43735844212113 65.5282330773966 146.716961662136 210.274842969025 112.746525695809 0.0314595880839395 1.28843004774863 176.368488744083 270.017009559103 45.7821187609762 0.476261581049503 0.82698056712839 180.211111332094 277.067020118967 95.7173431192528 5.84140920329866e-05 167.272798743516 52.7416783150062 0.416846599158007 1.76897755409447 361.062905213068 227.585835759701 25.1324298772949 0.00804016507624832 5.15221311249112 422.887669914062 371.426715776092 139.28470618537 1.64284943911459 1.38279474833686 35.3012864340037 325.772474047832 117.621058544933 0.977503982599741 6.19749401670249 12.1775441272464 263.560795123741 542.643770782401 125.947422449885 0.00729992308933543 1.95317590116422 277.917126060214
"5" 3.70492688710126e-06 0.150400300063833 2.07131427806993 578.579317940696 50.8180486938922 0.0507333604637215 146.473698333181 4.76816895495178 0.201435625894888 0.722814966433955 347.916616664376 206.135844097874 115.088740730998 0.123275056137586 31.6579752580144 0.412703689410927 35.6653532880368 5.62106089151701 0.220624767201031 15.0231297317254 3.89110460186038 300.324709821498 140.474927686948 3.10267573280428 2.87729749990644 52.3401625930851 0.146665695069354 34.246337226839 3.68103476591828 0.350087725776632 3.36104709477933 259.366197742707 310.574209061966 94.3154912058734 0.0999675261078176 35.3835137719647 2.97256939202923 0.819580156004845 15.8725577322123 215.700814098445 189.722238593343 34.5638188273771 0.759200353011124 2.82759454979958 408.68090057387 271.008374731848 17.9881447029192 0.0446624176068688 20.2406753426827 229.733029447844 138.586129559331 261.057658610366 4.43228364212377 3.29341492540901 141.281567602637 170.020442276667 141.367728002251 0.67795927222539 7.5179426832026 64.5114493532319 146.837678586201 210.26271725839 115.251836973363 0.018865255132145 1.20858006371573 176.318270060242 270.021821676712 45.7000857634271 0.465310066536335 0.744296576683165 180.371383326592 276.970661502855 95.5959030147522 2.53024849938169e-05 161.846682707709 51.4356969955937 0.404922098008857 1.72726499587955 360.715355166454 227.435598226026 24.6964808411393 0.0102463681104862 4.98780623383085 423.461715391441 371.529170826863 139.400381115329 1.5245947509336 1.40756792236765 34.6206481248666 325.719976038451 117.504820052132 0.975386757162336 6.11269268935561 12.678172922495 263.642026130766 568.72071325719 126.391217079805 0.00788056369415705 1.86544118575423 277.97295856584
"6" 1.02733690994155e-06 0.138032819981575 1.89941975025941 580.8304026337 50.8782835019982 0.0519347727017773 145.414338120702 4.76038055096095 0.20299188225007 0.338927546858535 348.025159014008 206.066297576957 115.09323173518 0.120817398648256 31.0288500388312 0.16230908595261 30.5516025608942 4.49302280131518 0.222647881920929 14.8006801617224 3.84459131523813 300.365656980562 140.529011847657 3.07091678132084 2.85727494627836 50.4060016658367 0.134380566380481 34.7015472978029 3.71476418715004 0.348730210006249 3.21832286875736 259.319842623344 310.54411662818 94.3216209819191 0.0972519054526301 34.4989043962248 2.9401881213815 0.829430729358084 15.1233908200184 215.606100948877 189.707861328146 34.5581294065704 0.708163976418436 2.71653144818921 413.295758887027 271.073858922969 17.9944725125373 0.0465700310905421 19.4813641669654 229.818407350767 138.634933625036 277.658185567944 5.1081509730525 3.24653071854655 140.387948045519 169.912959537916 141.281292444816 0.670694698607432 7.49834205585428 63.0947844519889 146.696982255478 210.254837782332 115.458046756072 0.0189786294226469 1.12996716897134 176.190043319624 270.016005479299 45.6558412719785 0.463754663736281 0.690100017984544 180.148673475287 276.890877899697 95.5393585542864 7.79381826322626e-05 162.140445788924 51.3792674195354 0.397263645184903 1.72612154775913 360.901179931958 227.376977826127 24.4394597567509 0.0115752000124412 4.91578739763626 423.39421793587 371.5529109711 139.453890086373 1.49648471319835 1.40995670583938 33.7574084778463 325.709567589409 117.44647547011 0.978448782462985 6.12810784853577 12.9982837380719 263.627553479132 578.028312667608 126.556827726857 0.00689720775363522 1.82721942194711 277.968848149834
"7" 2.41162764795306e-07 0.128185826246947 1.86632199805775 581.289052159437 50.8809629374862 0.052821948099515 147.032427416402 4.77615100033444 0.204410865257607 0.244116625123721 348.045790741225 206.031966492981 115.093028353285 0.119146730082454 30.6304682370488 0.0926836069200261 27.1696910399654 3.86384579041357 0.223328763999032 14.7807384103106 3.86610808456326 300.318453344054 140.56085542666 3.06907256402054 2.86965200514851 49.9037959195341 0.121451989541325 35.307363498575 3.73448412675621 0.351264792994983 3.2239304339291 259.32668646908 310.547905447649 94.3229825494826 0.0959788415862938 34.271559739808 2.93031531213568 0.831691278741383 14.8647527688359 215.647111984234 189.69395217187 34.5358204664216 0.697149533857739 2.72515096393237 413.658980621133 271.082395597726 17.9931183179865 0.0467452847907148 19.1077427681829 230.063585630361 138.646627253737 283.635463581686 5.34498415473862 3.22427726502414 140.078076713036 169.955072751157 141.260672816592 0.667336476544871 7.49861628557719 62.8883219761012 146.773166011995 210.26725783256 115.410585835036 0.0198269589539328 1.06497989549725 176.155032996633 270.018614697595 45.6441123086324 0.464560159275539 0.691649427032673 179.992911333233 276.860787487788 95.5134884389106 0.000121503978277957 161.140965910451 51.1657444310527 0.395414594147646 1.73836431581722 360.81314717922 227.349278996475 24.2931645000213 0.0116418938525979 4.89936239067951 423.714189526218 371.572851840719 139.479555342436 1.49691880248065 1.41249697005045 33.5972174871751 325.741218178577 117.418748808414 0.980564312696932 6.13399415854763 13.1919270158299 263.629574230486 579.892571929562 126.590853922643 0.00629431901102423 1.84303238606755 278.031696653216
"8" 6.37742868662079e-08 0.127818355420681 1.8001944983382 581.732771588433 50.8880873969449 0.0530824079290597 146.931455131126 4.790790777484 0.20480062666415 0.227679884787974 348.042142899185 206.010985879905 115.091480712229 0.118399522577126 30.3719150889921 0.0615394645775145 26.0509984877836 3.68356900194229 0.224449593882546 14.7398819306081 3.86528651906007 300.324078310137 140.576029517194 3.07243152152194 2.86793811304055 49.6053225806271 0.112462040733903 35.8238931035669 3.74519127387609 0.351578256005587 3.25234600203227 259.332906928346 310.550040427101 94.3241985233124 0.0953209039863774 34.0542701524954 2.9242508290619 0.833983911246707 14.9303768186523 215.62974763922 189.689560940299 34.5270768232982 0.695621906722113 2.74133475262649 413.625011104335 271.080101909598 17.9933362315257 0.0467951007333586 18.9298012475801 230.215322120716 138.646555825711 284.373261467668 5.36947210314966 3.2205140290984 140.073596118134 169.94573085898 141.239657076466 0.6656017623565 7.505168259614 62.8765338015663 146.715921701767 210.261040833455 115.373207551104 0.0202894665356114 1.04333477268483 176.092173366075 270.015192976937 45.635078332745 0.466336227608925 0.697361097478303 179.948078208059 276.845020624934 95.5018354060731 0.000149064296675197 161.036125617098 51.1427958841369 0.394410589292702 1.72678644152408 360.908392762838 227.334130514297 24.2038419583977 0.0116388782589299 4.9205430975842 423.572519048332 371.584355607655 139.490514252795 1.50059841214742 1.41414829563441 33.5984299304066 325.735973699586 117.405645074041 0.98195505222731 6.13679814211615 13.3021059694579 263.629441956615 581.800318683252 126.621394439957 0.00594142517372626 1.83962900419078 277.956986459124
"9" 1.19358987096614e-08 0.128251874263958 1.76919385529748 581.600421507705 50.8861437773784 0.0532239918239417 146.500267605717 4.79880350266217 0.204695540226357 0.222002136587382 348.039727229843 206.003833860865 115.090728556852 0.118058339962699 30.2673148022487 0.0559495199114672 25.5846032770424 3.61094704525002 0.223831181465889 14.758329674357 3.90968108733612 300.308905875318 140.583216297396 3.07494986119014 2.86795350272386 49.3957109377455 0.108925222143733 35.9579412823573 3.7483525816548 0.352375469365028 3.25236226591695 259.332570452327 310.549094392787 94.3240518052176 0.0950172611185183 33.9509027292991 2.92171374576591 0.834197451586156 14.9659949394199 215.661700770381 189.687175860858 34.5216797058872 0.694141743389619 2.73754779139561 413.617899011618 271.080386221183 17.9942561724929 0.0471604977849133 18.8500534821343 230.110737231985 138.636473385964 284.202645683752 5.35942615912292 3.22037737732325 139.98957949414 169.924685296921 141.23350965668 0.664749118085309 7.51133601744889 62.8500652550457 146.776104602153 210.256854293993 115.352102159865 0.020442933469741 1.03275102956519 176.151746836478 270.011444793201 45.6296754766744 0.466665596009665 0.690992431063131 179.889735598369 276.837985005101 95.494613838319 0.000163488402229523 161.137625958478 51.1470608267492 0.394271101438963 1.72574667777024 360.873436608106 227.327054622472 24.1506862981094 0.0116371102137779 4.92301809145915 423.579798193261 371.586367828603 139.496265874366 1.50272918539432 1.41419047540333 33.5829255864547 325.740467292686 117.398908653451 0.982516854747958 6.14358172494372 13.360271457371 263.635030624115 582.005019886349 126.62621757555 0.00584191703633424 1.83925109204009 277.800852310728
"10" 2.19157062723459e-09 0.127513018711422 1.76353742869914 581.673226402491 50.8886216758927 0.0533368795371671 146.487272462512 4.8032194258431 0.204832888415604 0.222265005094713 348.042145737103 206.000348093596 115.08984525126 0.117888311046378 30.2277822672003 0.05264533915879 25.4881166702004 3.59871168843938 0.223870885801767 14.7538378154457 3.92070903072515 300.3127644939 140.587267734279 3.0761937422747 2.86814694485497 49.3199749352891 0.107581277878618 35.9562114593185 3.74903687478732 0.352368763444179 3.25527631081494 259.332693978678 310.548714847426 94.324173033963 0.0948631054531654 33.9154903010736 2.92078758486004 0.834840368349401 14.9453174040448 215.65647966037 189.685930327507 34.5181879313699 0.693969952857759 2.74461511151152 413.600440812724 271.080403875529 17.9940283646522 0.0471084070968631 18.8584581853425 230.119893257274 138.644899982725 284.167822956285 5.35641015806548 3.21990218583294 139.886215141972 169.921212851854 141.231226332674 0.664340047883501 7.51517304611781 62.8164337369992 146.731937430289 210.251266600916 115.345442530207 0.0205254392367463 1.02564126199428 176.161599899638 270.008659889996 45.6275297551312 0.466986965586116 0.690051065741877 179.933844989184 276.833075079591 95.491587684591 0.000170633171214927 161.118120201916 51.1186701744942 0.394277436665186 1.7247235740771 360.88406534834 227.324162276899 24.1186296532872 0.0115691861311514 4.92782344830912 423.647422570277 371.58850937206 139.499114213266 1.50362939879609 1.41438736483897 33.5792736667835 325.739690110184 117.395600702948 0.982791618699712 6.14131748450835 13.381533494141 263.633987824857 581.999643127438 126.626290730172 0.00579956827230319 1.84125468707392 277.649388073731
"11" 3.92136484646722e-10 0.127699708617512 1.77017617987867 581.674563855328 50.88758187681 0.0533744221977609 146.415296112136 4.80454129232075 0.204832619939236 0.22307322363626 348.039452488873 205.998147421679 115.090247639604 0.117804924459847 30.2112890733318 0.0519586713223435 25.4985869395894 3.60224203065278 0.223834495233784 14.7528326633423 3.92542295058772 300.310323392508 140.589378011455 3.07679598598156 2.86853826251551 49.2839338468517 0.10698729136938 35.9768921215423 3.74931208116513 0.352364733748487 3.25684835040904 259.332653039234 310.548778054481 94.3242102122141 0.0947895410280177 33.8949293960468 2.92010682964622 0.834889176605808 14.9462949536986 215.653717983637 189.685594703652 34.5166860414231 0.69407959658028 2.74482973328171 413.611759522452 271.080374201143 17.994071707324 0.0471595019640115 18.8445654490239 230.119836803234 138.633683636649 284.145819798773 5.35517954495386 3.22011179007221 139.853506318644 169.923541792762 141.22668674536 0.664131482807998 7.51578614205448 62.8173244733094 146.751999773534 210.251927915281 115.355255211745 0.0205687836363148 1.02224581655773 176.131552259055 270.008805646707 45.6268548414496 0.467119222550769 0.688700237863971 179.93475680406 276.831117920677 95.4900266568918 0.000174695111818241 161.093439281373 51.0959710136451 0.394261600655651 1.7251666408384 360.87617366041 227.322808801091 24.1005417581896 0.0115601377102811 4.9270571624202 423.643646238836 371.588965276814 139.500340624657 1.5040647539103 1.41463389894484 33.5639824030995 325.739463925642 117.393907937539 0.982945957233931 6.14364158869435 13.3989269924469 263.630782957566 582.058849067534 126.627196718262 0.00577683403879681 1.8414115531535 277.605398733681
"12" 7.03347892180547e-11 0.12768775417769 1.76292159945315 581.686711778257 50.8882304030359 0.0534115666389017 146.372919251175 4.80492329997058 0.204870970768519 0.222803365088491 348.04022081633 205.99719005424 115.090222802645 0.117767302018599 30.2013889076255 0.0514604791184773 25.516795153832 3.60604656302253 0.223902389430178 14.7530765709237 3.93029903311132 300.304136380905 140.590043068114 3.07707498429747 2.86881048008417 49.2935111765414 0.106869448706595 35.9837057029939 3.74923511915693 0.352362381383255 3.25823276126952 259.332554977332 310.548686275362 94.3242911113658 0.0947527842011446 33.88514232195 2.91980353189162 0.835024022576505 14.9375153301317 215.654375490074 189.685277327647 34.5162313022087 0.694104183948017 2.74695998006285 413.609771178382 271.080272133716 17.9940559208662 0.0471323149786547 18.8522952587257 230.107093697269 138.638176933783 284.132338771125 5.35466297603667 3.21997062420083 139.83441008701 169.921551935899 141.225592137495 0.664035751091821 7.5160390159256 62.8224272680246 146.74558774317 210.250852090655 115.355007049747 0.0205898002831022 1.0207722706575 176.143309539013 270.00799773731 45.6260717524266 0.46719578492728 0.688703187033671 179.930516753454 276.830166469174 95.4892988609924 0.000176642427269197 161.015385682523 51.0627612399207 0.394278333731903 1.72492477863104 360.860549871861 227.321957255734 24.0908124057546 0.0115431702069933 4.92842654798526 423.62053885277 371.58939575005 139.501018503637 1.50427414400412 1.41469540678827 33.5522516538806 325.738962404801 117.392936222197 0.983012191403729 6.14459306248584 13.4052465565332 263.631192675713 582.092173683514 126.627793758641 0.00576476726102925 1.84176136157263 277.621849889335
"13" 1.10149427591212e-11 0.127679664431419 1.76617100782301 581.683005687683 50.8881436736975 0.0534199337889896 146.348644787251 4.80493378632648 0.204858772599202 0.222758383968728 348.040189466165 205.996696006008 115.090109999583 0.117747821248091 30.1957926010297 0.0512332976768723 25.5286630185201 3.60821859530574 0.223939900658244 14.7517175954524 3.93127848470318 300.298049230976 140.589742125699 3.07720300244073 2.86885088205157 49.2898034099279 0.106845769434856 35.9792920279976 3.7492296715748 0.352372360268603 3.25838746677388 259.332611687048 310.548677621381 94.3242904439901 0.0947345469281096 33.8826314455385 2.91963835899301 0.835050489582763 14.9378284514635 215.653287788204 189.685296643929 34.515763808323 0.69416205324477 2.74799920232877 413.607011107769 271.080216821237 17.9940701952901 0.0471513334249097 18.8518406973773 230.123258096762 138.635624785785 284.133240584468 5.35451193890337 3.21990983290881 139.841680366459 169.923976396079 141.22507803764 0.663984573355136 7.51621583904224 62.8193048986889 146.749214259045 210.250425583979 115.355318412983 0.0206007593042344 1.01994724647576 176.137944976226 270.007780061893 45.6261308176058 0.467215928371712 0.688524064975453 179.926869111159 276.829632831599 95.4888686869092 0.000177671265529063 161.001183365275 51.0487290918651 0.394287720943609 1.72497646348291 360.843636453725 227.321522586338 24.0857947825405 0.0115389595189927 4.9277717719601 423.536323411677 371.589568319158 139.501299869473 1.50437067533956 1.41473307153219 33.5501433581288 325.739048977246 117.392566769131 0.983047448198628 6.14431700490161 13.4076533720369 263.630756202924 582.106428441764 126.628063163132 0.00575920640811724 1.84177652835313 277.617131810662
"14" 1.60509370938625e-12 0.127673826105168 1.76632633217751 581.689545414314 50.8882489079851 0.0534266082559159 146.350122695093 4.804957859918 0.204853976904405 0.222657856340085 348.040094562271 205.996453599019 115.090072688955 0.117739945193694 30.1941063338629 0.0511605164820295 25.5303090035242 3.60860130490352 0.22390803804194 14.75209087881 3.9322470895868 300.292148120153 140.58924466768 3.0772564641065 2.86893586756612 49.2906994578544 0.106810561136313 35.978341142699 3.74925232050491 0.352365212456707 3.2587019162706 259.332569463896 310.548666042027 94.3242788168483 0.0947262489935847 33.878951224562 2.91959699116177 0.835059509671943 14.9362091830267 215.653586713568 189.685104700992 34.5155734744414 0.694143602598074 2.7480914606808 413.6069163553 271.080261492655 17.994079222883 0.0471584388018628 18.8512743215009 230.119135510028 138.634340869447 284.133983931163 5.35434904830205 3.21996124306681 139.844668828068 169.925485715714 141.225322229012 0.663960627087353 7.51636661114923 62.8170153969031 146.748614439185 210.251088487243 115.356848730542 0.0206058403155763 1.01951083029512 176.139589712805 270.007602390834 45.625945347521 0.467229863027917 0.688349983818629 179.931932988888 276.829454645934 95.4887572585495 0.000178148687512334 160.992575343082 51.040673486192 0.394285226517657 1.72495784637381 360.833537113361 227.321333012649 24.0834542923422 0.0115362550650094 4.92800301135829 423.4151023099 371.589624018952 139.501446036929 1.50441926661755 1.41475790747493 33.5498311130162 325.739033247681 117.392402509352 0.983066071550042 6.14454334748514 13.4094338774824 263.632541664329 582.104690219852 126.628049961084 0.0057567713384272 1.84182831829407 277.621874823325


==> figs/UnivariateModel/Data/EX2QMC11.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.000504248064229828 2.68289110981907 22.7893054340196 368.824393291507 45.7335299533385 16.1306952285942 171.625804972222 4.95141217900366 0.846421799696963 44.3527373848115 322.933242565212 197.867245837448 113.896481942059 3.80715923146272 54.5606758024266 28.0417994296177 34.5134771409983 6.42997961456978 1.31497302619973 18.4516287281148 16.8344345415771 300.002027085838 140.551529901042 3.22404139100867 3.34911879493295 84.5938232983794 31.7743059261681 105.091917976329 6.20334883632527 5.64133791726492 31.0284796304255 243.994497508231 299.54230242009 94.2039761101403 3.28614932385393 64.2805898304393 2.97030679655501 1.24351558870533 54.2515799401018 213.369661752605 188.202540454343 34.5885227592073 1.87552633091343 9.83058649618528 331.859066539905 266.735901951072 18.0495088865162 1.04124923759679 41.1207763989658 200.96316096508 126.80783132595 211.880909129355 5.30057599565581 4.95228897694322 155.49249813703 166.027576608278 140.170161706138 1.06207983101327 9.16925410396602 87.4553114529641 146.852545721023 210.169750063609 110.416283803346 0.179182212937788 4.28859936026473 176.166390585476 269.999426604551 45.5570919631926 0.495507729760335 9.729478608935 180.687423781931 276.932053859533 95.4816059405613 0.00469263008065688 184.787462951415 56.1495605164495 0.634350231206744 4.18857974778576 347.362995044228 226.708688668162 24.0988390913105 0.0594885337679163 6.48804192321593 376.855326329567 370.885995993455 139.452981411817 1.63074367274354 1.59691919745621 52.9461024215069 324.415187966821 117.523425549232 1.01083414672705 7.29900316159332 19.2358987316602 263.092046791651 435.726592196616 123.872829434289 0.159915141007546 3.14493323093996 277.074850477264
"2" 0.000121599208216288 0.841042916622799 6.86748045357069 435.297532025225 47.5152263331395 7.66608928511787 160.524413538592 4.98675227104856 0.560499157683558 15.250582487984 344.791654151567 205.112310045589 115.028058093572 0.450104138761567 39.5788958115223 11.4940829960592 29.9636604177206 5.01839617935345 0.29504678033844 16.8434505803415 11.0743904798132 300.265432373994 140.606000305213 3.07802104854091 3.01229089213094 65.004107262246 6.60121277944788 70.1989910146935 5.14229502637609 3.49374643720251 15.7483525479984 250.282465379594 303.261740350311 94.3714050000539 1.83941630640028 46.4362672094974 2.96240620476666 0.873878091457552 33.4747672484862 215.69143591281 189.666586336432 34.5685867368419 0.805900009219317 4.43349025001895 380.287197176524 270.617436248295 17.9439009574667 0.269883875875491 27.7286249110971 225.755036747101 138.730295541721 243.876521550056 3.77740702517592 3.35508806500623 147.996805213397 170.259118335666 141.235143119212 0.669734847596438 8.03740541100447 74.7982900187779 147.035022221858 210.237442421102 114.215970084122 0.0571953943523119 1.95340328302993 175.888281485721 270.108451194004 45.6254090102972 0.471523344350377 3.37811780959056 180.239591059922 276.886215262254 95.4845622212423 0.00100269706838973 169.471678950623 52.398512263028 0.402304853987989 2.8962985444251 358.213220533149 227.414049834318 24.097629551504 0.0217559351192536 5.58217605227923 408.189877434944 371.352574523858 139.463925908783 1.54800095043032 1.50971770231866 41.3098642735396 325.528582961206 117.490349791599 0.987269546548783 6.75304339460612 15.4780808821249 263.526423057452 476.40270017562 124.743616398014 0.0635547123932698 2.29276449405691 277.517131048053
"3" 3.88682122860687e-05 0.366641414898847 2.80832413244525 512.981051513305 49.2823317376641 1.47963113692347 153.796607714921 4.86437734160049 0.34796313272027 6.56623543787734 347.246920652479 206.249953078617 115.099591133822 0.123772452509011 35.3067522682941 4.50037382000421 26.7981590624163 4.11479949696481 0.236633188839136 15.4061440930499 6.56516484077682 300.194172642884 140.596371382118 3.07897021587087 2.91649895270086 56.5768497331686 0.563754352068393 44.4303294385042 3.7929008711711 0.450709914362029 6.17254616881801 258.80098835447 310.175079516784 94.3012686091599 0.215825239915263 38.1722194947337 2.92608835910455 0.842366609148729 20.1816903596829 215.555474488275 189.658218743709 34.5117214356634 0.726503160501375 3.1536617468398 403.565698583363 270.95047273687 18.0361772099602 0.114553052150852 21.0350912488349 229.67910706429 138.80044009653 268.31405710816 4.73743648316006 3.30067239991027 144.568295423382 169.983153559274 141.229975888377 0.664543491462983 7.83876115868007 67.4449461205834 147.005142236487 210.298532034485 114.504187321577 0.0328589947667084 1.31916110212027 175.873219848116 270.032202008185 45.6208333647131 0.468998445813276 1.51371761230136 179.59906740286 276.825571300423 95.4807134110686 0.000290999268649421 161.628416776727 50.5055803523247 0.396495006054791 2.07322511924283 360.064860195378 227.380653782993 24.0887099592473 0.0150210495211309 5.12261154265084 416.722892610595 371.518358378714 139.505025934222 1.5149230838101 1.44010836655993 36.4017504089669 325.658059137895 117.427724675824 0.98310382867225 6.31145550690381 14.1700046919594 263.681893215664 509.45473996306 125.405140464985 0.0207092630856546 1.935425168959 277.315101317513
"4" 8.77128786756649e-06 0.18708460046017 2.54230944423988 563.505207713664 50.4563438867218 0.0535502483771172 149.158271146976 4.8051944846663 0.210079353258174 1.82099681438143 348.102156507262 206.006711161877 115.11416419664 0.117321912052866 30.8766994421201 0.940258276528948 25.8020071041389 3.650220871048 0.229344116629542 14.7831757213579 4.57051620080152 300.39325181246 140.607198562628 3.07749572089698 2.87861632943981 50.5093828432095 0.128825630163207 39.1074400812862 3.76252289601466 0.359547560399796 4.23442553315787 259.30126651386 310.577270002498 94.3254550401992 0.095049078084396 34.9164042036223 2.92820535997091 0.847130145387898 15.7613859200378 215.72043788787 189.69445780376 34.5267016943098 0.699256472755682 2.99490229878182 408.399035618752 271.017221188936 17.9935787751014 0.0688502052045373 18.9784282625745 229.278200153301 138.46899604684 280.32925306976 5.20042498917497 3.26327545339812 142.522562191791 169.936437250946 141.243863641022 0.664652984033142 7.67835167602408 67.0423943179433 146.944302429994 210.239102210772 115.109036380436 0.0225886589359176 1.1312661640352 176.200370068741 270.023328788788 45.620044998467 0.470423614643501 0.918478879375695 179.761178477592 276.828895473481 95.4822944579081 0.000203212279999744 163.473390676813 51.515011528445 0.39452174257406 1.75134983169803 360.54645746562 227.304617756882 24.0815465713248 0.0126139933025197 5.0402879969578 422.378641124457 371.613368504674 139.513901585287 1.50368995341393 1.41659177050884 34.6779701123692 325.733668260945 117.385037063406 0.983006498167177 6.18539930883685 13.7613257196284 263.624455520665 544.015390889305 125.972795821315 0.00985823838449307 1.8663852330873 277.843787084504
"5" 2.1436089772714e-06 0.151656873838471 2.10151426281048 578.483294503896 50.8153792595546 0.0534967546820916 145.846086313898 4.80414371159097 0.204294893011515 0.71234883107325 348.029677379927 206.015730950635 115.093099311836 0.118431507337691 30.652558363136 0.360072256368058 25.6684961321089 3.65136603103662 0.228958748931135 14.7717351989332 4.18324054019376 300.368768257686 140.589657977316 3.07669187627736 2.88877882667365 50.1794857837019 0.110089854240022 36.2827043001875 3.74604846732577 0.351232226111674 3.45556737386441 259.335115039476 310.552334141287 94.3247483511 0.0947401980290711 34.1163546423874 2.92245786499235 0.841094210556459 15.5751886433615 215.578674886509 189.684056251612 34.5019262881139 0.696222824217598 2.81340210368529 412.889104279652 271.0808211918 18.0008925536496 0.0532257418317141 19.2631980918461 230.56478260693 138.589039662474 281.880902177664 5.25982909454922 3.23170028488439 139.970684522519 169.965000557542 141.224978107543 0.664140012067203 7.55937877276964 63.375643886075 146.739446143129 210.246610779866 115.365774251373 0.0210841825585451 1.03132894605761 176.310476929726 270.012821810344 45.6265583709666 0.46886730854904 0.788740286384188 180.032572204733 276.81805516212 95.4824622076079 0.000185119426038845 161.776253064385 51.1602505723927 0.394492641240822 1.75307131418678 360.469766438815 227.321429850772 24.081287121282 0.0119633559818168 4.97117538895291 422.800177364388 371.580677321315 139.498501167755 1.50243850403193 1.41002184190269 33.9633661671639 325.740212746416 117.399216004297 0.982963015521464 6.15091722752712 13.4971848349826 263.674608023381 568.081458581685 126.383706278607 0.0069177416051814 1.85944601443526 277.808880335182
"6" 6.00792819470529e-07 0.1347982176519 1.98224847014037 581.582843452172 50.8854567646119 0.053448869606032 147.697857380298 4.80367934168557 0.204510306470472 0.381691324527577 348.045835212523 205.99345272598 115.089573060793 0.117804674195972 30.2221933807294 0.112542266791693 25.8374551693291 3.67910209968101 0.225198934961172 14.7995183372962 4.05598590686169 300.317832755663 140.590012607418 3.07713055722921 2.86895783583842 49.2510931647988 0.109169861071796 35.6680433715507 3.74809631139712 0.35279752802532 3.29615289749222 259.32560104713 310.549244949121 94.3208321501356 0.0947127215608042 34.0038100383997 2.91939881549981 0.836477928937817 15.1694137679818 215.633261649071 189.683312719344 34.5238575697972 0.696464864651003 2.77295622978 413.543949770603 271.078176398882 17.9921276329688 0.0495823407754045 18.8965018730037 230.174325510424 138.585733797274 283.383003633597 5.32320011891927 3.22942201079539 140.50153463342 169.946795106855 141.230257766487 0.664016164387872 7.52669103675772 63.0443321189722 146.741073269009 210.256769708144 115.366824790184 0.0207188194364084 1.03503723305349 176.156785694267 270.008807024975 45.6277024710212 0.467547102939854 0.701688236204394 179.859628804126 276.826114436715 95.4859659804643 0.000179916603885932 161.175378514353 51.0672922360994 0.394671897934821 1.73158975052817 360.755504865284 227.313197295892 24.0832236618821 0.0117531854109243 4.93908357627997 423.393446049055 371.580431356366 139.502180487512 1.50504736422382 1.41717191911406 33.4075157613105 325.746913444735 117.388611122126 0.983283334262676 6.14450195419081 13.440291002679 263.629027068605 577.96146521777 126.555448452826 0.00606715896213004 1.83369950535053 277.439787853492
"7" 1.48409208297824e-07 0.12890738781647 1.83199067607216 581.516121955724 50.886142966096 0.0535126508204836 146.565260284326 4.80330958644032 0.205258526739096 0.241417931464601 348.01895541942 205.997009800621 115.088804665677 0.117754817686357 30.1320208129244 0.0651861789231136 25.5561949772462 3.61140972106955 0.223045885882776 14.7461033838141 3.95291832911186 300.275577926624 140.587342916227 3.07705326903443 2.87294723186508 49.2527148338753 0.107500217956448 36.3432032926441 3.75027943111826 0.352494024821323 3.25949099911769 259.342753876274 310.545336122328 94.3245247025625 0.0947190542994263 34.0087657595992 2.919764816827 0.83480628790637 15.0518241220752 215.650120149288 189.687677574124 34.5140735030739 0.696834382886357 2.76674603793755 413.585237939421 271.079939200078 17.9937463312128 0.0480650833967281 18.9004865339396 230.02239567412 138.616236666667 284.129672964641 5.35271945632628 3.21797509512832 139.944743028491 169.956742387535 141.235714686844 0.663862268852834 7.52498670931712 62.6779263478358 146.663311846391 210.250215495852 115.389828553453 0.0205914149979833 1.02611325007271 176.157030284406 270.011269525914 45.6234422377403 0.467092133847778 0.698152117948955 179.857475947367 276.828770582245 95.4873749488947 0.00017924385188825 160.875938286247 50.9641468630458 0.3944620512851 1.72484103396179 360.78261947354 227.319672676965 24.0820081946217 0.0116292535360468 4.93756709174153 423.454489253843 371.590813988677 139.501930333183 1.50508581556341 1.41480451730469 33.5275328356083 325.737241604097 117.393507356124 0.98307765373001 6.13743192683591 13.4137887531237 263.635886453792 579.011059175395 126.573973105465 0.00595748880682675 1.84212896060918 277.639965972308
"8" 3.13556680814988e-08 0.128042850790418 1.7856637962517 581.805041581052 50.8904439840753 0.0534540945705832 146.225684087044 4.80465926899535 0.204703489778145 0.235517385881278 348.034449470118 205.99578138978 115.089015456802 0.1176899094871 30.1360029332855 0.0542749382480366 25.6272798941361 3.62083918459175 0.223665625929353 14.7769836771092 3.96015886450368 300.289927959169 140.588825854146 3.07749863697149 2.86920532961754 49.353409059476 0.106760411091242 35.960883287573 3.74887794118659 0.352365097982026 3.27185995682126 259.321568337372 310.549296236714 94.3239788964173 0.0947321437935823 33.8699930938927 2.91934680112488 0.835806767629237 14.8956925508896 215.664293077258 189.684376011534 34.5132292306763 0.692885689948922 2.74675720498315 413.598486083401 271.079950781189 17.9929406088617 0.0474094663560639 18.8651626299637 230.194461874449 138.624049886611 284.050077286176 5.35378005695636 3.22014675343304 139.837272189416 169.886523581095 141.220503542095 0.663931502750223 7.51690649967608 62.8999657379245 146.707440133733 210.251881053515 115.374702311494 0.0205916191807852 1.02054670535308 176.119576232471 270.007118130499 45.6240285002813 0.466703236118553 0.69314059083274 179.947082634018 276.830330210882 95.4885761279421 0.000179138198649547 161.049736323002 51.0579372642437 0.394364466835896 1.72713640061345 360.775403432044 227.319474554982 24.0813588236189 0.0115491677094277 4.92696431507565 423.484827645236 371.591298346667 139.501449061864 1.5043979952968 1.41422162286746 33.5578293021677 325.739113474567 117.392584876632 0.983086526471366 6.14414920251795 13.4107711328269 263.629972252765 582.079579044695 126.628827493702 0.00575650083329912 1.84322217260368 277.622465811946
"9" 5.95100685747352e-09 0.127898802804006 1.79060425071965 581.703685930497 50.8884658828281 0.053443808146038 146.384473916604 4.80465170380537 0.204874836978658 0.225078914980111 348.038813866008 205.996599521856 115.088214687907 0.11773683548317 30.1987741841848 0.0522019981777089 25.5307557001965 3.60741612325494 0.223681877862521 14.7429072699218 3.92885384699803 300.282268502189 140.586930625554 3.07728727057494 2.86853556115562 49.2719332352979 0.106925847962527 35.9640266991601 3.74924871198787 0.352435481699121 3.26142081261773 259.302568683158 310.548524741816 94.3243834874135 0.0947174384564536 33.8951213010487 2.91931093737309 0.834898391556678 14.935293492417 215.642094990676 189.685509988896 34.5136181979034 0.693991231333769 2.74980375163267 413.60111118804 271.08104250877 17.9938619678691 0.0475135181909899 18.8318529746819 230.068234748555 138.625776390181 284.136257519808 5.35488054654779 3.21972099011125 139.830502249916 169.921641599437 141.224887504374 0.663919730146956 7.51943808903598 62.8105766570327 146.761532613186 210.248210812514 115.359195144794 0.0206207556789749 1.0186267832081 176.145520580841 270.006647189593 45.6261919183391 0.467362410477862 0.689566623533231 179.953028488394 276.829436924772 95.4887204087051 0.000178585140215156 160.983834738327 51.0379448348065 0.39439223429226 1.72386914696052 360.859281053839 227.321164790313 24.0813163318822 0.0115349688495417 4.9303091438051 423.423537965691 371.589347908672 139.501605417324 1.50447245630572 1.41460113162512 33.5452420799989 325.73890606081 117.392130072078 0.983065554210627 6.14550551011188 13.4186022481734 263.62991610067 581.936013844474 126.624781077088 0.00577007988801167 1.84231685353179 277.650880076799
"10" 1.15350286566185e-09 0.127514550752919 1.76080734068536 581.678530382871 50.8883924955254 0.0534229256341488 146.295129803734 4.80486091055534 0.204889929796595 0.222444565324898 348.040812553718 205.996320640536 115.089935304918 0.117722967408782 30.1895462424209 0.0512525528266637 25.5437515673847 3.61107312658756 0.224168111235964 14.7535438813303 3.93574178846038 300.293861490398 140.586994520889 3.07734973670157 2.86895675082585 49.2989350586223 0.106743062014042 35.9789923055648 3.74934387989554 0.352271051001273 3.25688110944934 259.325804976286 310.548729267014 94.323941563043 0.0947177265914129 33.8702697836797 2.91942803155559 0.835041787105244 14.9384191678307 215.655033075122 189.68504572099 34.5156821714165 0.693903628619042 2.74754128236535 413.602860678435 271.080627888287 17.9938889762335 0.047060512320679 18.8566861697767 230.115610595109 138.64547905154 284.156882113985 5.35435956282268 3.22059074757459 139.887436451636 169.925690546616 141.226970574213 0.663941428450027 7.51524360466051 62.8234938013639 146.755791745359 210.250739860435 115.341443599173 0.0206197767607498 1.01890262999814 176.147585087594 270.007555891376 45.6261640476068 0.467306087293011 0.688166676905524 179.918096914292 276.828665767115 95.4885721048874 0.000178770822556374 160.958975322292 51.0301135120651 0.394287452904111 1.72406268404955 360.828511867479 227.321344908649 24.082233326764 0.0115403090637267 4.92931413784163 423.475909671676 371.589569055587 139.501570310676 1.50451028954454 1.41477506319697 33.5434188865913 325.738692586349 117.392118210305 0.98308278808375 6.14642404389245 13.4165640216864 263.635753545214 582.143455408793 126.628556927287 0.00575128354875129 1.84182595313679 277.600269995812
"11" 1.95861066570242e-10 0.127764977281025 1.75962708008242 581.684782418838 50.8884418608518 0.0534371457091463 146.343471924768 4.80494498636779 0.20484964026434 0.222981265446507 348.03970134607 205.99623512656 115.089419477736 0.117729141103233 30.1903906133676 0.0509981078296315 25.5208574748143 3.60724165076635 0.223965779311803 14.7494559838674 3.9312231521678 300.29528953968 140.587361948917 3.07733085914237 2.86889764068578 49.2879534931102 0.106766768774493 35.9880239773172 3.74922386584879 0.352384036941193 3.2590077444389 259.323138171131 310.548741456608 94.3237913580109 0.0947215239976567 33.8725374805573 2.91956956233729 0.835051017720137 14.9349173760729 215.658237857833 189.68477728638 34.5154921194834 0.694182537939423 2.74732564124059 413.601249720506 271.08011802532 17.99412326566 0.0472167341357114 18.8536024626608 230.149616040874 138.638000683796 284.128986900783 5.35415533837015 3.21991528107266 139.816555228449 169.921448418824 141.224355075902 0.663935564398 7.5165359456885 62.8108587232011 146.747835786354 210.250259195674 115.35700013901 0.0206116975878985 1.01940342178331 176.138105114462 270.007308959193 45.6257338537162 0.467192020913423 0.687780001507867 179.925601089106 276.829106970074 95.4886303096017 0.000178674142015341 160.967494073622 51.033734032746 0.394291408704775 1.72508961861116 360.84699022956 227.321483607124 24.0820005299335 0.0115326600775056 4.92817959952046 423.458486266657 371.590030598786 139.501640040159 1.5044558386261 1.41478534426599 33.558554959925 325.73877076198 117.392243334759 0.983079876715996 6.14560223805146 13.4139608977116 263.631499863687 582.107093064276 126.627945319302 0.00575504310867055 1.84191185769916 277.612811984981
"12" 3.10495822604315e-11 0.127698083242156 1.76597004760563 581.714089573123 50.8891400135952 0.0534333403179891 146.348116783072 4.80498460791489 0.204870740128794 0.222884401345248 348.04003270523 205.99628405145 115.089615674086 0.117729732666679 30.1954144205504 0.0511713941759487 25.5314339410004 3.60878196498492 0.223947982462005 14.7529713156645 3.93420143003149 300.289839139959 140.586123922694 3.0773169934866 2.86891838218054 49.2914258976092 0.106749355108817 35.9793418140045 3.74927555014686 0.352348796980898 3.25840079821643 259.319760574519 310.548678249122 94.323679131012 0.0947210921658586 33.8759432595366 2.91948231967955 0.83510825255052 14.9368851656153 215.654910621517 189.685253875583 34.5155057781174 0.694143761788475 2.7486199499031 413.609215050499 271.080306725948 17.9940693894604 0.0471671245016629 18.8516285090807 230.106997466935 138.63687827704 284.149279843794 5.35426054901663 3.2200341603275 139.859240306905 169.926464872914 141.224251669837 0.663937544479423 7.51668994065156 62.8139584092119 146.74939797693 210.250854823658 115.360412125743 0.0206115070114916 1.0191621136305 176.131984555768 270.007463450142 45.6258996370183 0.467261149206082 0.688217503829968 179.934137933281 276.829121202577 95.4885877879669 0.000178623240447698 160.975478294285 51.0339360980182 0.394288781893478 1.72489334848082 360.831671142269 227.32115963841 24.0820506656325 0.0115345617143669 4.92847959069264 423.392763853663 371.589669586244 139.501590661397 1.50447299856052 1.41475349136742 33.5462478068222 325.739013776983 117.39223168781 0.983081658833874 6.14471679388286 13.4111559807417 263.633524587435 582.111870719862 126.628192275993 0.0057541922468978 1.84193262257934 277.613425794798
"13" 5.57781222594426e-12 0.127671446464185 1.76375292792514 581.685703467666 50.8881749079926 0.0534355419539858 146.342943073298 4.80494252393078 0.204850344956264 0.222940839081015 348.037871925502 205.996264021766 115.08966110829 0.117730615670035 30.1919718369486 0.0510663384069783 25.5318677300381 3.60896380057354 0.223940099876582 14.7531666273815 3.93382990172771 300.295195888847 140.587428491315 3.07733046263176 2.8689670104607 49.2913772934005 0.106775842499388 35.9784500325391 3.74924271825134 0.35236706826047 3.25896560049802 259.323245432375 310.548710445625 94.3238167386686 0.0947206367232458 33.8747220388754 2.91950424714693 0.835090370178298 14.9344749622362 215.652272322385 189.685123653665 34.5154107989633 0.69412869765345 2.74835909979444 413.60230989562 271.080182738259 17.9939923944471 0.0471597005137972 18.8523438179196 230.102286697962 138.636462079753 284.136188749932 5.35428492077282 3.21996486982313 139.840785442888 169.923363366485 141.22372828168 0.663935146365825 7.51639160490748 62.8165753495756 146.748378732607 210.250446512652 115.356342315102 0.0206106457326232 1.01916295988452 176.14109829153 270.007392782998 45.6258137275052 0.467246460153316 0.688230545580065 179.930441901457 276.829232895827 95.4886028889684 0.000178697068936113 160.977745289175 51.0339648914913 0.394285797481415 1.7248975368502 360.828025438338 227.321207895738 24.0819839624872 0.0115340750401168 4.92807889295274 423.411230504683 371.589626098352 139.501578747402 1.50446137791911 1.41476812376061 33.546920087325 325.739029538519 117.392259665491 0.983082457141357 6.14479391766682 13.4108988691264 263.631002742561 582.099595066598 126.627959790723 0.00575501450694737 1.84190669070532 277.628975365387
"14" 8.37716780159516e-13 0.12768456992811 1.76575784637411 581.689786768563 50.8882869991055 0.0534345488988271 146.336964600751 4.80496742335844 0.204856209599358 0.222696075900509 348.037829717633 205.996223925711 115.089646809387 0.117730219203803 30.1921960915112 0.05106674294951 25.5309004233283 3.6088666441371 0.223919618161661 14.751627481722 3.93253801561143 300.292379570623 140.586670650423 3.07732990502356 2.86898405249422 49.2909964617363 0.106781423328123 35.9777156344417 3.74926316267425 0.352367369851508 3.2589382330725 259.323414357332 310.548676913511 94.3237372500147 0.0947211086181863 33.8756115459371 2.91949898177172 0.835081761540605 14.9348338539974 215.652933266657 189.685183981549 34.5153735378066 0.694154603183135 2.74841068492194 413.604769632425 271.080220396892 17.9940944267272 0.0471562099865776 18.8517156729557 230.117218927505 138.633072310917 284.135484858047 5.35424459279704 3.21993745362441 139.844717937428 169.924626829572 141.22489596542 0.663935802800972 7.5165645802753 62.8171289911954 146.748110589811 210.251001225916 115.356604899396 0.0206116158120013 1.01917875371094 176.141743649212 270.007288120691 45.625842236862 0.467246510232958 0.688242011365574 179.928803756637 276.829274888816 95.4886174745556 0.000178672369490825 160.976754455212 51.0336934752474 0.394284180288283 1.72490777245824 360.834671304685 227.321236019852 24.081981006104 0.01153516693495 4.92806582973936 423.409723940315 371.589646054483 139.501575554859 1.50446309742594 1.41475896589758 33.548255273197 325.739063749705 117.39225328698 0.983082277897164 6.14462583707704 13.410643461291 263.631656896338 582.101223880945 126.627989679543 0.00575495839692275 1.8418941391882 277.614090613641


==> figs/UnivariateModel/Data/EXB2MC.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.0277660431227023 3.80967380412665 2.63587704091704 546.865686833941 50.4868068975133 4.25264341231016 196.961102477574 8.46891536179515 2.57089171221188 155.052520238317 346.329909489396 207.934329420172 114.76892597866 1.73330894235003 17.1505003829033 11.8386676623467 60.0520437999882 13.2532795058327 3.52945081415968 29.823013462123 36.6053910930456 299.910170091552 141.720064292998 15.4760213026037 3.542094887892 143.306973500676 7.72821458162993 146.610423518724 8.25759959694254 4.0772054846565 117.598941709113 259.908633057771 310.827247768986 93.514970103853 5.18494006448515 151.708636183352 9.01921401022432 4.63205596496529 159.730638059018 215.578987939449 189.939254384006 31.8147169893877 10.1757893508483 69.0081908769924 400.648955833616 269.04923944711 17.0702737709327 5.1637382789134 104.454300819063 228.444098398256 142.532988002448 265.599950785911 12.5688232493531 8.64970251641183 187.95442145492 170.468324503662 141.082410522835 3.85510546643236 16.5785717044097 142.614473006704 148.080687970153 213.166676977762 116.089988449859 9.4818751503149 44.3474744640436 177.441133548363 269.755428275561 44.7879679294412 4.83836434630041 57.8955537917193 180.975618297602 277.216728289661 94.5009610294905 4.00738355448989 204.051755699745 61.5426577008844 6.2222846346337 16.5314898574455 359.649797002426 225.95418475358 22.0340052154048 6.19765001020908 4.52405096806319 422.030337771714 371.870003946968 140.911288899806 13.8378027233816 8.46459148296945 124.518161422726 324.386142429648 117.537696933212 4.15467705568767 23.4575611757795 49.0992135288703 267.417829141655 517.4328648202 127.602619237194 15.3180747382551 10.6098999325523 277.536913939995
"2" 0.024983644654119 2.33458006913052 1.92522340144522 578.386993131185 51.0716195402554 3.85807617208 197.289891118731 8.46391127457631 2.53095555026144 155.487864687921 346.503476197095 207.90514694568 114.928157595556 0.545806541860099 4.91744380162778 6.21403971140519 61.7713671817827 13.1560507101994 3.51483095526531 29.3656869775351 36.2567166486507 300.082719579866 141.719351976847 15.2991815120054 3.46045088190146 146.351172876424 7.47742432842535 146.594185991624 8.20612254615432 3.92922397780999 117.688026119441 260.259598593621 311.362669054736 93.5087558995457 5.21089685696247 151.402125681929 8.90375054217993 4.59777147169545 159.570149405077 215.456133339816 190.173228537516 31.8759616407286 10.1784205379494 69.1893764497409 412.000099603368 269.192923666377 17.0155707594386 5.00041992008505 105.137767071297 228.791783461478 142.724117656311 281.442246529092 12.7610749217415 8.59673446553474 188.156686717902 170.450625329591 141.332735928162 3.83726207690526 16.6131245724027 142.535316437542 148.210973436268 213.486704649648 116.722140909584 9.30689977088818 44.4137026296855 177.386282313849 269.691948436451 44.6707173459978 4.79214635675757 58.1078252353553 181.043933970927 276.942860880517 94.6047547407375 3.98869520858126 204.073111000976 61.6315879563763 6.28536750514984 16.2517813666045 359.908393236774 225.823208107692 22.1284301774 6.08828063181358 4.22486236680546 423.368347603807 371.706833343281 140.947053648333 13.7840144670096 8.41739785255796 124.563528948423 324.603330378896 117.466417737735 4.11841089862589 23.4559098038642 49.028376842243 267.951081294854 566.287844327395 128.382706159406 15.4089933335014 10.4196337075662 277.670017207799


==> figs/UnivariateModel/Data/EXB2QMC10.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.00382924344587715 15.6157998143886 54.2702805310211 8.36028747975161 141.043048076517 1.04739652838119 43.1512038184347 15.2564278608628 0.94700467093165 0.464488255160921 40.8346632106286 302.658940995411 50.0952274801024 0.00324274658578696 15.5298486140475 2.66474378029143 55.0217261576912 38.3205983353535 0.888689830835613 11.3077584349989 82.1584530974796 95.5013631283199 162.204173961449 4.53986290846304 6.39839098629899 21.7759652253708 183.457243075356 16.4327535044671 0.961218118744959 3.57900102217692 1.89983240513148 69.930052600968 253.322946559634 61.990467459501 0.0828879282766382 14.6892922763535 5.02920908004438 11.6159963475623 3.61934050262114 86.230697392952 193.833957567098 21.1444626808293 1.11079958363098 20.4837055982788 20.359762191967 306.657439689115 60.3010419554092 0.205361474344601 21.7067975431232 0.453477993540936 279.554023308431 67.8003110324953 3.74536364875922 4.74164910882023 43.5998414785424 234.8709329925 118.45002631527 3.57914949828479 22.3432329683316 20.460910041223 161.864508887275 157.403171595884 19.2635601984333 0.161522738008371 7.68384617766886 53.5496176443168 212.158972422235 52.0379152731349 1.04815962361332 40.5268555136514 28.782421045439 247.373005856676 90.8489975962625 0.0424656989304493 36.9048457829772 23.201784969323 1.24665154251615 13.1608913889599 77.6683994027488 320.762817648864 63.938068452086 0.0558651866245144 17.9571473033004 96.2894159999281 378.173688846268 143.647041041803 1.53513269896035 9.74262564236888 46.2093639168336 151.956346426056 186.414462283 5.15002411076645 10.7570892878651 25.786577759196 128.278142107199 218.445647069046 79.0093058347469 0.0478570061873809 2.09208301321941 278.039601078429
"2" 0.000115270901925413 9.89037932056271 53.3731065932745 9.94467552157615 152.264102354678 0.365610127907511 35.4891234892947 11.8854128778552 1.81222021204285 0.0607993968757845 39.7938369508819 295.040457427749 47.4620691931611 0.0357232055982752 18.337847578193 2.10914502726861 47.5434158455194 24.1651930781528 6.49732337259482 14.7585847881215 72.9560497986592 89.3196427572916 157.467253371511 3.48106519198723 8.81262261116906 20.2188656280685 160.680537585431 12.9273095668861 0.369521165140117 4.7671289796798 0.985217750308622 68.6624051407985 248.285470297485 59.0884234939983 0.251393417993767 17.2530980495368 3.62287121037824 8.51418124283927 7.10450049717231 98.6576941112034 199.05784779689 22.7951285982057 0.752334947378278 13.3000038677444 25.0310300597635 323.309467054499 63.0198289214949 0.0434762212457175 15.23130513376 2.19701873405412 282.81271513301 71.1089287167137 6.3896066128555 0.772248581829909 51.5462553482669 238.311593210034 122.653658320993 3.92785509849948 16.8362412755849 26.3011365095593 168.809807841991 162.560197550692 20.9747625403675 0.0356386311565861 3.64459530490423 63.291023815524 218.160598025316 54.7369980452812 0.739819055991507 30.1533683207772 37.9770987888621 253.952321948629 94.4000607912782 0.00427880519326828 30.9614092313708 19.5185571673789 1.81949026705789 14.6661627232669 73.464785561968 312.962231033022 60.9324005323806 0.0283492881775758 20.7809863393586 88.5870220567602 371.219384055091 139.190077016495 0.954252852133601 12.9110786778474 40.5132402367959 145.331798986768 181.295161934331 3.94771288793958 14.5419451910745 22.5996445340613 127.263594857989 214.115699569094 82.0153881380228 0.000129358246433161 3.05885964869299 278.006199857181


==> figs/UnivariateModel/Data/EXB2QMC11.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.023372387965368 3.23203164334508 2.15005366278367 565.452771250704 50.7972800906777 3.87657240697898 197.248284229694 8.46080213266761 2.52427972159702 155.516952989119 346.697557458459 207.923818111424 114.972118474015 0.49413783858796 3.54013822167639 5.00925608748727 61.5640582534749 13.1327399295956 3.50394075056226 29.396509122309 36.2859231260074 300.001994132758 141.684242096743 15.2427465915424 3.48970504650322 146.077369510052 7.55504181771781 146.65277487663 8.20790927157498 3.90265518892654 117.65784686146 260.239572822897 311.457721466321 93.5726929432194 5.194055814673 151.568434376826 8.89253300171965 4.62437946523864 159.442447335408 215.513343413488 190.124111200649 31.8392527416546 10.2006222920775 69.1928682930738 407.313559983071 269.18208452356 17.0172708946057 5.04650805329422 104.588664200352 228.729164356238 142.765231050281 280.773416447288 12.7638402701831 8.54240826577634 188.175835868289 170.46890320665 141.209537708278 3.82709599550942 16.6123189163831 142.442722208627 148.201922705344 213.348170386603 117.04152829481 9.30825856219072 44.3786392626738 177.360145618309 269.647731426667 44.702301721764 4.76677250961476 57.9974358770252 181.102924925915 276.826653400666 94.6256638255397 3.96171869402619 204.094851530255 61.5873027968586 6.26430895636112 16.5759745457525 359.329577247298 225.78415800622 22.0995221239531 6.05701818329463 4.42593280179243 421.276188232825 371.619168096411 140.951790876633 13.8705762723376 8.32992532284615 124.670798449548 324.616943001695 117.472542333342 4.12168688788386 23.4245278067902 49.000278553694 267.707064662963 540.184097587779 127.954022677805 15.4600493646868 10.6043040927142 277.958072118035
"2" 0.0242542089388135 2.16902079884873 1.87744396260538 579.244203359764 51.1408129928636 3.87810950902375 197.165461118699 8.45257221356465 2.50754531301431 155.539552292852 346.815179173191 207.939355859614 114.970588692098 0.267988270731434 1.28104151086163 4.07008192885592 61.8221766049043 13.1179152781973 3.50596714191247 29.2732083133042 36.211915969918 300.053772193581 141.679718280567 15.2987759125062 3.45367164821255 146.353477223207 7.41524393839583 146.589096930288 8.22247592768662 3.88772008079346 117.802177069488 260.283249049967 311.494219739511 93.5558984375736 5.19770705634853 151.394816095573 8.89802398998133 4.59133938753272 159.661166067602 215.521476678495 190.10311642802 31.8309713086248 10.2042448700979 69.1829282378331 412.533318199028 269.241360625402 17.03723852558 4.98178227278139 105.267872693834 229.083494319821 142.847280218736 284.300936959622 12.8532017045577 8.53486957869216 188.094500226245 170.416098756809 141.215159704821 3.82294871942495 16.5873925727334 142.544096534142 148.159474462075 213.382354913281 117.033653922924 9.31186573191371 44.2721888996108 177.364033071985 269.646488449167 44.7023051410272 4.75611199945973 58.1930818629783 181.145034767146 276.814166459382 94.6199034584246 3.95729893352143 203.958896391439 61.6114478542509 6.23663026021278 16.0815152018333 359.766904855142 225.819133327219 22.0951155604121 6.03945047698246 4.17872923734773 423.422617452872 371.648340840352 140.954670082471 13.8765134962817 8.30416601215824 124.607758818123 324.551753378964 117.454986097772 4.11318632344762 23.4646499462138 48.9674692468122 268.179135766289 578.188840146359 128.588377146702 15.402971519795 10.4466717209412 277.662268306785


==> figs/UnivariateModel/Data/EXB2QMC11_s.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.023372387965368 3.23203164334508 2.15005366278367 565.452771250704 50.7972800906777 3.87657240697898 197.248284229694 8.46080213266761 2.52427972159702 155.516952989119 346.697557458459 207.923818111424 114.972118474015 0.49413783858796 3.54013822167639 5.00925608748727 61.5640582534749 13.1327399295956 3.50394075056226 29.396509122309 36.2859231260074 300.001994132758 141.684242096743 15.2427465915424 3.48970504650322 146.077369510052 7.55504181771781 146.65277487663 8.20790927157498 3.90265518892654 117.65784686146 260.239572822897 311.457721466321 93.5726929432194 5.194055814673 151.568434376826 8.89253300171965 4.62437946523864 159.442447335408 215.513343413488 190.124111200649 31.8392527416546 10.2006222920775 69.1928682930738 407.313559983071 269.18208452356 17.0172708946057 5.04650805329422 104.588664200352 228.729164356238 142.765231050281 280.773416447288 12.7638402701831 8.54240826577634 188.175835868289 170.46890320665 141.209537708278 3.82709599550942 16.6123189163831 142.442722208627 148.201922705344 213.348170386603 117.04152829481 9.30825856219072 44.3786392626738 177.360145618309 269.647731426667 44.702301721764 4.76677250961476 57.9974358770252 181.102924925915 276.826653400666 94.6256638255397 3.96171869402619 204.094851530255 61.5873027968586 6.26430895636112 16.5759745457525 359.329577247298 225.78415800622 22.0995221239531 6.05701818329463 4.42593280179243 421.276188232825 371.619168096411 140.951790876633 13.8705762723376 8.32992532284615 124.670798449548 324.616943001695 117.472542333342 4.12168688788386 23.4245278067902 49.000278553694 267.707064662963 540.184097587779 127.954022677805 15.4600493646868 10.6043040927142 277.958072118035
"2" 0.0242542089388135 2.16902079884873 1.87744396260538 579.244203359764 51.1408129928636 3.87810950902375 197.165461118699 8.45257221356465 2.50754531301431 155.539552292852 346.815179173191 207.939355859614 114.970588692098 0.267988270731434 1.28104151086163 4.07008192885592 61.8221766049043 13.1179152781973 3.50596714191247 29.2732083133042 36.211915969918 300.053772193581 141.679718280567 15.2987759125062 3.45367164821255 146.353477223207 7.41524393839583 146.589096930288 8.22247592768662 3.88772008079346 117.802177069488 260.283249049967 311.494219739511 93.5558984375736 5.19770705634853 151.394816095573 8.89802398998133 4.59133938753272 159.661166067602 215.521476678495 190.10311642802 31.8309713086248 10.2042448700979 69.1829282378331 412.533318199028 269.241360625402 17.03723852558 4.98178227278139 105.267872693834 229.083494319821 142.847280218736 284.300936959622 12.8532017045577 8.53486957869216 188.094500226245 170.416098756809 141.215159704821 3.82294871942495 16.5873925727334 142.544096534142 148.159474462075 213.382354913281 117.033653922924 9.31186573191371 44.2721888996108 177.364033071985 269.646488449167 44.7023051410272 4.75611199945973 58.1930818629783 181.145034767146 276.814166459382 94.6199034584246 3.95729893352143 203.958896391439 61.6114478542509 6.23663026021278 16.0815152018333 359.766904855142 225.819133327219 22.0951155604121 6.03945047698246 4.17872923734773 423.422617452872 371.648340840352 140.954670082471 13.8765134962817 8.30416601215824 124.607758818123 324.551753378964 117.454986097772 4.11318632344762 23.4646499462138 48.9674692468122 268.179135766289 578.188840146359 128.588377146702 15.402971519795 10.4466717209412 277.662268306785


==> figs/UnivariateModel/Data/EXBMC.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" -0.122490210024613 1.73741477961186 -1.4786240858994 -23.1069707508425 -6.9917507552298 2.00544684415966 14.0335287984175 2.90254618931796 1.59649538054188 12.450564096404 18.6091753001248 14.4195084751356 10.7118389984963 -0.727207242555041 0.203811286362823 1.3759699205403 7.71464748026658 3.62825528527445 1.86722406993904 5.43941392156609 6.04194498787177 17.3175236982706 11.9040827053346 3.92486857390139 -1.85780084761259 -11.9372122272722 2.71195481435437 12.0616555803983 2.84148177291323 1.96950702331869 10.7999522496299 16.0833023529013 17.622598712199 9.66885834092046 -2.26833064240465 -12.3159830226677 -2.99455383970556 -2.14335169023917 -12.6374490250038 -14.6821348204438 -13.7814404150306 -5.63537800209941 -3.17329716639036 -8.30387531147572 -20.0050511365096 -16.4024196553919 -4.12141374826489 -2.25984508212754 -10.216317300826 -15.1128508714079 -11.9372433278571 -16.2744954528707 -3.53689906716515 -2.93093841728539 -13.7090103850997 -13.055612338088 -11.8772601729232 -1.95674636324034 -4.05940034400747 -11.9410537485345 -12.1679137608284 -14.5998754129259 -10.7695729254823 -3.06630629113848 -6.65540188229465 -13.3200620117986 -16.4239186473239 -6.68980771251762 -2.18792818178927 -7.60445487303934 -13.4520595337774 -16.6495937886865 -9.72030871572425 1.99350924314112 14.2838105459085 7.84264675013839 2.47194272744708 4.03671516924465 18.9635164493982 15.0313935742792 4.68610815015088 2.47365732959597 2.10308161583745 20.5406540652682 19.2837649530557 11.8700820687039 3.70980641414432 2.89850900551641 11.1578176512088 18.0103881145225 10.8406455642575 2.0322316882404 4.83717947844694 7.00443307246188 16.35256810358 22.7175971600291 11.2952277242056 3.89536824454883 3.23965522193547 16.6586500887057
"2" -0.148530232428191 1.47101566608334 -1.38033709482819 -24.0486474638267 -7.14508863047925 1.96211978290349 14.0458404759194 2.90749678932969 1.58930495555136 12.4691818822702 18.6144493218542 14.4187980952011 10.7201645771356 -0.519270592985842 0.988383880790279 1.96170098173444 7.85421810179404 3.62459065450171 1.87236093778193 5.4127375329312 6.01916749252588 17.3227993667395 11.9044605567746 3.90911607292571 -1.8560530216883 -12.0941733335623 2.72322504355993 12.1072951198613 2.86259556940943 1.97998031384392 10.8481360579688 16.1324689901113 17.6454116934235 9.66973101402147 -2.28052465479704 -12.3043322881696 -2.98171707043589 -2.14174661043686 -12.6318850190417 -14.6782979267776 -13.7902273568812 -5.64460500790604 -3.18636052415375 -8.31711684664219 -20.2968409037277 -16.4070348398504 -4.12219848123738 -2.23319629949469 -10.2527832467822 -15.1255944054677 -11.9463598137041 -16.77285407108 -3.57041104095439 -2.9297714397114 -13.716871991883 -13.055506328563 -11.8882083608764 -1.95716852820609 -4.07323945963388 -11.9385902477343 -12.1739642065296 -14.6110811878414 -10.8027550139044 -3.04749325781377 -6.66339034172938 -13.3184886298814 -16.4222416753269 -6.68296412160473 -2.18651594762983 -7.62176566074247 -13.4551029677745 -16.641535474738 -9.72628885240796 1.99473913862792 14.2852217612378 7.85005235380312 2.50176329039208 4.02481010425394 18.9710773456087 15.0273086754901 4.70222421719193 2.46313793204953 2.04986337755249 20.5756288708807 19.2796587654411 11.8719944062877 3.71031910183753 2.89869300417746 11.1605615078491 18.0166682269068 10.8379913375625 2.02759833843789 4.84136683990509 7.00138650454951 16.3691276430932 23.7873086421348 11.3303932293845 3.92135623676744 3.22377679591762 16.6632019793868


==> figs/UnivariateModel/Data/EXBQMC10.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.0616579306399342 3.95136831238961 -6.85052485369706 -2.17240078735971 -11.8233025315574 0.793209462830824 6.56212450576326 3.85983581308985 -0.952827415147651 0.532436525006991 6.33955359462672 17.3970659021951 7.07778469848521 0.0548719669476878 -3.94025672218372 1.50135104114063 7.36663972160282 6.16706772299428 -0.263508138459308 -3.34169762440766 9.04830368784229 9.71445819326974 12.7359213402659 2.13065563818039 -2.52854951020029 4.65914447012171 13.5231722110206 4.02562245311186 -0.293632076919652 -1.88050695771449 1.30329643537909 8.33684540520233 15.9161118994695 7.87339198155669 -0.287617014749564 -3.83193280131276 2.11603425153786 3.40415717801498 -1.85542215000078 -9.239014167378 -13.9224092760995 -4.59829704265766 1.04983990725145 4.52376633473803 -4.49900665965949 -17.5106393497499 -7.76535965419036 0.373836909026393 4.65429038672996 -0.317074954883824 -16.7188443600643 -8.23374644273217 -1.93229833051581 2.168249296824 -6.59175475485208 -15.3092164384889 -10.8832795744958 -1.89158674095158 4.72595632242101 -4.50529495252695 -12.6935200632891 -12.5456046737809 -4.38900537540663 0.401009515904525 2.77101167882345 -7.30958143302731 -14.56563192554 -7.21371748641208 1.02127908392112 6.36474675647207 -5.34378721070397 -15.7277341936667 -9.53146401446833 0.205569706677736 6.07451041060711 4.78645432850732 -1.04117406009968 -3.62618713260212 8.79573698478003 17.9097645034813 7.99611656046492 0.234416051881426 -4.23330124855573 9.78376194197705 19.4462793072878 11.9852747380097 1.23894126842731 -3.12082420906421 6.78333719786964 12.3144896289747 13.6533589766056 2.26932662504228 -3.27783992442 5.06916334879204 11.3184828216038 14.7798970084029 8.87876945715261 0.21815966597291 -1.44505185046035 16.6744134150133
"2" 0.0106780997736827 3.14489181382346 -7.24879520797431 -2.99710649656549 -12.3393338482753 0.604545921250595 5.95714117742752 3.43698591461745 -1.34490188481782 0.21056562793812 6.30343299413762 17.1767400350546 6.8892714438301 -0.188985253953124 -4.2822620283622 1.44146092920511 6.89163495491202 4.91072857931604 -2.52960641581052 -3.83968148001316 8.53899780633686 9.4434461907246 12.5485936276544 1.86575924402794 -2.96855834760765 4.49595195750089 12.6740165508567 3.59369576762958 -0.539115737336148 -2.18283253850797 0.984093825608668 8.28452020331921 15.7570763868746 7.68689894697604 -0.50138450971677 -4.15366697195641 1.89223509754048 2.91767614522679 -2.66278094941298 -9.92960073316601 -14.1087818110222 -4.77442368933237 0.867221059730693 3.64670190599919 -5.00226551883057 -17.9807782955146 -7.93850229923046 0.202871358095721 3.90199203670396 -1.46993098476097 -16.8165440443057 -8.43258212223835 -2.5271680114362 0.875297665036247 -7.1788710550743 -15.4355511123592 -11.0748859510417 -1.98187025528801 4.10316777792498 -5.12733847095407 -12.9902318829176 -12.7498289113684 -4.57982021665057 0.188636838369196 1.90902641627312 -7.95517945981072 -14.7702234554045 -7.39844508084504 0.859924984765374 5.49107903195644 -6.16104640569517 -15.9357926656327 -9.71596899785487 0.0653579132127893 5.56428181066931 4.41158173582531 -1.33994524062899 -3.82951952891315 8.56956760218392 17.690725076763 7.80592037653691 -0.166758512752962 -4.55821167981095 9.40855969821608 19.2670158855158 11.7978840816719 0.976855065267341 -3.59318083635156 6.36337540543286 12.0539307840572 13.4645887125708 1.98688341401636 -3.813289331565 4.75315580976237 11.2804326649892 14.6326915457111 9.05400793038505 0.00999750763244189 -1.74889188576603 16.6735068752192


==> figs/UnivariateModel/Data/EXBQMC11.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" -0.130031339279231 1.63522834634608 -1.41831023260711 -23.7577890021639 -7.12674778966363 1.96862301406179 14.0442227191376 2.90821037572557 1.58736416804166 12.4700217174636 18.6197055085654 14.4195550445492 10.7224731810004 -0.544547846466426 0.851411389390473 1.87218779427768 7.8425722359726 3.62244841025376 1.8700937166049 5.41512312965243 6.0225772270248 17.3205134407839 11.9031146655291 3.90354479370473 -1.86325663398532 -12.0797684933613 2.73731964164271 12.1095229695862 2.86452780295565 1.97399889318692 10.8466888700397 16.1319127065863 17.6481582460897 9.67329211311226 -2.27875833100689 -12.3110102500778 -2.98165042706327 -2.14877545346597 -12.6267641634486 -14.6803501796827 -13.7885456230322 -5.64256946091523 -3.19234572365775 -8.31757030552756 -20.1778743737714 -16.4067626245826 -4.12483255347397 -2.2448200649512 -10.2242169761153 -15.1235872528507 -11.9483689019435 -16.7445174627819 -3.57189758407958 -2.92192057254606 -13.717552468512 -13.0563335374501 -11.8831570282042 -1.95615232839374 -4.07490919030259 -11.9347031807515 -12.1737617452864 -14.606435835579 -10.8180369816732 -3.05060781348777 -6.6610815109237 -13.3176285660632 -16.4209472469442 -6.68597024027493 -2.18272346328516 -7.61481583288167 -13.4574177004768 -16.6381037090136 -9.72756855260797 1.99005930327388 14.2857259097875 7.84771914272327 2.50111222026764 4.06059516612277 18.9556175419438 15.0261068420139 4.70085897562057 2.45894906125466 2.08604415691131 20.5231768976065 19.2774203007086 11.8723076273584 3.72417286914845 2.88421570275437 11.1654057269568 18.0171077170069 10.8384684213305 2.03003912538523 4.83901522923872 6.99987425435886 16.3617288679816 23.2240391190157 11.3116330107712 3.93096756517912 3.25157448509379 16.6719360238209
"2" -0.151619712152181 1.43335477632897 -1.36626480954905 -24.0669819850478 -7.15126687916651 1.96926533667233 14.0415333249629 2.90729584334924 1.58337789194958 12.4715041807668 18.6229672327721 14.4201021186409 10.7224324686937 -0.503773413995955 1.03132214075347 1.98915411560387 7.86242433342694 3.62166483042762 1.87223452160688 5.4096002724971 6.01745552324335 17.3220543292657 11.9029287766636 3.9111920566758 -1.8575859587393 -12.0961523162272 2.72217233935787 12.1073470393273 2.86745580376913 1.9715853174511 10.8536481513323 16.1332949282459 17.6491985438168 9.672429541402 -2.2798335615371 -12.3042309331857 -2.98293373468045 -2.14260839723845 -12.6356863926563 -14.680648482809 -13.7877884775176 -5.64188936016514 -3.19426963149641 -8.31758095899934 -20.3107442747451 -16.4085754105934 -4.12756798221651 -2.23187654735275 -10.259839363555 -15.1354932218079 -11.9518698482703 -16.860505014569 -3.58508176647772 -2.9213704394398 -13.7147417810475 -13.0543493668386 -11.8833982915412 -1.95522712490029 -4.07268398368697 -11.9391561564986 -12.1720746188283 -14.607612623094 -10.8181862552662 -3.05151332412236 -6.65368106132034 -13.3178057071932 -16.4209159197047 -6.68597756267021 -2.1808101561528 -7.62839289038685 -13.4590105953597 -16.6377329951962 -9.72727611665818 1.98927906460415 14.281376736353 7.84929114989242 2.49714783628555 4.00873933469577 18.9674707632866 15.0272792890578 4.7005300171802 2.45727567362302 2.04220272901808 20.5770582223444 19.2781827802205 11.8724330770289 3.7251060049569 2.88150725752146 11.1627677507625 18.0153188473789 10.8376648601366 2.02808903391278 4.8439539507243 6.99765993491291 16.3761722285703 24.0415253988834 11.3396710339834 3.92457502084031 3.23136476953573 16.663092524848


==> figs/UnivariateModel/Data/EXMC.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" -0.0165125343003509 -0.692848641899985 -1.60903195219062 -13.5534071708236 -3.97205338764804 2.24182338176959 12.1137520957559 2.11264545480655 0.333268351229814 -0.171711261655862 15.4066608877051 12.8599663827243 9.15767217732016 -0.99693835457781 -5.76345877428867 -1.35393767579291 3.51545226040131 1.5521333861887 -0.176533994938541 2.65897233588646 2.10965271368761 16.2424671196365 11.3185262901323 1.48378269261878 1.39046555786586 6.24310570956704 3.6915229133648 6.92404365381493 0.903723704267326 -0.577775068382404 0.329696820204565 13.2077411318281 15.4078662056379 8.01821931032405 -1.136006875773 -6.7587510850329 -1.48910032859439 -0.715709975261079 -3.70845736981064 -13.7420311049716 -13.1806688133314 -5.44238281072527 1.07662012448833 1.69097863865634 -16.3333758017315 -15.7331465387211 -4.05781474070921 0.0421607604841524 3.79578451333933 -9.48297485399047 -9.84139745474169 -12.2325882421649 -0.683117753854817 -1.15174892492121 -10.2128399061564 -12.3447581692411 -11.627634535904 -0.751996431495906 -2.58109109261748 -7.51431425934564 -11.9437836788493 -14.3526990985861 -9.71077445238507 0.46514866994872 -0.203018984369437 -12.7340003575959 -16.1585103758179 -6.62282630450826 0.780668158120498 -0.665330575394363 -12.7837928483778 -16.2366380107546 -9.57906256162963 0.0378274579393105 12.3505605591275 6.80386439994787 -0.680250123279103 1.29109586805147 17.6471557174545 14.642552510991 4.77537786149778 -0.261205226818498 2.08127985584793 17.7188426831481 18.6704184418186 11.4301818881184 1.1664280776729 1.1665504991387 5.88417582721314 17.4786759417578 10.6253905088499 0.929157430622474 2.20700286336853 3.34681855920892 16.0251530099623 20.0859981737959 10.8824777185153 -0.251775889498201 1.18685239648231 15.6594269012143
"2" 0.0051121399237309 -0.498966934654734 0.532406849357619 -14.1651222614709 -4.09013734303679 1.80993483051922 12.2686231960963 2.1868430339527 0.412889334102761 -0.753317659232691 18.01083518244 14.1397980120262 10.4470661832924 -0.41253661179636 -5.34862740561958 -0.549607560671158 4.5098365043995 1.83191024727928 0.401566038301402 3.58884340555445 2.24032413106324 17.2286648929831 11.8143166453013 1.70544554127585 1.69622221194266 6.85085791628789 0.844965003335764 5.91819597749078 1.44469515074519 0.0323989867628543 0.976990225501084 14.9445045296427 16.9787374483953 9.25597768376553 -0.490080893539738 -6.00599743034633 -1.75100616965939 -0.904143730414329 -3.65961172967998 -14.6354830744054 -13.740311014668 -5.8302106871769 0.830322931970179 1.47034255566881 -18.5820580055636 -16.442715364024 -4.29547834395706 -0.199581483799892 3.99113238341502 -13.3377264008086 -11.2053204102589 -14.4886730178137 -1.49677456952988 -1.73229563236006 -11.5759681417319 -12.8877168548735 -11.8372217082786 -0.834756563362017 -2.63514849064873 -7.5864605275 -12.0618140266952 -14.3958044525296 -10.2024014572651 0.311951596969364 -0.731433031577177 -13.2379174610458 -16.4239473897413 -6.75800994914678 0.696783659933347 -0.766244443820524 -13.3889046878299 -16.6273429993388 -9.74888756356942 0.0241709581479481 12.7034725414024 7.04862541586814 -0.616260881385759 1.21130197876166 18.7057721884008 15.0707302289533 4.9156149809619 -0.086263333377175 2.27724312404755 19.7971831944637 19.2647012823194 11.7961637687846 1.22505466248234 1.23382165390978 6.17019236268302 18.0377243451366 10.8486557365188 1.0232740391543 2.42814960318154 3.6125972669601 16.2412503909304 21.0977277112023 11.1098715630611 -0.0835120199673797 1.35101685159103 16.6622816317903
"3" 0.00144027617171753 -0.377079904421026 1.32871015288139 -19.9165353497017 -5.98170115390282 0.739245519737075 12.2737898752187 2.21092330638406 0.43455354592609 -0.809387401403612 18.6143510660833 14.3548731804426 10.6924171935178 -0.324805359331129 -5.2103789098169 -0.135864650968059 4.8402877454776 1.84230752219309 0.470472102257208 3.82658090313186 2.25322136843873 17.3219118464358 11.851984985925 1.71396978211147 1.72041597864668 6.92875324516643 -0.201099677386437 5.31205062393292 1.73937707463039 0.38708456149588 1.52953029464516 15.4767919851095 17.1224366378849 9.34945657135133 -0.462183355700964 -6.02313945316486 -1.70111914553091 -0.943503090208088 -4.1031353624901 -14.6857312685034 -13.7669098111467 -5.86195719947033 0.821523653932528 1.59308278948502 -19.4911637666813 -16.4541883284162 -4.23353261730157 -0.181509929935947 4.07523302523221 -14.9830035249597 -11.76784062301 -15.6982640249531 -1.97613259818753 -1.83522735924724 -11.812809956146 -13.033061184087 -11.8838777824449 -0.818063351179149 -2.74252465876502 -7.8153013563649 -12.1387334224034 -14.5017151383175 -10.607711355873 0.181282303321724 -0.894817240988335 -13.2749423604954 -16.4311493626508 -6.7636875243049 0.697801412361725 -0.762651796959695 -13.3907732199425 -16.634481012314 -9.76167456310715 0.00541845257631044 12.7096698181235 7.13097338487821 -0.643459419174292 1.26650590445841 18.9247148564132 15.0845564283318 4.93556094210316 -0.118810723199377 2.24497063996989 20.3186016728247 19.2679806318487 11.8089674764589 1.21359499410485 1.21512421234933 5.84198023149226 18.0420412308202 10.8394975907655 1.00300676755636 2.43069006022815 3.62463704425209 16.2428531683535 21.8481197971597 11.1545439607352 -0.110740453832255 1.3088541616312 16.6662955401774
"4" 0.000246897291246079 -0.351291231672408 1.46430305796929 -22.9829610776173 -6.94212578324442 0.295374736295533 12.1555203104778 2.18748747705769 0.446622403565969 -0.444470693405831 18.6374328844892 14.3589495005435 10.7090206169159 -0.364156554477327 -5.37195572553029 -0.241404489619022 4.81459891362054 1.82430096596332 0.466636060493366 3.77463985566098 2.06031152139271 17.3263214064539 11.8657853419664 1.75764526074972 1.70311115187293 7.00713307950979 -0.343401244047415 5.76068814044288 1.93680832505081 0.584218694372361 1.76424473679312 16.1015905513956 17.622857610182 9.70126013680438 -0.310692077776659 -5.97137258604949 -1.7055550133564 -0.921548112858499 -3.89723133372619 -14.682908204523 -13.7727592879198 -5.85556080669283 0.798484482193307 1.56616922797057 -20.0063389868806 -16.4614432188669 -4.25125573917785 -0.195921489865795 4.12978860504887 -15.1040948699906 -11.7822118893847 -16.3779490693081 -2.16224645004176 -1.81337585538141 -11.880969666469 -13.0416500520225 -11.8840645977627 -0.820283133203802 -2.72390643465764 -7.85563002983964 -12.1182156113261 -14.4981518807351 -10.6654764377873 0.17887541913491 -0.900890502038062 -13.2805026211146 -16.4276686164188 -6.75289736729448 0.673767959534716 -0.82925545818753 -13.3952461325413 -16.6329857904671 -9.77263607803397 0.00392100102978858 12.6902882425891 7.08814926338861 -0.642403136498587 1.30857582615956 18.9941054334878 15.0743558596613 4.90389187687401 -0.102969005363074 2.22023782648907 20.5277048708411 19.2715367822935 11.8115088162032 1.22005002202075 1.19873160355473 5.87878067962695 18.0462925962905 10.8433345019123 0.993780751893061 2.46728057476549 3.62937823959153 16.2280933212536 22.7453354605912 11.1916466842978 -0.104280898872913 1.32974023836668 16.6578643137409
"5" -0.0073994831150452 -0.379014131888355 1.33210229489958 -23.9320041478371 -7.13300434731949 0.223706843352689 12.0191383398504 2.19594770481642 0.452772822298268 -0.437829905849761 18.6507595956215 14.3488290554325 10.7211868928627 -0.327160353685663 -5.48113039167405 -0.289288702831468 4.94072504119846 1.8666954672154 0.477844720528491 3.83019779559837 2.03045283734008 17.3232325584533 11.8607020843761 1.73972367453488 1.70509381754748 7.01666704003633 -0.328872446261272 5.95411224881358 1.94530134579826 0.600861926338821 1.84954062117239 16.103881864301 17.6205823273011 9.71450882969177 -0.310004744622135 -5.85686226742246 -1.70257445303162 -0.911391698885386 -3.92998273369377 -14.6847879779256 -13.776477551449 -5.86310574673577 0.828390357399491 1.67672071521122 -20.2528636378526 -16.4630778316452 -4.24772717886323 -0.193777180485099 4.45479011146785 -15.1873183569642 -11.7988988123077 -16.6695781399145 -2.25080922153755 -1.80269304484757 -11.8488995899771 -13.0371758604593 -11.8862339795075 -0.812493116009301 -2.73246417596426 -7.94370418942138 -12.1144208381961 -14.4966313244805 -10.717611677316 0.142590123598889 -1.00410846495488 -13.27899434789 -16.4313873544967 -6.75962591299112 0.684653584668429 -0.8003863661608 -13.4141216330934 -16.6368696171795 -9.76781164096546 0.0170149779498939 12.7184955531434 7.14212955131904 -0.626931148754277 1.29414096653606 18.9892355172278 15.0763431074354 4.90209834236156 -0.114891614898135 2.21489929817411 20.5213406172283 19.2753735904176 11.8049744425269 1.23224212443987 1.18098963958608 5.70351816825203 18.0487540136008 10.8370649786725 0.985714718290896 2.45536199038967 3.61222940924123 16.2375610523913 23.3898307227234 11.2220069759668 -0.0828332370578807 1.35397143569473 16.6621114101534
"6" -0.00184936159199972 -0.341539145660373 1.33025278206906 -24.0843370457936 -7.1332315981949 0.224778692340132 12.0676331343939 2.19999810551401 0.453871259803406 -0.560836332309299 18.6595118555039 14.3549450201473 10.7227794039223 -0.354041664796182 -5.54543280859643 -0.224877020571472 5.04109840404521 1.9007922809409 0.471475660942407 3.84517151139832 2.02554632943888 17.330876506017 11.8577125542839 1.74980464747663 1.6723996475737 7.01894407445973 -0.310387416112748 5.97752973219314 1.93402209873377 0.583040638410307 1.77447125327695 16.1051186504305 17.6221218781982 9.70744951323867 -0.299294522822747 -5.702469470839 -1.70595459799287 -0.9288096727278 -3.93514299109198 -14.6850745356858 -13.773708203355 -5.87427915276092 0.853167206227633 1.68419608673566 -20.3073679558853 -16.4645911730172 -4.23998243702472 -0.188853094419962 4.3840944774918 -15.1757066701137 -11.7804648109986 -16.7702381502719 -2.28466247027407 -1.80112586268122 -11.8322452950405 -13.0413082678517 -11.882105453734 -0.817257848928136 -2.72656107953047 -8.00279531963297 -12.1051817178064 -14.4977579471847 -10.7287420458818 0.143952844247389 -0.990037216982428 -13.2705727708845 -16.4339092517131 -6.75358356662781 0.68950749807413 -0.843272675526956 -13.4129709739506 -16.6381746568889 -9.76780500246612 0.0124553575649517 12.6748840696774 7.11959693571299 -0.63069431391045 1.29278122146708 18.9966855319047 15.0776557563737 4.89734936856208 -0.104491870906667 2.23108302891908 20.5701121029407 19.2751756344801 11.8107608791464 1.22537597093546 1.18940120765631 5.80898468405401 18.0485859276507 10.8309601409459 0.997042863948353 2.48713552655163 3.66481120398566 16.2339670515668 23.7763597935094 11.2428473487139 -0.0807810409042584 1.37029282296368 16.6569537977213
"7" 0.000232990123640775 -0.358457302403855 1.33893458695583 -24.1180157973772 -7.13499793402978 0.233413198445927 12.1463411163174 2.18146887171193 0.454384788930753 -0.525588045842071 18.6535525928714 14.3543201532692 10.7272646399584 -0.341452128828299 -5.51432693814036 -0.227352668282244 5.05169888260881 1.90680799529468 0.467234362270903 3.82150439434579 1.963674495552 17.3288009829664 11.8589897930845 1.76506953137553 1.69057041862939 7.00959368275597 -0.332202406139925 5.96159180690133 1.92846555856759 0.597227328485355 1.80275982646401 16.1040392459421 17.6215726456537 9.71276445807655 -0.310497934759559 -5.77048076247099 -1.70800619442079 -0.916686955069373 -3.83865037431198 -14.6873304594687 -13.7745770575585 -5.87453874883993 0.842076398902815 1.66947293426083 -20.328814845695 -16.4654770159143 -4.24412556075089 -0.204831137169722 4.35687196764389 -15.1687435523256 -11.7808865366629 -16.8372342281985 -2.3096269870625 -1.79147129311624 -11.8633673046754 -13.0331032660647 -11.8828979004126 -0.815982696237415 -2.73765456211106 -7.90387282356149 -12.1180434308835 -14.4984795808268 -10.7356545912397 0.152177558207684 -0.988980255155255 -13.2740880307116 -16.4334244765484 -6.75596571797885 0.673500080452521 -0.863728748581569 -13.4120210361713 -16.63703502858 -9.77175732291945 0.0104999537454 12.6765323542486 7.13715080868008 -0.62702261746202 1.30428968555011 18.9944016988873 15.0756177524521 4.91029175686634 -0.102293584709895 2.22617820979027 20.5792632892168 19.277281272213 11.8094410139649 1.23649246539079 1.18569339951955 5.7942281162473 18.0456604054156 10.8347616189698 0.995873074762012 2.49374055292733 3.67187990213062 16.235948678579 24.0014171072801 11.2497470047427 -0.0763987426535632 1.36496188556043 16.6633251665683
"8" 0.00081823859330378 -0.361927260290413 1.3385765463582 -24.1107292658002 -7.13357906035863 0.231938231380756 12.0757656132635 2.18840597724261 0.453254001007129 -0.467871145472059 18.6548863078592 14.3523184648284 10.7272973909112 -0.338884681031781 -5.49144443467807 -0.242340480662214 5.07650152265077 1.92017457562418 0.475163973215685 3.84992339371189 2.00990572595642 17.3262302726964 11.8564973555471 1.75609387360879 1.68654685506967 6.99569458033067 -0.333796313470391 5.96956519943045 1.93180523671974 0.594298523768691 1.81750266438143 16.1027649238976 17.6218882446673 9.71045199173953 -0.308851822963572 -5.8067785647767 -1.70856998635824 -0.911871047447988 -3.82230588924173 -14.6861866523924 -13.7726360650216 -5.87151072663922 0.833230326500349 1.64725430424011 -20.330691953168 -16.4643532182845 -4.2447472220316 -0.211484905116713 4.36547117712292 -15.1690169489984 -11.7705646585549 -16.8413773695703 -2.30707398546034 -1.79706318963091 -11.8353528229613 -13.0352810341869 -11.8845474526256 -0.81165930217387 -2.73786089295578 -7.92514180895238 -12.1085630230419 -14.4999251849694 -10.7359173752236 0.148724496231394 -1.00621235676028 -13.2700436896825 -16.4318158543346 -6.75329810875592 0.683927832829207 -0.790387941761716 -13.4117646641773 -16.6383255727023 -9.77083171327238 0.0146872905795538 12.6814908718498 7.1372712476442 -0.622613118005201 1.29499170271696 18.9938860446771 15.0773541724639 4.90732622124478 -0.112388924730485 2.22125521576806 20.5750786909273 19.2771744128664 11.8123358050934 1.23052476721954 1.19362136119797 5.76920916617548 18.0481399264607 10.8340225594158 0.991762696463053 2.4711434845991 3.64860191588073 16.2368201454848 24.0887621834676 11.2505946217051 -0.0801524874130759 1.35886923619166 16.6622077095844
"9" 0.00018223878917645 -0.355301682464233 1.33392567973885 -24.1144912499719 -7.13368173844371 0.230898342453801 12.0840775360857 2.19505624292915 0.450111636639026 -0.479731749424729 18.6565136722226 14.350952631805 10.7266563099381 -0.344936438938666 -5.50332681230868 -0.241235393978826 5.03747628575701 1.89339292659573 0.471568969038334 3.83550003070104 1.98198168610388 17.328558150359 11.8567874879246 1.75271666314264 1.6921743851608 7.00519587045551 -0.327463695573178 6.01455443640282 1.93749754969291 0.591808689596498 1.77096751424492 16.103831492812 17.6220905620821 9.71097344896921 -0.310255797405003 -5.85004401508756 -1.7099167733733 -0.914979679893824 -3.83144503537275 -14.6853926272663 -13.7725200906425 -5.87688019395602 0.828711660333803 1.65343386537835 -20.3331136554415 -16.4648326607476 -4.24304401175089 -0.214425246310779 4.34087785646253 -15.1740536936411 -11.7742486856437 -16.8545857333212 -2.31143055482316 -1.79144780929344 -11.8105246802129 -13.0365564774282 -11.8849456192369 -0.815514268911006 -2.73657094646313 -7.92274568649578 -12.1149729894048 -14.500578769532 -10.7411370496717 0.146117969814429 -1.00821984799903 -13.271420315196 -16.4319961783137 -6.75458911177464 0.683562294199314 -0.842601776990615 -13.415326722455 -16.6383831782928 -9.77161426146587 0.0131350783065294 12.6977952696778 7.14237058240436 -0.627224553842163 1.31633402900125 18.9947844638937 15.0762638055612 4.90572470225208 -0.104692818213907 2.21992179212706 20.5726652000028 19.2768805775557 11.8118454088424 1.22091276440985 1.18874818134687 5.77760867326505 18.0476935405255 10.8353883886686 0.988544609410739 2.47408849130912 3.6532612051289 16.2363642948472 24.1097286847256 11.2515176162587 -0.0705116118875736 1.36078551400162 16.6611375526445
"10" -0.000621117865757326 -0.355482600627117 1.32748523768001 -24.1188986489114 -7.13428491520337 0.23087760568299 12.0827225223792 2.1905660533011 0.452023868131645 -0.47687833107353 18.6561643452417 14.3536765350105 10.7277443887636 -0.342093518659921 -5.49276254248276 -0.219718941487831 5.02740677557941 1.8856673271233 0.474922634344296 3.83890949998326 1.98643103593972 17.3279477318745 11.856960087861 1.7510812083139 1.69075280749219 7.01807161809849 -0.324984237731637 5.99830303080364 1.93847046570839 0.593661230800791 1.79654654353809 16.1030832860475 17.6223658352942 9.71147125042936 -0.308666078276606 -5.80307797843608 -1.7087721123114 -0.915050407707796 -3.87514813495016 -14.6847063234854 -13.7724221981066 -5.87407613468296 0.832673909225289 1.66314293867224 -20.3387625193496 -16.4655102913203 -4.24289395550528 -0.215702521540915 4.33213303121242 -15.1699732713406 -11.7744168382162 -16.849947573748 -2.31197772792097 -1.79790856786534 -11.835483119969 -13.0358758694562 -11.8839286119717 -0.815079317921627 -2.73931226951316 -7.93063996777794 -12.1131544419828 -14.5003059097974 -10.7389650764051 0.143859988345432 -1.01028787191938 -13.2725529772272 -16.4319957584947 -6.75486801192006 0.68248296214218 -0.838864577319398 -13.4131920898504 -16.638531683311 -9.77239307171317 0.0126948234153013 12.6986399086437 7.15136943388466 -0.626552531074762 1.3124869866858 18.994108592128 15.0766214985445 4.90637409995684 -0.106788862873951 2.22376568462735 20.5782069180663 19.276479053773 11.8103376805962 1.22783998760548 1.18675719725484 5.80369468700721 18.0482126301858 10.8343641422224 0.990386277095065 2.48229136082225 3.67564032138388 16.2377787600709 24.119339996234 11.2524994622768 -0.0731855232319985 1.35690800535189 16.6613842064063
"11" -0.00023756881203648 -0.359162106967439 1.3283987248161 -24.1188812140725 -7.13501073250551 0.231160392352904 12.1024991807751 2.1922343849756 0.452732282196264 -0.458433963035781 18.656131085766 14.3525762108788 10.7278864126834 -0.343524656959278 -5.49761495086775 -0.23911938872707 5.04398536279866 1.89580245425986 0.472305655196528 3.84141286275588 1.98425920057363 17.3288479398129 11.8567354174992 1.75517919119267 1.69219806305331 7.01415928808076 -0.328541785082748 6.00722418658395 1.93640498341202 0.59362471029409 1.80626500621992 16.1024688333479 17.6223799690714 9.71168373759746 -0.306644710351426 -5.82907175966486 -1.70817152250777 -0.91230967896381 -3.84789349614553 -14.6850635773845 -13.7728706679782 -5.87621495599213 0.83294574060709 1.66175511183153 -20.3370425415104 -16.4642811634834 -4.24236955189946 -0.217763149263147 4.34228755738826 -15.1697134327943 -11.7740649408761 -16.8518675685388 -2.31418318692878 -1.79465128633035 -11.8301377874068 -13.0352893954569 -11.88384912543 -0.814630589107001 -2.74307951807159 -7.93920494274739 -12.1149384523669 -14.4999476115523 -10.7387935322571 0.143741704716008 -1.00968556064405 -13.2722887064261 -16.4317886258293 -6.75518794658422 0.684480169342134 -0.82763997117514 -13.4141299781824 -16.6385556589456 -9.77123942612555 0.0135422732767011 12.6694770297292 7.13930765917508 -0.626473647163613 1.31558441430493 18.9960904284713 15.0774838869543 4.90789727916468 -0.10806595299147 2.21871470895883 20.5776233054128 19.2762014116687 11.8111361593706 1.22901373626023 1.18802349035268 5.78287622134677 18.0479333577814 10.8350342735967 0.991269420195709 2.47819457485973 3.65968893380617 16.2362027687833 24.1215979868501 11.2515855746919 -0.0791896504624065 1.35599214107441 16.6600138860259
"12" -0.000469385182574168 -0.357044604780585 1.33144921776126 -24.1171242686567 -7.13447620458482 0.231817516520747 12.0985506941098 2.19281313650723 0.45235985787905 -0.472343900289447 18.6551945423659 14.3529293435063 10.7283656751374 -0.344243240846573 -5.50863197473977 -0.235193577976814 5.0516795159559 1.89879917432932 0.473553853623144 3.83958352237784 1.97967968001292 17.328364859899 11.8570551462723 1.7558492852408 1.69385913685448 7.02230250039416 -0.327952859935795 5.99415179529972 1.93668799420468 0.594585503881989 1.80118643538183 16.1042084644012 17.6225866075339 9.71157803846071 -0.307655206044277 -5.81264391430043 -1.70774230342197 -0.91416012707722 -3.8711086956541 -14.6847906788575 -13.7725804847701 -5.87499059057103 0.835451179625059 1.66113869322711 -20.3349297484441 -16.4644359723683 -4.24114229597287 -0.219129691947544 4.3429993807094 -15.1680937071973 -11.7746892688453 -16.8542492312789 -2.31297742998672 -1.79502490274899 -11.8195673816733 -13.0360195520268 -11.8834038501757 -0.813918679133103 -2.74180789647687 -7.92505843223666 -12.1140197402994 -14.499955985489 -10.7404188195886 0.146109927516878 -1.00920670130068 -13.2718999752773 -16.4319944386191 -6.75441848025911 0.683878212670356 -0.833274166364222 -13.4137913815747 -16.6382929293565 -9.77156652462184 0.0134239453047339 12.6901357553055 7.1446226978904 -0.628256439949963 1.31511971576699 18.9950470847284 15.0770155655757 4.90787049866373 -0.107652835103013 2.2190636123147 20.5749160653251 19.2766474554902 11.8108602458332 1.22465333722369 1.18851170074855 5.78592987767664 18.0488438034215 10.8354870542176 0.991723312527995 2.4793934191624 3.6615796241376 16.2368755627946 24.1277314626984 11.2530043851407 -0.0782638624456945 1.35449128777029 16.6616543534429
"13" 0.000101203433999979 -0.357499118391971 1.32770723544242 -24.1185313173068 -7.13428467314295 0.231152953281552 12.096229435538 2.19188101944953 0.452476048466058 -0.472805932247974 18.6558728827228 14.3527354475595 10.7280453244964 -0.341785872313185 -5.49599596012385 -0.22830738559153 5.05745559242046 1.90245181637933 0.473077370774308 3.84044190360708 1.98137209318765 17.3289820611083 11.8568530166251 1.75360207246781 1.69361034910248 7.02220974882999 -0.32576659109427 6.00361952782742 1.9364055873063 0.593851495553581 1.80709934481143 16.1036576773296 17.622303939087 9.71165327768774 -0.307379656977208 -5.8200472281401 -1.70937410903223 -0.91360904460543 -3.84975952835639 -14.68519007746 -13.7727256619523 -5.87471141232974 0.833812163828488 1.66043569107483 -20.3382835582231 -16.4645614560105 -4.24175528171151 -0.215689552675187 4.34839013107724 -15.1693833819563 -11.774828159143 -16.8565332643822 -2.31421747743037 -1.79421712569455 -11.8293832933475 -13.0356069742252 -11.8836891744023 -0.814498537116066 -2.74046890401659 -7.92095976832322 -12.1137504636468 -14.5002846440062 -10.7406687519669 0.143092847216256 -1.00751714742091 -13.2720296064217 -16.4320391022533 -6.75470002702611 0.683252174619799 -0.830905523769872 -13.4135333457165 -16.6380524927042 -9.77177644968901 0.0139509945574389 12.6856824310083 7.14270652661936 -0.6282841124847 1.31208408596254 18.9955574567764 15.0770483602748 4.90732479620774 -0.107349601178133 2.21989949321361 20.5770157038181 19.2767312984848 11.8112263881887 1.22554684802153 1.18998212306598 5.78962592205475 18.048283584476 10.8344864896617 0.991377118719298 2.47804062856114 3.66072702789356 16.2366527499021 24.1275293263408 11.2532347295029 -0.0748664558422525 1.35853444507913 16.6616059675605
"14" 7.86018695874579e-06 -0.357062391404186 1.33157414608294 -24.1179210020275 -7.13404823027582 0.230881575424692 12.0972660939765 2.19209223497464 0.453330910152323 -0.467242123346673 18.6559982673746 14.3527664306191 10.7279804244367 -0.343004041604758 -5.49763063913589 -0.23139615501777 5.05069091127701 1.89774420314354 0.47324978069304 3.84131910429635 1.98490603553978 17.328901553364 11.8570462223039 1.75397999581134 1.6935200838598 7.01881996482015 -0.325441704205029 6.00073292875778 1.9361733365303 0.593287375952217 1.80006117674959 16.1032413828704 17.6224910036969 9.71224345110612 -0.307551343597188 -5.82251847675843 -1.70863048862528 -0.914164309906425 -3.86557351511005 -14.6851281470524 -13.7726092845677 -5.87483620815478 0.833490856867422 1.65758282419926 -20.3376178256199 -16.4643642148785 -4.24267856139496 -0.216935112107584 4.34185605176891 -15.1685592898842 -11.7743747856954 -16.8563083813797 -2.31347778232085 -1.79530920632492 -11.8286279778001 -13.0360396481864 -11.8838629198525 -0.814925406136345 -2.74087902231812 -7.92452768474281 -12.1138279777056 -14.5002153622029 -10.7403319454557 0.14297914429874 -1.01091386791096 -13.2716181518444 -16.4320971701629 -6.75450703976584 0.683990359057949 -0.82975202911034 -13.4135838718884 -16.6381002212175 -9.77174242623029 0.0131262885636176 12.691964620917 7.14553960507867 -0.628056622840376 1.31331529274965 18.9953260690433 15.0773477314105 4.90728753801335 -0.107126983803889 2.22014046322688 20.5768948224405 19.2766797883215 11.8111767506631 1.22563539131442 1.1894293137608 5.79062809475919 18.048164210417 10.8346420127208 0.991579560038927 2.47951753763292 3.66231115834309 16.2366102344215 24.1270537103179 11.2529171756834 -0.0762405299643051 1.35694396048581 16.661904054851


==> figs/UnivariateModel/Data/EXQMC10.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.0144367797815633 -0.192434481779453 -0.790838877981221 -10.3040794839018 -2.4455359352902 3.57597304925309 13.9615149881623 2.79642475372048 0.536995043608753 -1.68580628751512 17.4430429108119 14.0353695772692 10.3893233708257 0.10620366297811 -5.6222844595712 3.21532431703073 7.91280085167831 4.13514540990313 0.196435649164568 3.81305565617717 3.29031801008777 17.2981421531556 11.8039571835434 2.20094759503442 1.96866758740151 8.27371419396091 5.55624175708329 8.50561075919104 2.0375201778102 0.452132666752339 1.05179629353385 15.7173079441118 17.5949564321745 9.6977702513593 -0.375467833452646 -7.26613456371852 -1.87405851058019 -0.802206089564283 -4.29042496315856 -14.5378143429073 -13.6373893092708 -5.82385712058417 1.69266263627064 2.26110801657089 -15.589161833615 -16.0740215737102 -4.07578314864681 0.369526454424304 5.27828897727368 -8.4357434659577 -7.89846624885964 -7.14296413524525 1.71567145363349 0.351156465411589 -7.52990092913961 -9.52346434862106 -8.75562321938943 0.464999539890471 -0.919630023662459 -5.17169327967587 -9.58324196648038 -11.4315387069476 -5.88174787912927 2.46737356265904 1.67399417982453 -10.6417066650658 -13.2415374868727 -4.93145808773852 2.32990154113862 0.0420882835850244 -10.5606003629719 -13.8043113396201 -7.60005765963363 1.10267865446289 14.2776556940608 7.81213345458638 -0.621563859671285 1.55147371393545 18.7149234143508 15.1242025459239 5.50838840748779 -0.29500999948316 2.4939850234155 19.3697832724911 19.241074627687 11.7369699965515 1.92349613537927 1.28564013069718 6.30797095960963 18.0008509218354 10.9350501688188 1.2072053402851 2.67576281414912 3.83539230733352 16.2354018906011 20.8918869985495 11.1306739220923 0.600594651540371 2.09550677478809 16.6743253258931
"2" 4.69002567237427e-05 -0.418150748272821 1.17793729265175 -14.6583665091345 -4.26312693726345 2.01090298888401 13.8955801686994 2.53030381705609 0.486535490365649 -1.28511524344517 18.5984399094557 14.3776013982239 10.7314301703751 -0.128347475729468 -5.97091090885529 2.15427383536456 8.06172796084215 3.8180755353931 0.449566764881521 4.03446425672935 2.65634250345701 17.3256762217312 11.8211893227387 2.00617051545634 1.7451418489839 7.9412650171828 1.80495567078047 5.43966791423934 1.78300105107238 0.349731688268619 0.895671265984253 15.7758201837877 17.6177595706574 9.70680307095415 -0.366980151610891 -7.09304706634998 -1.8323519558959 -0.848089422857668 -3.94178395794188 -14.694824245309 -13.794084430936 -5.9062124680062 1.24987002048822 2.1986407833909 -17.2209994936115 -16.4407554574029 -4.24142699150574 -0.0172501185512564 5.0512056301191 -13.3686575962526 -10.8272694160894 -12.2607462263897 -0.716879206198464 -1.40672301223929 -10.6493246011505 -12.0821689077095 -10.9162824326333 -0.476803069105149 -2.19295126346351 -6.95786865695359 -11.3256104630707 -13.4838191237103 -8.67337423431485 1.02881185082114 -0.262680028178807 -12.4471949815834 -15.4057384474639 -6.214893368821 1.18072992744637 -0.158163532405467 -12.5110951438425 -15.7209577079813 -9.05259202272197 0.306967619678408 14.1872790168624 7.81954581654406 -0.67076426065096 1.36501079715724 18.939865498106 15.1051280305791 5.23942272370909 -0.16451300482271 2.3062118514238 20.0649565303197 19.2570340011971 11.7765389306109 1.63673567866445 1.18631473210794 6.2455296916411 18.0507334322993 10.8745057938716 1.06677598352962 2.59226901478186 3.42375780478864 16.2363275091481 21.7204001973549 11.1687517473052 0.211436836495381 1.6930710876943 16.6820960824966
"3" -0.00264266770566804 -0.360911505251028 1.37502065150276 -20.4384981028012 -6.4174549629548 0.518116143682035 13.0937271760785 2.32296490292891 0.448980189523963 -0.562329870944493 18.6470555417127 14.3679810220834 10.7258562161401 -0.296904362473507 -5.89422779565155 0.469358504847408 7.32887242555795 3.24422924931179 0.529707771081472 3.89383278796824 2.04049623717413 17.3332892696104 11.8390886026418 1.87036263701911 1.68749745699863 7.69860151176159 -0.0709969245897373 4.9259132797205 1.87200807369992 0.539060809326553 1.2990167921958 15.9979170521629 17.6265104551255 9.71162161413736 -0.339273676796762 -6.3556067047327 -1.76940230486517 -0.870218398609021 -4.02419840115023 -14.6879609437627 -13.7810759634865 -5.8959224248722 1.03389147250096 1.94414838312187 -18.5832073814806 -16.4428584758352 -4.23797349968286 -0.0930334722914922 4.92616050953088 -15.0610747337355 -11.7691514979362 -14.5846925286697 -1.60909188958435 -1.86167074586924 -12.0913341974488 -13.0388735347988 -11.9031762745716 -0.848836220644217 -2.67200054659039 -7.80541018450451 -12.1237717881387 -14.5021004343618 -10.2469415080457 0.314153287156915 -0.917933825695666 -13.2989812561672 -16.4336027194747 -6.77810825067233 0.723520501175502 -0.748390131727224 -13.4561096028422 -16.6507389625327 -9.79431927503041 -0.0203341020841072 13.7415071040514 7.64210555983951 -0.658205555915948 1.2508459841902 18.9593515564907 15.094671371993 5.09116844369137 -0.0995156618227586 2.29926702056678 20.4620723615934 19.2658762096935 11.7945272506415 1.41021773397294 1.17270427019741 6.09476257208104 18.0440449370992 10.854730553971 1.00586672667483 2.50139733066224 3.2856729340277 16.2355045244007 22.5643800195487 11.1961482622512 0.0039317903694535 1.43223969937592 16.6701664640512
"4" -0.00258950207330863 -0.381927323324208 1.35498347493343 -23.3789853244481 -7.03375468163893 0.248801825043192 12.3005697608384 2.21213861980615 0.447264043839546 -0.534994027660781 18.6550430114597 14.3617759980935 10.7281543349438 -0.348066751257036 -5.74152387878639 -0.186406524596738 6.62025891193034 2.76909332080494 0.497966624724895 3.88754461735017 1.97115757190376 17.3298838677602 11.8472515692238 1.79353903664383 1.69055073478682 7.36433203585319 -0.341987536352836 5.69629051626043 1.91237864778404 0.590936915474708 1.60735394654424 16.1047448657493 17.6231400276712 9.71155482105225 -0.324612002319796 -6.05413167166254 -1.74285728961307 -0.90042234940051 -3.89862696071987 -14.6830607078345 -13.7758164743512 -5.88669140500783 0.926918152413344 1.75991996697778 -19.6563633563739 -16.4548419446381 -4.24332687600689 -0.170722309055092 4.69179712427512 -15.1184866909098 -11.7718191700189 -15.4392549179133 -1.87903540814573 -1.84286684486682 -11.9555590416139 -13.0332635077234 -11.8940393251305 -0.831386165150765 -2.71685089903431 -8.00936446643956 -12.1115602600494 -14.5008451097606 -10.6180279122198 0.175666244695875 -1.09068658430036 -13.2796942149255 -16.4321845490717 -6.76622767616625 0.689244906798624 -0.757672375978444 -13.4231179547825 -16.6453249736575 -9.78352044602451 -0.00452499619828289 12.902047388215 7.24778699000655 -0.645208026954162 1.29308565175633 19.0012603497495 15.0859398009735 5.01321950423587 -0.0861654182315474 2.25783438758225 20.5621583372781 19.2724277967635 11.801891340847 1.281564306903 1.1732625071679 5.88000102172736 18.0491469466919 10.845319370608 0.988651293480515 2.48054190600278 3.46738977848183 16.2345333597749 23.277645861037 11.2225869512793 -0.0783533065576112 1.38197119837043 16.6707281465528
"5" -0.00149499263511589 -0.361591776174094 1.35507130571178 -24.0514429714181 -7.12861703614382 0.225119006765854 12.0869334624274 2.18353619506343 0.447651134616154 -0.528309717649259 18.6524941521767 14.3574297579809 10.7279372937552 -0.350882443617774 -5.60150342176633 -0.340931257881219 5.95473384847366 2.35999834769698 0.467613446241426 3.86756048208541 1.9251688107174 17.3298602987401 11.8522111608331 1.76143350388358 1.69472152360914 7.20418475784933 -0.376540865850187 5.79600865490049 1.91845643958444 0.590562359527222 1.76894600159231 16.1048433210253 17.6231145053009 9.71161542406957 -0.316161261257121 -5.92250243063423 -1.72397413535947 -0.904343920814062 -3.92522983749691 -14.6867509714668 -13.7739687831799 -5.87903355606281 0.869104728909234 1.66647545896362 -20.2148596232078 -16.4623308102747 -4.24121240382724 -0.196318130705282 4.47051423510968 -15.1543674809531 -11.7721683018624 -16.1553997569056 -2.10381397807859 -1.8141857080742 -11.8717125679743 -13.0391790360953 -11.8898151911403 -0.823378607622493 -2.73904313425805 -8.0008410954776 -12.1173142745806 -14.5004359647075 -10.7353611552339 0.136689730586804 -1.08642620250446 -13.2782735649751 -16.4323384701338 -6.76017535630065 0.681913593488107 -0.813446952667904 -13.4298871810767 -16.6424343255034 -9.77731490105291 0.00419648289282488 12.7138495912545 7.16814492780211 -0.636196204411286 1.30340695439755 18.9923288094378 15.080966168912 4.96955393064848 -0.0989957643261107 2.22935224356018 20.5777153004218 19.2750907554469 11.8067931430862 1.23470357319151 1.18565867663664 5.86175897661757 18.0477091488403 10.8399628367453 0.987607698021698 2.46933582850909 3.55222631752409 16.2370501772602 23.8359404604636 11.2423526432678 -0.0866916999292784 1.36107200104775 16.6724871494536
"6" -0.000805442638660683 -0.364846171821411 1.33934291459923 -24.0999323601865 -7.13289017983717 0.227852506754616 12.0510680303278 2.18180527797708 0.45026148967316 -0.460878175538277 18.6554246041271 14.3550091465552 10.7281503758842 -0.347548435835414 -5.56397382801617 -0.300106353259396 5.52016847149365 2.1156576020398 0.471112574615759 3.84419774046736 1.94596880574124 17.3310534203586 11.8544931720565 1.75240048783681 1.68997467361269 7.08966644654933 -0.364862506739785 5.87707299111916 1.92733196485623 0.590264073264393 1.7762831261397 16.1034094335629 17.622261711438 9.71193173216866 -0.311848448321523 -5.86516290951492 -1.71465527144822 -0.910461889675825 -3.8719449797257 -14.6835032847801 -13.7734475094388 -5.87860168100743 0.840873922006808 1.64435475102822 -20.3295480997413 -16.4643203936238 -4.2419832945279 -0.210451042959059 4.4062600211252 -15.1585341297442 -11.7743253477168 -16.6626009567851 -2.25978918969416 -1.80163834091357 -11.842602111867 -13.0350190207264 -11.8861761276459 -0.818958508633295 -2.73732122681846 -7.93546875767498 -12.1116119740626 -14.5001646961581 -10.7450932547664 0.137596153296216 -1.05984340140009 -13.2735179626874 -16.4321631839429 -6.75690583301447 0.680935314492035 -0.817667242211067 -13.4217153529303 -16.6400381049274 -9.77442351498954 0.00873109409568515 12.726851594128 7.16557696411076 -0.630249622803471 1.31069093874272 18.9973481701767 15.0790240848412 4.94362765689292 -0.107182710848722 2.21586490552207 20.5763658587822 19.2757075008876 11.8090595278654 1.22329590666018 1.18719728225103 5.80360467453747 18.0474243741166 10.8372722446809 0.989163751155022 2.47468340506926 3.60309142299367 16.2366095306337 24.0384085349186 11.2497372068145 -0.0825596671105579 1.35052865847438 16.6723868285591
"7" -0.00039768879965155 -0.356502793801577 1.3475033509618 -24.1097650181049 -7.13308525455845 0.229816922488605 12.123662850152 2.18543448443191 0.452043677607034 -0.462012232385483 18.6559835248317 14.3538135768502 10.7281416769978 -0.345168016738148 -5.53302851678519 -0.271153484320212 5.21048064951212 1.96453019281264 0.47228615397129 3.84351421963177 1.96057088270675 17.3296963549027 11.8558363104162 1.75187628450201 1.69389614926075 7.06131703350101 -0.347984736773823 5.93720411685137 1.93247255702348 0.592607534896629 1.79163945520665 16.1036230949399 17.6223694083815 9.71200195012384 -0.309803720016395 -5.85228064703843 -1.71180637768246 -0.911913308093473 -3.85077072212313 -14.6849195003914 -13.7729427156902 -5.87671541692797 0.834757249537916 1.64986635521274 -20.3385681489419 -16.4645799643759 -4.24182855675419 -0.214847038504272 4.36885635176977 -15.1673208251444 -11.7748178946578 -16.8414018517664 -2.31186782503867 -1.79558786297167 -11.8333880124088 -13.0366696712574 -11.8853119207119 -0.8169064644289 -2.73812242624619 -7.92789159478299 -12.1149045819809 -14.5005949435229 -10.7429249846183 0.140781983777341 -1.03128107416615 -13.2722721077471 -16.4322430105486 -6.75604159344512 0.681558801694745 -0.828587926168223 -13.4160374657586 -16.6391341541806 -9.77310020472449 0.0110042116051972 12.6924606164104 7.15241665677991 -0.628805921093647 1.31789001505972 18.9950667072882 15.0781058664324 4.92880949168591 -0.107760287302544 2.21312690929564 20.5842565724646 19.276224990361 11.8101462547693 1.22348380127246 1.18843135769697 5.79455999464306 18.0483021329362 10.8359931358819 0.990233994341839 2.47649647216148 3.63147906367728 16.2366730870979 24.0799496672232 11.2512573665345 -0.0792175252294923 1.35723253703352 16.6742794599345
"8" -0.000209223179193327 -0.357184043172085 1.33467060352552 -24.1190812852971 -7.13358740429194 0.230391697389863 12.1207573097156 2.18878593286368 0.45253348725027 -0.469796937562452 18.6558872040357 14.3530827792863 10.7280697160188 -0.344091003856019 -5.5107331621315 -0.240516733971286 5.10336994975796 1.9188926233846 0.473671517133031 3.83894037584267 1.96439544056037 17.3298601554357 11.8564762611282 1.75283516554162 1.69347369524904 7.04241276785625 -0.335242050137548 5.98432822134328 1.93524704392632 0.592925161238663 1.80233047441355 16.1038164616939 17.6224300260245 9.71206457945545 -0.308740644368894 -5.83507437485311 -1.71004139001906 -0.913212489701918 -3.86284629571392 -14.6843310046489 -13.7727833323166 -5.87597387564906 0.833997020051644 1.65544381908397 -20.3377634752334 -16.4645103625872 -4.24185500857076 -0.215888343147401 4.35036497016035 -15.1726486158566 -11.7748214234977 -16.8633499004107 -2.31719810496563 -1.79456775668921 -11.8348145305645 -13.0363172607953 -11.8844283627698 -0.815844146253449 -2.73949976402505 -7.92895488258249 -12.112591345243 -14.5003806711566 -10.7411882753375 0.142435252669451 -1.02124414668811 -13.2699373032616 -16.4321389929043 -6.75537354229375 0.682881709407667 -0.834222861474085 -13.4144266828256 -16.638660403764 -9.77250404014645 0.0122051757631701 12.6893254640391 7.15118125775655 -0.628017356503454 1.31392165021723 18.9975848616868 15.0776035880826 4.91973997469505 -0.107845647753465 2.21813872519039 20.5808610457213 19.276523420461 11.8106102330606 1.22498869079573 1.18916740967527 5.79593265975927 18.0481570108179 10.8353885361405 0.990936348287618 2.47720828619772 3.64705578315524 16.2366694733482 24.1203650246885 11.2526167303683 -0.0770586121436856 1.35625053891932 16.6720399751581
"9" -9.19145217102056e-05 -0.358040031050529 1.32674365318024 -24.1163762880053 -7.13345206554224 0.230702173921683 12.1035857809804 2.19061669440332 0.452429014366103 -0.469130825044565 18.6558227947055 14.3528336481809 10.7280346924866 -0.343595866922845 -5.50150186804111 -0.23473986440811 5.05785787322236 1.90010409817517 0.473081973173534 3.84156588629078 1.97682310460206 17.3294228997778 11.8567793376427 1.75355347198063 1.69349782815473 7.02806361336483 -0.330007356742812 5.99626089065134 1.93606564353021 0.593608865920722 1.80317052843564 16.1038060690263 17.622403193068 9.71205703114738 -0.308248645570117 -5.82662427393599 -1.70930141958219 -0.913341162869717 -3.86836350074558 -14.6854232747999 -13.7726967510953 -5.87551504798728 0.833140461785713 1.65449881737896 -20.3375949081298 -16.4645190063107 -4.24196362158393 -0.217050477785518 4.3415439404952 -15.1693144457052 -11.7743961377885 -16.8583051494772 -2.31503952411121 -1.79453867178216 -11.8315776450439 -13.0355121333095 -11.8841702459749 -0.815321464814617 -2.74066854985045 -7.92766669820106 -12.1151075829847 -14.5002363412149 -10.7402021522363 0.142977343316866 -1.01620601004264 -13.2722044216431 -16.4320249668701 -6.7549739421388 0.683127789597762 -0.831085027306352 -13.4122813898946 -16.638448990079 -9.77213455648646 0.0127852626606667 12.6937909202531 7.15164600633403 -0.627908976500841 1.31363845700928 18.9966679480453 15.0773689510059 4.91433476303592 -0.107865614549882 2.21875892808102 20.581050548065 19.2765756227064 11.8108537301473 1.22585845891245 1.18919441967563 5.79495433392135 18.0482815447931 10.8350776906676 0.991219857448463 2.47861230702461 3.65513411831977 16.2368417117966 24.124721341321 11.252831370393 -0.0764263420271682 1.35617455743303 16.6673535896678
"10" -4.05611128893958e-05 -0.357071141442059 1.32696330980035 -24.1178977377686 -7.13362602416384 0.230947484314937 12.1031411693639 2.1916247188784 0.452583966828894 -0.471050119699444 18.6558876788705 14.3527122198538 10.7279935313643 -0.343348614885277 -5.49796220429746 -0.228925350524265 5.04849828232171 1.89698344554972 0.473142026968706 3.84104875043205 1.97995035662132 17.3295343906021 11.8569501864477 1.75390812895448 1.69355920425837 7.02278349347272 -0.327988048879216 5.99628970569404 1.93624279683643 0.593605909762932 1.80417638252022 16.1038099184343 17.6223924263833 9.7120632734797 -0.307998534834473 -5.82367678541521 -1.7090310467887 -0.913695375438028 -3.86586079219454 -14.6852462932736 -13.7726515293413 -5.87521801073815 0.833045089027528 1.65667617019111 -20.3371677211436 -16.4645195450191 -4.24193681895976 -0.217016848831613 4.34260595003061 -15.1696775518564 -11.7747559329192 -16.8572769625758 -2.31439122607889 -1.79440808103911 -11.8273199104265 -13.035381202487 -11.8840743731729 -0.815070573595691 -2.74137849825711 -7.92565300944997 -12.113292226044 -14.5000436159066 -10.7398950431703 0.143266654606945 -1.01273158115011 -13.2725834080296 -16.4319402024067 -6.75481524620889 0.683363970000285 -0.830654586633754 -13.4139369451199 -16.6383014464918 -9.77197972120979 0.0130623718468252 12.6931635310478 7.14971138888016 -0.627914796046403 1.31327910359982 18.9969485784324 15.0772730373603 4.91107214473988 -0.107557823908217 2.21986322627281 20.5826960992217 19.2766311723247 11.8109743121865 1.22622565357657 1.18927969844486 5.79473435759748 18.0482600268134 10.8349250426229 0.991358465415516 2.47816515317792 3.65806995387734 16.2368096222436 24.124653062464 11.252834744579 -0.076153308198612 1.35692528098285 16.6628088222037
"11" -1.65595385363903e-05 -0.357347780174521 1.33006847016257 -24.1179287721291 -7.13355321006791 0.231028965217318 12.1002086874882 2.1919263597046 0.452584209210092 -0.47219610936376 18.6558155097755 14.3526355564232 10.7280122870232 -0.343227207336631 -5.4964760150093 -0.227830052213399 5.0495892062941 1.89794491644953 0.473109282792792 3.84093564224878 1.9812351874302 17.3294639939565 11.8570391754657 1.75407981073193 1.69367565649059 7.02024199248491 -0.327087099255149 5.99806085515704 1.9363140006518 0.593603012466778 1.80465991994111 16.1038086493371 17.6223942201384 9.7120651877421 -0.307879097860261 -5.82192922542278 -1.70883197239732 -0.913722559442508 -3.86602919395554 -14.6851526303252 -13.7726393509979 -5.87509027454958 0.833113520738402 1.65674968320728 -20.3374468350708 -16.4645186444802 -4.24194195655959 -0.217156111638255 4.34102650035468 -15.1696921354359 -11.7742799032868 -16.8566246149209 -2.31412590693249 -1.79446687731728 -11.8259593055223 -13.0354717925117 -11.8838834134622 -0.814942623392605 -2.74149273011444 -7.92573167663398 -12.1141228155969 -14.5000664651767 -10.7403544172525 0.143418092002446 -1.0110601854944 -13.2714541256939 -16.4319446696611 -6.75476533266489 0.683461103513696 -0.829870423394133 -13.4139739767896 -16.6382426327745 -9.77189984874775 0.0132171370182677 12.6922456879451 7.14814007754858 -0.627902449535394 1.31345409885852 18.9967410521905 15.0772281534762 4.90923026007775 -0.107517522968129 2.21969542360153 20.5826051816305 19.2766429980136 11.8110262307054 1.22640317332478 1.18938371763845 5.79343607751059 18.0482537631535 10.8348469269974 0.991436308603505 2.478636460201 3.66045293070837 16.2367109187035 24.1258926938017 11.2528750339175 -0.0760051972218238 1.35698556827994 16.6614922750994
"12" -7.19987166360969e-06 -0.357333416809761 1.32765058392462 -24.1181818413886 -7.1335986898685 0.231109398688509 12.098465004373 2.19201351794608 0.452626706506017 -0.471999104501215 18.6558361051694 14.3526022049106 10.7280111297827 -0.343172405503075 -5.49557826382519 -0.226821276169423 5.05140779954591 1.89895554981585 0.473182497026509 3.8409716871132 1.98248884880432 17.3292854679 11.8570672199835 1.75415933809751 1.69375625219457 7.02093196300769 -0.326908436207086 5.99863938119549 1.93629416083178 0.593601163110546 1.80505403387174 16.103805605259 17.62239161619 9.71206935266819 -0.307819400997743 -5.82109349410681 -1.70874325159825 -0.913796456210668 -3.86490522174466 -14.6851752298745 -13.7726278279111 -5.87505159381115 0.833128957240318 1.6573947660458 -20.3373982281864 -16.4645155450164 -4.24194010740627 -0.21709834042827 4.34192144691602 -15.1692776312124 -11.774471130456 -16.8562222007292 -2.31401443452019 -1.79442763375278 -11.8251579664013 -13.0353959091393 -11.8838374024093 -0.814883887228671 -2.74153940004725 -7.92605853353276 -12.1138589188514 -14.5000293734605 -10.7403440841547 0.143491425754211 -1.01033239227618 -13.2718984583155 -16.431920086599 -6.75470737486747 0.683517182646875 -0.829878849570099 -13.4138173768145 -16.6382140407526 -9.77186260956727 0.0132906658345384 12.6891795447018 7.14581977685067 -0.627915837293855 1.31336334046838 18.9963297667749 15.0771999142129 4.90823923660204 -0.107439025264004 2.22000542840856 20.5820439532504 19.276654163755 11.8110549276157 1.22648854130115 1.18940965833011 5.79242900227018 18.0482398698325 10.8348020849672 0.991469712418773 2.47882883064133 3.6613172364 16.2367235578251 24.1265857884636 11.2529015688352 -0.0759259949335819 1.35711496722664 16.661987578494
"13" -2.8261395547148e-06 -0.35732271936479 1.32894891355777 -24.1181052734525 -7.13359261821025 0.231127518732514 12.0974636128081 2.19201591635628 0.45261326217219 -0.471967966882778 18.655835265556 14.3525849938456 10.7280058724441 -0.343144023429348 -5.49506963701667 -0.226340981549522 5.05258810664671 1.8995303068192 0.473222649542982 3.84079604558629 1.98274283948756 17.3291098408846 11.857054527617 1.75419582775948 1.69376823438524 7.02066932013708 -0.326872586019619 5.99827340328627 1.9362927625795 0.593609594742531 1.80509969161898 16.1038073661409 17.6223913706736 9.71206931832371 -0.307789776897724 -5.82087860597233 -1.70869492617324 -0.913810964126754 -3.86494811450078 -14.6851382863937 -13.7726285301921 -5.87501181231185 0.833163836011374 1.65770885831379 -20.3373304418002 -16.4645138653026 -4.24194179408018 -0.217143238151289 4.34187027509389 -15.1698130394146 -11.7743629204331 -16.8562510705999 -2.31398182990898 -1.79441071471354 -11.8254670103288 -13.0354890602513 -11.8838157913854 -0.814852485236333 -2.74157175389895 -7.92586264079062 -12.1140088910258 -14.50001467035 -10.740358959322 0.14352963170522 -1.00992429319473 -13.2716968885087 -16.4319134631495 -6.75471174890171 0.683531944191352 -0.829772992254268 -13.4136819506841 -16.6381980043171 -9.77184059858973 0.0133293304722779 12.6886231514057 7.14483901032287 -0.627923331465104 1.31338345148691 18.9958844965295 15.0771854994776 4.90772806724266 -0.107419525527746 2.21985833420102 20.5799973870042 19.2766586398891 11.8110668387475 1.22652789405526 1.18942551531472 5.79224816996734 18.0482422683163 10.8347850356453 0.991487492612842 2.47877325689507 3.6616461747129 16.2367101297038 24.1268817232144 11.2529135406977 -0.0758894214877915 1.35712064858645 16.661846233534
"14" -1.09143290229026e-06 -0.357314701165603 1.32902641343703 -24.1182409069441 -7.13359999528689 0.231141963102874 12.0975253115662 2.19202140902992 0.452607970639824 -0.471865306544677 18.6558327222271 14.3525765491389 10.7280041335218 -0.34313254742282 -5.49491636392341 -0.226185377777295 5.05275228161638 1.8996317194837 0.473189135587351 3.84084497320085 1.98298887531894 17.3289395891586 11.8570335507932 1.75421106595862 1.69379333369654 7.02073344740363 -0.326818821875523 5.99819464501631 1.93629861283553 0.59360357946142 1.80518734827536 16.1038060552026 17.6223910421368 9.71206871973388 -0.307776296922116 -5.82056272668055 -1.70868282279552 -0.913815904309706 -3.86473906520367 -14.6851484963445 -13.7726215620663 -5.8749956146085 0.833152797949351 1.65773681210965 -20.3373281386313 -16.4645152219096 -4.24194285922334 -0.217159869143234 4.34180534484179 -15.1696779464228 -11.774308477124 -16.8562735919823 -2.31394663762887 -1.79442504401216 -11.8255937191041 -13.0355469850327 -11.8838260732431 -0.814837791725914 -2.74159927286124 -7.92571852650019 -12.1139842252366 -14.5000375325135 -10.7404304467705 0.143547341852145 -1.00970826779013 -13.2717590191746 -16.4319080569023 -6.75469802035122 0.68354214243583 -0.82966847132675 -13.413870841814 -16.6381926496106 -9.77183489719578 0.0133472322020604 12.6882847555958 7.14427550523189 -0.627921351858271 1.31337646779864 18.9956187594847 15.077179212719 4.90748961202932 -0.107406954500606 2.21991054595665 20.5770518286797 19.276660084642 11.8110730264824 1.22654770250473 1.18943596061275 5.79222152014404 18.0482418325818 10.8347774554541 0.991496884261032 2.47881893606762 3.6618893680944 16.2367651206817 24.1268458079911 11.2529129543884 -0.0758733870902259 1.35713974968228 16.6619888175554


==> figs/UnivariateModel/Data/EXQMC11.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100"
"1" 0.000538061581761116 -0.313076939268292 -0.817457644699824 -14.2446551840126 -3.97994089679389 1.99333374752866 12.358808488038 2.12680044188675 0.406320415397887 -0.331147814968612 16.9722979004388 13.4605469801027 9.86810454279329 -0.698758832966106 -6.15029036402303 -1.51388757039735 4.11944293418951 1.66368226872157 0.406420507143457 3.75960959181479 2.72682263292393 17.275264482793 11.8145841544554 1.74281663373591 1.6572408652356 7.36695432998499 2.91572223242452 7.54998354990851 1.42883205102089 0.0124386680540554 1.17521225242245 14.7332343195542 16.7113896318079 9.02865366981048 -0.625337337890032 -6.35158353827235 -1.69099829781894 -0.879847626784619 -4.10399997302932 -14.4081670588118 -13.5035546891999 -5.70035796613982 0.914096748003385 1.85988409325838 -17.8715412512854 -16.1639061450204 -4.15711897008441 -0.172195474232814 4.54090414520109 -11.6437502471708 -10.7213433774405 -13.6615104987495 -1.24475617738574 -1.60374647688477 -11.2975694921788 -12.6727708716273 -11.6969825358087 -0.769650219391595 -2.68197836901317 -7.92453720047438 -12.0385329568555 -14.4957945509399 -10.4656512155752 0.211948878689472 -0.821727012757096 -13.2659068420679 -16.4312881885939 -6.74892714768855 0.676728603176055 -0.792239577195691 -13.4363862387397 -16.6410004614892 -9.77114083495361 0.015158432183184 13.0222457256752 7.18740698277582 -0.65362762790062 1.11828718650045 18.5626137081765 15.0504576929166 4.90654698650412 -0.11741630060862 2.27328292536958 19.3373397263426 19.2582308489272 11.808698906273 1.23335087569696 1.2005453516526 5.91994618882254 18.0082422306775 10.8402711763672 0.99937857973184 2.50733769392107 3.9444304003857 16.2189044697446 20.8376042733398 11.1277571022126 -0.12747309935784 1.35951812366685 16.6383489593606
"2" -0.000352189667801285 -0.421505485885971 1.03804264489467 -17.4608954301202 -5.15409844708876 1.12994816002059 12.2456477573935 2.14929240974058 0.401877404361548 -0.633552591592628 18.4441539869037 14.2546005057813 10.6374420472073 -0.365611113100578 -5.72899667882126 -0.768664592091451 4.65512897827493 1.79605614807248 0.485450353643713 3.89903115111414 2.52367149074058 17.3275937140147 11.8576658798814 1.75251446043622 1.68809365187911 7.28335634872142 0.313624280700307 5.79731465514865 1.56843051858345 0.193774195331844 1.30841094697245 15.2179632661533 16.9540913847144 9.23868792400358 -0.501179190589983 -6.07727707982712 -1.71382919473545 -0.90305155854243 -4.06448196031879 -14.686007590105 -13.7718653046362 -5.87828742997705 0.822112970398632 1.66985995399488 -19.4639285177845 -16.4504143936327 -4.23361052310862 -0.187532486039771 4.44511971809578 -14.7934507191187 -11.7649948337919 -15.5772389885117 -1.91078545476341 -1.81158969880562 -11.9461616466119 -13.0477735363652 -11.8841608698474 -0.817389732472321 -2.74756729913849 -8.10135238034331 -12.12206100352 -14.4994487159446 -10.6780257588545 0.163681429830534 -0.954527110837428 -13.2577673245208 -16.4348734649272 -6.7545426182075 0.677544669382189 -0.941897313378616 -13.4227610852414 -16.6398008047899 -9.77155340775581 0.0123547488106043 12.6799226407362 7.08187050596575 -0.626489924024194 1.36945197815156 18.9197453602127 15.0801098433013 4.90824808159896 -0.103112257022392 2.26015443078618 20.1677707237157 19.2704660452952 11.8094268743221 1.23280466163221 1.20391882634786 5.87927030730632 18.0420341404603 10.8391674255169 0.992282816142467 2.5131818723338 3.72694106536787 16.2332278030652 21.7960508083156 11.1686424611913 -0.112388267869502 1.39481782699352 16.6570914257637
"3" 9.73699740798582e-05 -0.35738279251026 1.36287179703515 -21.7497770592402 -6.62980072043645 0.40825583435275 12.2105711969536 2.18041134637502 0.442562516910561 -0.531676770752804 18.5956259964808 14.360596471204 10.7283365678165 -0.342180277926175 -5.69077993144088 -0.530806818794228 4.9204479070733 1.8870059125097 0.471011176174725 3.85401054339787 2.19265862320701 17.3259057190373 11.8573182677123 1.75397250685555 1.69209936508555 7.18715914578548 -0.262094349595242 5.9675648180177 1.9222085822841 0.575271148749419 1.7723182365531 16.0499949091155 17.5691159573264 9.67107959257421 -0.323749880162167 -5.87306590865705 -1.70847054041674 -0.905230962636414 -3.91276067991436 -14.6816882545808 -13.7716264649995 -5.87418964242894 0.824142762467546 1.60896881621726 -20.0740457219915 -16.4605571483924 -4.24644123833654 -0.219467870855862 4.29222900235801 -15.138630979542 -11.7809655019591 -16.3551941223481 -2.15803444478197 -1.81022680461312 -11.9198982727292 -13.0374622497972 -11.8840027270901 -0.815041930172769 -2.77159748978329 -7.98689176476231 -12.1235687681579 -14.5016444477878 -10.6978388698715 0.158095397586017 -0.994887139557094 -13.2594171244677 -16.4326318430698 -6.75428012876531 0.682583077076222 -0.82259223499488 -13.3981182898449 -16.6380537251417 -9.77140989454072 0.0134512504626888 12.5679790325699 7.04589408555436 -0.627643877319015 1.31625957914731 18.9738864569051 15.0791104344671 4.90779818429088 -0.105327167847785 2.22174740598469 20.3841363236105 19.2747962941427 11.8112120947024 1.2272725472078 1.19162688210065 5.82481847967251 18.0459071581207 10.8363791149779 0.991324976557381 2.48405915775585 3.69917186410344 16.2382121237995 22.5464057712055 11.198376472716 -0.096979156850603 1.34151132046024 16.6498403217884
"4" -0.000137714385525716 -0.336563680139791 1.44657076519534 -23.7048391047892 -7.10252179575821 0.231010420355871 12.1624399788738 2.19172589654943 0.454839001142821 -0.519956809875615 18.657356681151 14.3529251300505 10.7291017917251 -0.341152741674049 -5.49039451061025 -0.263281420188491 5.00404571899337 1.86908007935787 0.472677596279347 3.81616107684698 1.987673686829 17.3318036327941 11.8577873079046 1.7540982104238 1.69163874137124 6.99449740405299 -0.327966277041387 6.03921930835441 1.93912096722689 0.595587053543443 1.86836295723173 16.1028073216759 17.6231962961426 9.7121239352696 -0.30825157687294 -5.79903500532787 -1.71050777811055 -0.916832960003812 -3.74940327454777 -14.6873988472193 -13.7729574528775 -5.87574862754834 0.830029441191062 1.68403013798649 -20.2047764539704 -16.4625943617921 -4.24176018193193 -0.223250326956286 4.26583863121419 -15.1339936268108 -11.7663121661656 -16.7324918632313 -2.27303638279594 -1.80452866657794 -11.9010436550426 -13.0358637821846 -11.8846024418102 -0.815239865014456 -2.76122503325536 -8.09893136032808 -12.121586595688 -14.4996184415068 -10.7283833909808 0.145860557965518 -1.01332736445642 -13.2734701996533 -16.432380348475 -6.75423714317302 0.685056275015104 -0.818548863687367 -13.4058393718035 -16.6381708390172 -9.77150215054405 0.0136005522996203 12.732050667883 7.1579123158068 -0.627591290865671 1.28973218115888 18.9876773247286 15.0766165506769 4.90720849366388 -0.106060451808691 2.23150226564192 20.5502184227373 19.277270500664 11.8115977639715 1.2255440897598 1.18744104383877 5.81845454502579 18.0480722866812 10.8344319918575 0.991437138880024 2.47721167790551 3.68172053701105 16.236495110678 23.3068413074238 11.223715533885 -0.0906169508758965 1.34762144201351 16.6683888956606
"5" -8.89553980154184e-05 -0.360266630542379 1.3663323745342 -24.0475122991979 -7.12839479209238 0.231178884257379 12.0546899566818 2.19171965989941 0.450831715271385 -0.486796533771908 18.6555242784611 14.3532463331152 10.7281399700857 -0.343894137135371 -5.51191368416162 -0.259422813198538 5.04114441269502 1.89555481084242 0.476555949487338 3.83251687630875 1.98912359460387 17.3311314232967 11.8570502281156 1.7540171874811 1.69808155553341 7.04772729966026 -0.323728341325235 5.96831137735841 1.93530462989258 0.59166894820483 1.79943501006264 16.1038787955274 17.6224937191161 9.71209199080004 -0.307790934363953 -5.81305963253337 -1.70934858414014 -0.916082342002124 -3.8882812492227 -14.6824765388679 -13.7725826716797 -5.87377028548353 0.832227008666736 1.66328929114498 -20.3190053711395 -16.4645303743272 -4.24271927498805 -0.216906393701067 4.35570167167345 -15.182983819937 -11.7722360242176 -16.7866683446679 -2.2915360256482 -1.79706623349407 -11.8177848354358 -13.037014272038 -11.8838005192068 -0.814943801400385 -2.74613860550789 -7.9300174795399 -12.1132257118208 -14.4998815998412 -10.740748992211 0.144363329521361 -1.00117819529849 -13.2780219455103 -16.4320655700345 -6.75473741894703 0.684508942199507 -0.838493690817075 -13.4170767335156 -16.6378489272402 -9.77151229509913 0.0134925398654506 12.6978688965807 7.144188848077 -0.627915766059631 1.3140571546045 18.9856625286036 15.0771806896871 4.90724406743806 -0.107638092023578 2.22547463386905 20.5597918355504 19.2764266895912 11.8109478641296 1.22563726341985 1.18662418441155 5.80434784449351 18.0482696954047 10.8350906683155 0.991440479648032 2.47726748421913 3.66603039419852 16.2380540925508 23.8236021808156 11.2420212991385 -0.0808215353030911 1.35858818869474 16.6674501997367
"6" -5.60346910996165e-05 -0.360108312519928 1.3690204695556 -24.1155284356869 -7.13339192623727 0.23115548415866 12.1433023293041 2.19170210133173 0.451912323671062 -0.510518243350961 18.6559794486657 14.3524716166689 10.7279798668375 -0.343186056972202 -5.491825002694 -0.223389595008583 5.07411739425572 1.91303784405679 0.473854794379351 3.84356871334254 1.9961807509712 17.3296748204026 11.8570658027055 1.7541703278554 1.69338931174521 7.00680525848949 -0.328101205224927 5.95704864396297 1.93595298930835 0.593683421155227 1.79971044564316 16.1035874589816 17.6224071611386 9.71189109257464 -0.307752737944713 -5.8222436013001 -1.70858477077504 -0.914324077837313 -3.87698809579899 -14.6844298043863 -13.7725563336053 -5.8756855141893 0.833855548938129 1.66140069691085 -20.335602725612 -16.4644514256346 -4.24170684995476 -0.217900548831692 4.33815431338947 -15.1703190536991 -11.7721712553568 -16.8333302939601 -2.30676036773444 -1.79689040171042 -11.8472422065041 -13.0363450107452 -11.8840331843028 -0.814871173938153 -2.74246556122661 -7.93136344357086 -12.1134803183351 -14.5002331764139 -10.7408636265991 0.14375878463613 -1.01328195718278 -13.272282222402 -16.4319444341967 -6.75482563203022 0.683705937179162 -0.824078697527623 -13.4108897446201 -16.6380920233379 -9.77169196854794 0.0133937796275443 12.6877391390878 7.14356601477714 -0.628178729005292 1.31325675886205 18.9935155877759 15.0769090671831 4.90745980398945 -0.107904389921406 2.22103695112487 20.5763478623171 19.2764213675845 11.8111040317545 1.22678435530048 1.19025441948021 5.77220131650753 18.0484589927231 10.834602264082 0.991605745217022 2.4780322162165 3.66394118499839 16.2366547553042 24.0367294331839 11.249675035168 -0.0773388983908929 1.35262172123474 16.6562988096788
"7" -2.17287653149741e-06 -0.357563253482596 1.33341798490503 -24.1145040835856 -7.13344921497251 0.231316966686673 12.1040584152492 2.19163707212607 0.452989285421645 -0.460461689001993 18.6552644594334 14.3525958519908 10.7279448265457 -0.343147227970019 -5.48798420832516 -0.221967330476814 5.05279959836167 1.8989191729984 0.472033179974945 3.83904896414943 1.98303907259585 17.3284562413587 11.8569525156298 1.75415228515076 1.69487490826467 7.01520216372125 -0.327305385471272 6.02362424172992 1.93655417537019 0.59363778611307 1.80147742420508 16.1041219559888 17.6222965079349 9.71208134101822 -0.307764292098601 -5.8298392354168 -1.70872208010696 -0.913623480384296 -3.87546550262293 -14.6850225085812 -13.7727149368769 -5.87486472145175 0.834583425022044 1.6623661926826 -20.3367443404034 -16.4645053550204 -4.24190252620888 -0.217757436109661 4.34521264443995 -15.1659739922388 -11.7735124323351 -16.8560190037085 -2.31350552264083 -1.7938316824068 -11.8277012781229 -13.0367339786168 -11.8842632719364 -0.814777295639299 -2.74293081921727 -7.91460463298106 -12.1103472883927 -14.5000073336412 -10.7419610872126 0.143461730080072 -1.01218266098997 -13.2723507588746 -16.4320195840171 -6.75451134603481 0.683413012809323 -0.832694063420798 -13.4109649523677 -16.6381720367699 -9.77176414565053 0.013382664216384 12.6811695862695 7.13804564805861 -0.628048717023486 1.31259536200028 18.9941988066519 15.0771240776805 4.90734077394439 -0.107660878957094 2.22167021344994 20.5778931430942 19.2766909080982 11.8110935091767 1.22681631141719 1.18940256974543 5.78822191759391 18.0481919620583 10.8348284006585 0.99150258047256 2.47717591575122 3.66188673140137 16.2368674120741 24.0615235472483 11.2505068094302 -0.0770469992554384 1.35689885551351 16.6624598834715
"8" -2.46016075617667e-06 -0.357441909328922 1.3291353324647 -24.1205786233762 -7.13375265372949 0.231197591919533 12.0916179283151 2.19195116211218 0.452425095749841 -0.477348797148351 18.6556809898339 14.352553117439 10.727954735602 -0.343058155783677 -5.48926930881201 -0.223447191940818 5.0615781152039 1.90239452547722 0.47284719938841 3.84375783168527 1.9883537241783 17.3288722696393 11.8570158090394 1.75427995098524 1.693847121315 7.02456715091406 -0.326594548306365 5.99574019293661 1.93619948218766 0.593590141758796 1.80775530100374 16.103462902475 17.6224089115518 9.71205327143827 -0.307785758817972 -5.81920248131421 -1.70860706225538 -0.914212086876265 -3.85839652936338 -14.6855105956355 -13.7725951005887 -5.87479557635495 0.83235590902614 1.65709238760394 -20.3371104498773 -16.4645057700414 -4.24180844561276 -0.217338952932799 4.34287807323973 -15.1719157702931 -11.7738610083418 -16.8536489452042 -2.3138033923752 -1.79446655815266 -11.8248142539702 -13.0340400588336 -11.8836225852206 -0.814819875456329 -2.74164331337137 -7.93038231512984 -12.112245054011 -14.5000648446005 -10.7412583917321 0.14349077323761 -1.01002679124625 -13.2709728710477 -16.4318933058407 -6.75455566537831 0.683150995199927 -0.831770588924353 -13.4143911990075 -16.6382189451644 -9.77182562589853 0.0133831891583869 12.6895794439194 7.14515634698272 -0.627980909583103 1.31406156449694 18.994059980925 15.0771175673157 4.90727579427496 -0.107417048736854 2.21959268573252 20.5787013011221 19.2767035032982 11.8110731507488 1.22653844270032 1.18919836049733 5.79240177381354 18.0482440007331 10.8347858619 0.991507176213643 2.47869194826409 3.6619375660137 16.236685777874 24.1261448515094 11.2529469688706 -0.0758487028044657 1.35757415074702 16.6619746959541
"9" 3.29204300149853e-06 -0.357535541120225 1.33468896643212 -24.1185169899275 -7.13361487280168 0.23117800542543 12.0987554284237 2.19195102560891 0.452627549734479 -0.472701531703598 18.6557983002899 14.3525816295166 10.7279173962618 -0.343127757937203 -5.49526996515468 -0.226587196358087 5.05256063101542 1.8991873832286 0.472922859683033 3.83956289578255 1.98167783219468 17.3286531814223 11.8569358100386 1.7542198188688 1.6936697415065 7.01925500132506 -0.326964400811829 5.99673279320729 1.9362969367209 0.593659841342915 1.80568666908862 16.1028732626245 17.6223870302455 9.71207410530091 -0.307761946179013 -5.82182449793117 -1.70859840482112 -0.913724553211404 -3.86440084105796 -14.6847550427343 -13.7726362743226 -5.87482902594293 0.833049792105308 1.65819870911625 -20.33718219486 -16.4645389364842 -4.24191714576845 -0.217844000453236 4.3394377978015 -15.1678977791652 -11.7739400018547 -16.8563260909897 -2.31405674835602 -1.79435571149142 -11.8248294356121 -13.0353955402758 -11.8838075101525 -0.81481268388382 -2.74214664658471 -7.92518651837465 -12.1145047080052 -14.4999381891835 -10.7405332243125 0.143597622923218 -1.0092244911029 -13.2719704778435 -16.431878986872 -6.75471611935586 0.683637266778508 -0.830224717188838 -13.4146446395835 -16.6381921116246 -9.77183301089268 0.0133630997879939 12.6876924605467 7.14400209730301 -0.628005530883489 1.31292560288985 18.9962927728802 15.077173630726 4.90727172929441 -0.107390653992676 2.22040281297586 20.5771977674479 19.2766529203959 11.8110797726698 1.2265692672598 1.18936733846601 5.79170352961995 18.0482382943621 10.8347648810251 0.991496618654262 2.47900055593099 3.66310593409625 16.2366839914377 24.1232899850638 11.2527675386732 -0.0759544506749437 1.35730096933339 16.6628479868308
"10" -1.264923141664e-07 -0.357073860554161 1.32587924701804 -24.1180068964662 -7.13360993593813 0.231133720193326 12.0951876944538 2.19199917528347 0.452646976203404 -0.4712395860685 18.6558519219373 14.3525719166113 10.7279977276658 -0.343107743066966 -5.49448386417866 -0.225872992682988 5.05400843890348 1.90023854452801 0.473455880875791 3.84100997191446 1.98374032872167 17.3289885067684 11.8569385687419 1.75423764531507 1.6937981643351 7.02128359234344 -0.326707462911297 5.99819249312563 1.93632209654299 0.593523596388034 1.80463025433757 16.1035959025821 17.6223928354464 9.71205135565783 -0.307762441479329 -5.81979303697273 -1.70863324205343 -0.913805522043425 -3.86497092149184 -14.6851970340421 -13.7726194175253 -5.87500476836147 0.83300556484387 1.65755953663998 -20.3372274094299 -16.4645263478848 -4.24192039004401 -0.216902897450386 4.34239915943639 -15.1695348106773 -11.7747805382408 -16.8569520456076 -2.31394790247225 -1.79459990461141 -11.827367168784 -13.0355531487069 -11.8838953047336 -0.814826007344612 -2.74139153903192 -7.92610014002728 -12.1142768761576 -14.5000254887972 -10.7397087541114 0.143595515996111 -1.00939890188085 -13.2720546506559 -16.4319066409214 -6.75471416452786 0.683597453245096 -0.829523953490486 -13.4133499778169 -16.6381689413184 -9.77182542318035 0.0133704005671137 12.6868846567772 7.14351235329614 -0.627922757997084 1.3130264291038 18.9954840470269 15.0771796065563 4.90736518834435 -0.107423184679845 2.22019837121545 20.5785092344658 19.2766586584646 11.811078287192 1.22658478648961 1.18944269134007 5.79164140144288 18.0482323914674 10.8347643351922 0.991505313189531 2.47919582601826 3.66285614163627 16.2368639654134 24.1276355122998 11.2529354430913 -0.0758357988175486 1.35713545181263 16.6613333967072
"11" -3.22497176681897e-08 -0.357438258526857 1.32614321672199 -24.1181408389457 -7.13361348879105 0.231164675829797 12.0972405602748 2.19201844384057 0.452603021349542 -0.472115875474155 18.6558221794614 14.3525689380676 10.7279736856769 -0.343116788631897 -5.49457530932451 -0.225721091820101 5.05179043943588 1.89925936773341 0.473247745661271 3.84049514337279 1.98269520787485 17.3290300150012 11.8569541165115 1.75423226933375 1.69378170806444 7.02053015327693 -0.326749891140119 5.9989863120385 1.93629122104631 0.593619279606492 1.80525805083775 16.1035131169522 17.6223931817427 9.71204362360139 -0.307768616222112 -5.82000593154687 -1.70867476085057 -0.913811097115647 -3.86455900726169 -14.6853065492162 -13.7726096704734 -5.87498866373136 0.833175218001766 1.65750313552244 -20.337188386495 -16.4645108648073 -4.24194803389731 -0.217287551465637 4.34206701533773 -15.170674574418 -11.7744632936576 -16.8561196344463 -2.31390456110615 -1.7944121194252 -11.824396483167 -13.0353914121603 -11.8837853072041 -0.814822411035488 -2.7416295028517 -7.92532402074338 -12.1139509857923 -14.5000089167255 -10.7404364441177 0.143567608509525 -1.00965339720674 -13.2717010192202 -16.4318991276604 -6.75468235406237 0.683514360589182 -0.829316062339282 -13.4136328068458 -16.6381822011347 -9.77182840151333 0.0133668567054818 12.6872782413985 7.14378384384933 -0.627926173528242 1.31342452114783 18.9959721649359 15.077184206689 4.9073414868831 -0.107389662106002 2.21994862155522 20.5780963985345 19.2766706304254 11.8110812392104 1.22656260683463 1.18944736278321 5.79296809587387 18.0482345601878 10.8347701098237 0.991503845860742 2.47903195197988 3.66250589346606 16.2367329948639 24.1268927857257 11.2529082972837 -0.0758617267592385 1.35716983023181 16.6617148605111
"12" -2.52085168401807e-08 -0.357347850556081 1.32880686597016 -24.1187493496899 -7.13366244614201 0.231156500955877 12.0974384004095 2.19202750251531 0.452626453459639 -0.472081786859948 18.6558310634386 14.3525706425905 10.7279828319819 -0.343117662275345 -5.49503454818709 -0.226180740596578 5.05285678884415 1.89967567357832 0.473230701984773 3.84095785445465 1.98347250773603 17.3288728370718 11.8569019239438 1.75422831796536 1.69378810233457 7.02078355561092 -0.326724693475627 5.99827559172658 1.93630460176125 0.593589718103892 1.80510042795013 16.1034082853588 17.6223913884576 9.71203784503051 -0.307767917349812 -5.82030329035186 -1.70864925749106 -0.913842543883505 -3.86482411903558 -14.6851934534967 -13.7726269768452 -5.87498984694958 0.833152669949167 1.65789551803803 -20.3373845307913 -16.4645165955101 -4.24194169520554 -0.217178544435784 4.34184450900486 -15.1692745564113 -11.7744159998828 -16.8567275369585 -2.31392747229328 -1.79444533757674 -11.8262073487536 -13.0355843737937 -11.8837810016965 -0.814823626806509 -2.74165810328336 -7.92552424038911 -12.1140161136993 -14.5000294705737 -10.7405959559687 0.14356703586072 -1.00953524290304 -13.2714717590892 -16.431903829046 -6.75469463471704 0.683564994550475 -0.829586731646177 -13.4139523995192 -16.6381826291213 -9.771826225826 0.0133649824182963 12.6876060057112 7.14380236905035 -0.62792415731997 1.31335140561153 18.9955691759915 15.0771734628125 4.90734659770539 -0.10739893991973 2.220017407055 20.5765036703129 19.2766612665435 11.8110791488824 1.22656960524347 1.18943407910803 5.79191072848069 18.0482412930142 10.8347695724165 0.99150474470128 2.47885380616894 3.66212418300969 16.2367953851265 24.1269939330042 11.2529192760034 -0.0758563213894021 1.35717804488193 16.661734581095
"13" 1.2007365216941e-07 -0.357311202875375 1.32803746357321 -24.1181612008758 -7.13359480689946 0.231161281547985 12.0972278969811 2.19201790944288 0.45260395234503 -0.472160827375268 18.6557731325538 14.3525699448405 10.727984950375 -0.343118952141317 -5.494721974822 -0.225972358255696 5.0529054076178 1.89972652717498 0.473222849755388 3.84098463117026 1.98338589242209 17.3290275051024 11.8569569567942 1.75423215736115 1.69380251545705 7.02078138299146 -0.326765618633505 5.99820327529859 1.93629613152948 0.593605136707382 1.80525978697974 16.1035165330127 17.622392301993 9.71204493060615 -0.30776717863258 -5.82019921139011 -1.70865568187345 -0.913832783797173 -3.86451421644405 -14.6851037159215 -13.7726222499445 -5.87498176903776 0.833143815432141 1.65781741576838 -20.337214858792 -16.4645128302571 -4.24193262377032 -0.217162553928515 4.34192824476686 -15.1691219271189 -11.7743984954457 -16.8563384889078 -2.31393277293766 -1.79442605031622 -11.8254291989502 -13.0354655484999 -11.8837590016837 -0.814822155912238 -2.74160381017949 -7.92569048400798 -12.1139744056888 -14.5000153935759 -10.7404066755381 0.143564068598332 -1.00953592311322 -13.2718156815073 -16.4319016788145 -6.75468827713574 0.683554276615424 -0.829596049624001 -13.4138151144268 -16.6381859857109 -9.77182699850901 0.0133677558311272 12.6876993945186 7.14380568150455 -0.627921800416685 1.31335339836638 18.9954735011986 15.0771750634923 4.90733980411867 -0.107396783213189 2.21992751844988 20.576955893946 19.2766601385687 11.8110786445327 1.2265648688425 1.18944025014916 5.79196993202192 18.048241729798 10.8347708635379 0.991505147300833 2.47886945559039 3.66208933193432 16.2367177232698 24.1267401056803 11.2529089475497 -0.0758617991382993 1.35716859886544 16.6622016203005
"14" 5.4471264549595e-08 -0.357329731135437 1.32881243525371 -24.1182459076692 -7.13360266501097 0.23115913932357 12.0969814239387 2.19202359044533 0.452610437134905 -0.471905847061842 18.6557720158531 14.3525685480189 10.7279842841792 -0.343118374544891 -5.49474254396388 -0.225977949181284 5.05281078205549 1.89970154487269 0.473201382075162 3.84078464817301 1.98306224046144 17.3289462698023 11.8569250036489 1.75423199853744 1.69380755740384 7.02075459214915 -0.326774240655872 5.99814251992704 1.93630141251889 0.593605396839827 1.80525279526503 16.1035217901272 17.6223913505919 9.71204083832079 -0.307767945782707 -5.82027583229275 -1.70865414283478 -0.913828079317872 -3.8645611455933 -14.6851262493328 -13.772624440387 -5.87497859868938 0.833159398621466 1.65783309410302 -20.3372753592457 -16.4645139738992 -4.24194465129324 -0.21715473531276 4.3418561803951 -15.1696147543195 -11.7742546089891 -16.8563183121079 -2.31392406627476 -1.79441841533851 -11.825595788518 -13.0355140398218 -11.8838081383281 -0.814822558934153 -2.74163537737248 -7.92572568988267 -12.1139634273679 -14.5000345238544 -10.7404190977438 0.143567457111743 -1.00954381073922 -13.2718401588218 -16.4318984939669 -6.75469038782021 0.683554319412333 -0.829603397583741 -13.413754201407 -16.638187247674 -9.77182774482544 0.0133668362828621 12.6876612454037 7.14378696649955 -0.627920518788918 1.31335740383735 18.9956486184891 15.0771759961661 4.90733950360234 -0.107401888563929 2.21992469359918 20.5769210625732 19.276660656202 11.8110785093846 1.22656556992805 1.18943640543599 5.79208549598532 18.0482426775958 10.8347705691886 0.991505056917489 2.47883557536228 3.66205452503143 16.2367378736009 24.126773975303 11.2529102759105 -0.0758614391361214 1.35716399920105 16.6617552000003


==> figs/UnivariateModel/Data/LikMC.txt <==
"X1" "X2" "X3" "X4" "X5" "X6" "X7" "X8" "X9" "X10" "X11" "X12" "X13" "X14" "X15" "X16" "X17" "X18" "X19" "X20" "X21" "X22" "X23" "X24" "X25" "X26" "X27" "X28" "X29" "X30" "X31" "X32" "X33" "X34" "X35" "X36" "X37" "X38" "X39" "X40" "X41" "X42" "X43" "X44" "X45" "X46" "X47" "X48" "X49" "X50" "X51" "X52" "X53" "X54" "X55" "X56" "X57" "X58" "X59" "X60" "X61" "X62" "X63" "X64" "X65" "X66" "X67" "X68" "X69" "X70" "X71" "X72" "X73" "X74" "X75" "X76" "X77" "X78" "X79" "X80" "X81" "X82" "X83" "X84" "X85" "X86" "X87" "X88" "X89" "X90" "X91" "X92" "X93" "X94" "X95" "X96" "X97" "X98" "X99" "X100" "X101" "X102" "X103" "X104" "X105" "X106" "X107" "X108" "X109" "X110" "X111" "X112" "X113" "X114" "X115" "X116" "X117" "X118" "X119" "X120" "X121" "X122" "X123" "X124" "X125" "X126" "X127" "X128" "X129" "X130" "X131" "X132" "X133" "X134" "X135" "X136" "X137" "X138" "X139" "X140" "X141" "X142" "X143" "X144" "X145" "X146" "X147" "X148" "X149" "X150" "X151" "X152" "X153" "X154" "X155" "X156" "X157" "X158" "X159" "X160" "X161" "X162" "X163" "X164" "X165" "X166" "X167" "X168" "X169" "X170" "X171" "X172" "X173" "X174" "X175" "X176" "X177" "X178" "X179" "X180" "X181" "X182" "X183" "X184" "X185" "X186" "X187" "X188" "X189" "X190" "X191" "X192" "X193" "X194" "X195" "X196" "X197" "X198" "X199" "X200"
"1" -1.29503922266251 -7.88455324594027 -15.6708605019942 -141.386362596009 -144.003464104651 -149.649054839035 -153.106806845127 -155.05084510053 -157.500307340117 -160.462787163191 -180.950663720797 -186.783217056131 -190.021588088116 -192.210986610538 -195.12832876905 -198.78777728816 -203.186905093546 -205.823296619787 -209.02900500873 -211.625475517781 -214.185523070684 -222.793203264182 -225.205212107419 -226.634305096437 -228.532421869398 -231.714337902822 -240.084958991983 -243.490580990973 -245.658867779792 -249.258405355041 -251.844923143469 -264.545118693025 -275.923087464936 -278.353499485603 -280.872992412685 -283.890146351401 -285.541300164311 -287.346811227151 -290.424012413074 -296.146637604445 -299.305881006764 -301.170962095177 -303.16047934325 -305.432805002559 -341.274907424516 -346.142781496083 -348.512802396114 -350.462475082611 -353.49833535073 -366.3315973592 -372.430123564381 -391.324281505253 -393.433767334015 -395.565515934845 -399.59503786707 -404.486581972657 -406.969752380203 -408.920615574321 -411.007670132233 -414.080676238476 -418.053122520531 -421.011690661636 -426.250362924879 -427.600469247891 -429.880804779855 -434.18333514633 -438.03183606497 -439.848155512307 -441.091626769351 -443.729049092807 -447.671713205215 -451.916759578835 -454.046197532696 -455.580194795851 -459.461816557099 -461.887939538891 -463.133586966547 -465.672302972169 -476.866152334803 -480.670352528749 -482.677031635038 -484.17796080523 -486.618231998787 -508.165507028695 -515.034258752905 -517.437050067797 -519.182249739535 -521.128419756871 -523.79684592606 -530.165704511376 -532.765459099797 -534.14481777254 -536.216038226088 -538.256481284843 -542.363030248119 -593.762578816977 -597.055171702876 -598.817283185149 -601.743736797903 -607.997225027289 0.000893673935126694 2.2155199755878 137.222087894948 18482.6691143301 18323.5211945174 19970.4207106797 19903.9363459782 19893.8167042369 19933.6307489142 19928.2184047392 20578.1890652434 21104.6710766128 21112.8939679809 21214.8584766595 21200.323703505 21206.1883299815 21201.7309917502 21203.5353811827 21238.2261200213 21252.9379435211 21243.3490903177 22029.9505429068 22042.4150556848 22071.3507215807 22121.0985497789 22141.9309157521 22408.4030765056 22381.4464377286 22351.6744416881 22292.2032112467 22288.1539152289 22825.8200014754 24584.8634427791 24593.1215195914 25062.7384753046 25024.8942628802 25009.3497058409 25002.2784269568 24987.8463149207 25231.2718172311 25345.2470083141 25344.4096861228 25380.2522332675 25383.8180553849 27722.7886370857 28312.2638113702 28315.4786615359 28417.6547460426 28407.5000518698 28957.2470334149 29063.2909541334 29601.0643550007 29611.4932989744 29635.2131149415 29771.5207304232 29878.2305775667 29886.209676939 29935.4843388947 29948.7092993021 29956.1774126292 29959.2709580765 29985.2446677953 29955.4307073917 29992.0018894482 29992.0096546024 30041.2830861949 29996.7528261591 29998.6827980907 29994.6431860865 29995.8929040334 30013.8260472407 30167.0003131385 30175.6820191495 30177.7739613061 30180.3885803072 30180.3755656338 30190.6907630236 30199.7861798953 31181.0622485427 31515.5857181952 31518.7743108083 31698.7049878714 31718.2052203772 34277.8475952783 36672.4943804253 36696.6343234761 36747.2832191658 36887.2863488927 36915.4406142676 38952.4087986907 38957.3434023522 39047.4821262799 39091.3062225996 39090.5501355153 39531.7965390185 40741.9200162984 40788.1060666403 40803.9223775013 40839.336399377 40916.5321369166
"2" -1.29513035821055 -7.59201176312494 -11.65471743192 -115.723139279717 -118.418970636265 -122.941891906563 -126.198356581215 -128.093543469724 -130.378835364101 -133.266220857464 -140.525046999195 -143.820191804834 -146.980571665906 -148.622022625972 -151.466317889662 -154.874454600138 -159.00641380052 -161.553544882871 -163.460081735975 -165.810152803159 -168.36892096505 -172.13820784828 -174.466441132608 -175.773172909633 -177.498251669534 -180.503425361153 -184.399840556365 -187.789361036924 -189.677688361708 -192.048271835156 -194.578810672918 -201.374973820071 -206.829942475542 -209.219082042807 -210.58965717402 -213.471521830062 -214.955333959243 -216.468223712756 -219.326320334562 -222.652435154132 -225.1486904548 -226.98717243023 -228.802155490169 -231.064905271886 -247.174964823934 -249.894867309193 -252.210570577536 -253.871409668878 -256.822816700428 -263.438816843849 -267.683558537002 -280.357282515202 -281.749887064439 -283.416730070344 -286.556240352828 -290.058123330023 -292.450993559934 -294.280226695295 -296.28847129852 -299.264764269013 -302.658973774968 -305.432331817482 -310.159009271848 -311.473127399892 -313.694607240999 -316.947277863124 -319.74092794007 -321.544813607923 -322.696326866491 -325.263394027395 -328.429435979271 -331.090810286187 -333.204412867875 -334.676489889423 -338.249646914813 -340.633371420442 -341.780360103811 -344.258791168982 -349.745960348334 -352.608596048771 -354.593909147513 -355.722386231111 -358.034545791186 -367.273027204341 -370.076064784634 -372.390670782218 -374.063783141885 -375.83712321929 -378.447176514201 -381.802344110088 -384.366042861701 -385.62481366238 -387.600198596634 -389.653004786076 -392.699733436745 -428.008329132319 -430.99070630976 -432.725039377847 -435.509891654218 -438.93598266223 0.000459448246578014 0.363659963306506 25.81446010446 15276.8776005653 15140.0464994398 16246.4320239904 16200.3440032622 16194.7430780806 16222.87734992 16222.9116225689 16704.1832097721 16901.4129937555 16906.2644085555 16929.5010394003 16926.275950938 16943.3332989506 16935.1532626545 16934.1600946576 16941.9246168748 16946.519808515 16946.0042246788 17025.177874819 17027.2367468506 17031.3859305993 17036.2650124445 17034.3017962203 16988.4878196757 16987.1611226181 16993.5488939943 16983.3309141933 16985.290602029 17184.2112481534 17653.7832216684 17652.8698600254 17724.8071601919 17721.9292794399 17722.5575807273 17722.9634000344 17719.6003885869 17678.6245464492 17672.3281222936 17673.9752034036 17674.0346128697 17667.7707467369 17842.7901705159 17839.3607138254 17841.7577495379 17843.3066449879 17834.8997886298 17860.3363436421 17855.3349529167 18065.2126122264 18069.9570911887 18079.3183408455 18096.2956444467 18135.7221489582 18135.115483123 18142.0361685136 18147.9958480692 18157.0082163976 18161.7372906123 18197.1388039542 18200.6383317094 18217.4701650123 18217.2103333128 18269.3400918018 18275.4747731596 18274.8078195052 18274.92762552 18269.4912596583 18267.868097227 18263.3630530046 18260.9446535283 18262.1868849961 18254.9986833124 18257.329156752 18253.4302518942 18246.7149844802 18336.5435957879 18329.6955756948 18330.8477066974 18331.4001468895 18339.0996183667 18529.9780795137 18528.8931520611 18527.1983482813 18526.4016184775 18526.2273145807 18533.7393825107 18535.4594783518 18535.2372793438 18535.7252883469 18539.7733666793 18539.1458857323 18534.610515505 19110.1859765993 19122.3590069192 19123.3075398178 19122.0185145378 19100.6304239571
"3" -1.29606013878335 -7.51458898240571 -10.3047922957601 -54.7407700964071 -57.7666416089666 -60.2795994618315 -63.5575358140294 -65.4130208080443 -67.6131963085909 -70.4346958309923 -74.8210761884735 -77.7071614429906 -80.7692677923178 -82.3641002703133 -85.1801442575242 -88.5428574089089 -92.5573238188997 -95.0707171369237 -96.8490201855341 -99.1305913545182 -101.64970738005 -105.058665790854 -107.371852973328 -108.671145085747 -110.388206090221 -113.37120193343 -116.147939787014 -119.433138021422 -121.21739278466 -123.147527968236 -125.648336777537 -130.204975103657 -134.483440330468 -136.856111751031 -138.225223564721 -141.101246897202 -142.562349284029 -144.087408983927 -146.939857086533 -149.973065365685 -152.414916374859 -154.237667142379 -156.046704677019 -158.288687060335 -167.820600369036 -170.519905661477 -172.828644353808 -174.485706681443 -177.384323876826 -181.821827426479 -185.544267920336 -194.866361177748 -196.112612552287 -197.656504674961 -200.619708838106 -203.794540035887 -206.130479310243 -207.93911600942 -209.923541272309 -212.870581592224 -216.127635046959 -218.764787741192 -223.174417197022 -224.456403531267 -226.684776495909 -229.707818470571 -232.458445840225 -234.25750855951 -235.407828329932 -237.943022248467 -240.993815372842 -243.63522090265 -245.750543534139 -247.222623400725 -250.713938300906 -253.077997392625 -254.209869022286 -256.663936794869 -261.247059483876 -264.128821491528 -266.106767619759 -267.233483023446 -269.537374448304 -275.72368763805 -278.523657451446 -280.820367345351 -282.488360525834 -284.257287923888 -286.842017685972 -290.108045462935 -292.674208525019 -293.936028501008 -295.906677648734 -297.914097633909 -300.928368841639 -326.044286506847 -328.872934143787 -330.606146225057 -333.356378578852 -336.630436437884 0.000234170905287369 0.146233076173415 1.15493878156077 6449.09920984547 6378.44188488257 6763.07030692605 6739.68749216483 6739.2680079762 6739.18313373095 6737.17849124324 6741.83832261492 6741.1821360215 6740.66783647989 6740.80689861015 6738.79804866831 6736.16075241224 6738.15439679299 6735.03752473802 6737.03241178729 6737.2691337029 6734.14154128108 6740.71793130961 6738.71280611222 6738.80975751146 6738.80981165079 6740.12669473602 6730.66148672019 6727.98045072617 6721.12958563414 6708.38644741614 6710.59853999845 6714.75016340453 6875.13211422864 6871.70794789571 6916.90672767072 6918.19854656834 6915.10710379755 6917.1578808412 6916.61626422319 6915.52664597132 6913.12657558287 6913.38670234465 6913.0472364654 6912.71241717053 6989.03568075398 6985.73406004753 6986.36188183656 6987.32219397747 6987.67827155055 6980.73036169297 6981.74075187777 7028.05440200744 7027.18144072802 7028.78668316561 7029.82237102824 7030.87831179311 7029.53981766175 7029.54992338202 7029.29555344878 7028.4467870555 7025.61540491297 7024.01776255695 7023.40001528293 7023.37692727747 7023.99737275748 7021.05043650978 7018.20287753966 7017.86744945559 7018.00950883649 7015.68370955759 7019.28744349067 7018.31511615519 7017.82687217706 7018.03627006222 7018.79153023962 7018.27289433856 7017.96579608046 7017.36177027068 7026.07727548316 7024.68078346013 7025.65640883009 7025.65760407758 7026.6781580014 7018.85613840077 7020.56056501834 7021.85114275024 7022.62081073574 7022.81144473001 7023.32949913175 7019.17208545563 7022.43812359788 7023.00722316519 7021.94342133528 7022.27314276401 7020.88597301237 7229.78293648245 7235.28910992449 7234.97739183358 7234.6996037051 7231.37508252468
"4" -1.29574957791506 -7.47537241886828 -10.1796011867779 -26.9256117721364 -30.1655265945143 -31.9819294096008 -35.2611238341769 -37.1154104474254 -39.3130695519736 -42.1336823946498 -46.3581795445356 -49.2265318790073 -52.2967986699186 -53.8914199763644 -56.6870254732827 -60.0410140439489 -64.0053876352617 -66.4791496627586 -68.2331515122266 -70.5004855145589 -73.0099031033881 -76.4115938732969 -78.7136988953456 -80.0119089078952 -81.724007713315 -84.6748165397031 -87.3404804002705 -90.555687682817 -92.220431848867 -93.9316524534915 -96.4424258696761 -99.7397548770968 -102.601605789226 -104.959441819359 -106.107106284035 -108.977569322082 -110.43222003624 -111.94906906116 -114.779214097347 -117.773295226106 -120.214525255412 -122.042332341795 -123.848248034794 -126.086776416211 -133.044640098704 -135.754451256114 -138.058573865877 -139.714568669216 -142.602066389266 -146.774875715888 -150.435274832345 -157.752672401734 -158.998217230574 -160.506216502918 -163.469264871751 -166.636143782312 -168.954043060473 -170.765099268471 -172.75596213715 -175.685270671178 -178.914790274161 -181.535310212435 -185.854710065585 -187.138588564331 -189.34821997728 -192.3510957038 -195.088401177348 -196.888423186521 -198.034742078937 -200.562284112733 -203.590835954582 -206.225409117851 -208.327510587193 -209.802899655688 -213.240070271508 -215.600812869313 -216.734221097599 -219.175498116204 -223.566453531288 -226.417614325914 -228.382350064672 -229.510669498247 -231.799093423241 -237.126363966253 -239.872978767083 -242.149804219945 -243.821054575508 -245.578401765251 -248.161155497963 -251.400186959756 -253.940376675161 -255.199170599484 -257.166172955091 -259.166585311903 -262.153642586918 -277.860984647298 -280.553346184954 -282.286592938475 -285.02617392329 -288.235858566366 0.000102255209955144 0.0846178871996165 0.259099872028887 1459.88389759932 1438.82105622981 1493.34889435145 1488.34276155903 1487.42504945882 1487.62297699269 1487.44018181751 1487.02613242043 1486.59548303677 1486.67726834287 1486.41895728269 1486.8862488099 1488.48183491708 1488.18362289527 1488.90387403709 1490.17248808192 1490.57048378674 1489.42820400566 1489.89879929768 1488.91918993044 1488.90257811485 1489.04915702412 1489.10803446764 1487.74315378656 1487.32022909903 1486.21323715551 1485.96313152011 1486.23041507956 1488.38942616427 1487.80488670677 1488.07889520393 1488.17262498526 1488.19906382157 1487.9092917982 1487.97030706703 1487.1680519554 1487.43932054176 1487.57745357576 1487.53371564761 1487.308855334 1486.69411950223 1489.23715436239 1489.06389842008 1488.88780993085 1488.95575772561 1490.30255336292 1492.80609106348 1493.14439325828 1511.37392007252 1511.24548354582 1511.52994723311 1512.13465700679 1511.90257881977 1512.26285353314 1512.30362191481 1512.41773378967 1513.06354696816 1513.42620072813 1513.54082247597 1513.27405630022 1513.29486476977 1512.43661256248 1512.38826118905 1512.50163181066 1512.01266893724 1512.13029280592 1512.35265460905 1513.10390705056 1512.94342909837 1513.05303617344 1513.04835553175 1512.51264598938 1511.94517000098 1512.12899359135 1511.94269296065 1511.75301006457 1511.57481902425 1511.38693292794 1511.6631135274 1510.65804796149 1512.49161587166 1512.77285454744 1511.96543311155 1512.12298707802 1512.54869055124 1513.81932327827 1513.33221165955 1513.07265090003 1512.996388778 1512.65865593049 1512.3397296107 1512.6698734789 1593.44900744139 1595.34035544656 1595.335198296 1595.67879608825 1595.68505653938
"5" -1.29548913247445 -7.45237240977096 -10.1191199281652 -17.6660428151774 -21.0025898662484 -22.7118130524737 -25.9862124808488 -27.8442699874977 -30.0334785729304 -32.8385406183261 -37.0326779873266 -39.8838076947867 -42.927420099343 -44.520428724858 -47.314109792752 -50.6391537364291 -54.5946578416127 -57.0722727862665 -58.8077338868844 -61.0686476001846 -63.5701487217157 -66.9415766402847 -69.241986776967 -70.5403142542267 -72.2511446534892 -75.1886542662299 -77.7975267335912 -80.9994715340469 -82.6342200152687 -84.3135127088976 -86.7936439014065 -90.0103346716131 -92.8620732570901 -95.2206887689367 -96.3660823710536 -99.2333679565912 -100.688097681061 -102.203335943292 -105.018611800577 -108.003362160175 -110.434966062584 -112.261899322216 -114.065612325725 -116.297160362129 -122.479377015885 -125.197399212687 -127.503625091573 -129.157267823009 -132.048087698602 -136.203500648284 -139.844143657114 -146.453690900821 -147.701462691563 -149.188504463705 -152.127786800025 -155.259777303837 -157.577005044442 -159.385197851982 -161.371253383317 -164.29043392712 -167.498638421376 -170.129083457209 -174.425936885931 -175.705665551828 -177.904858531159 -180.879360406771 -183.612288515706 -185.406478737083 -186.554011651024 -189.066976713254 -192.08827783921 -194.716117994987 -196.817427024784 -198.288471338689 -201.715880738444 -204.066440369695 -205.196963147309 -207.630758271893 -211.950066784399 -214.785987385031 -216.751553258744 -217.881802374745 -220.171361876116 -225.383378434587 -228.127716397733 -230.405299077882 -232.07432989383 -233.832359795997 -236.403373315983 -239.643493206441 -242.184089933198 -243.442405148734 -245.413806619325 -247.41115523518 -250.393706475533 -261.596253475884 -264.204257569384 -265.936153190294 -268.663205343801 -271.835817141131 5.81970850200631e-05 0.0341008220910494 0.102959269851346 79.010270884401 77.1146979230865 77.0872639462123 77.3502532452336 77.3225398324823 77.3262711759606 77.2212233263953 77.0448752146541 77.0071453914278 77.0688586024898 77.0826083602656 77.232855915467 77.1048163345313 77.1115432950421 77.2027491682447 77.1695655114189 77.1891210978276 77.4534208300155 77.339548194419 77.4357793323755 77.4400889146779 77.4629069870211 77.5311287069616 77.4730844409145 77.3682748241217 77.1716957459825 77.0954602830603 77.0247916198827 77.1765969962756 77.2106044056237 77.3091671621869 77.3067330166402 77.4513531917307 77.4385954522634 77.4847298674272 77.4620579255862 77.5722852242829 77.6935319577738 77.7117206838559 77.7423049254714 77.8039577354589 78.3699142067671 78.3325453610444 78.2883254592287 78.300155830839 78.3401840519012 78.2824452311534 78.2103337468438 80.5768508943369 80.5490038501936 80.6337426058413 80.5834707226543 80.7631556666214 80.7828799499258 80.7970426709264 80.7518035694994 80.905656685406 81.1520330954735 81.2662212609322 80.8675026836945 80.8658978616822 80.7978896648404 80.6760269356178 80.7251371298074 80.7800820918262 80.7825844450131 80.7887653086372 80.4238740293289 80.3486259903353 80.4231324630173 80.4071988690948 80.3105571631155 80.2279392644635 80.2001631949006 80.1683033141921 80.1870790787992 80.2744234380598 80.2593988538651 80.277169643883 80.277293260713 80.0082718311527 79.8563992814092 79.7733425470703 79.7852363574723 79.8369615739007 79.8359124872702 79.7938493277193 79.8683130599908 79.8559028070666 79.8729699569787 79.8858658128091 79.8278730956951 128.422017137414 130.09178763177 130.091139808122 130.322712339082 130.563837949638
"6" -1.29523086047712 -7.45899580708333 -10.0873493946088 -16.3015106666222 -19.6731132247351 -21.3822837850709 -24.6519909016949 -26.5077083737201 -28.6926786538101 -31.4934457464452 -35.6657699004591 -38.5112550639122 -41.5564274636776 -43.1510881259454 -45.9430263336237 -49.273014769229 -53.2079862587234 -55.6862606674553 -57.4116361920636 -59.6730610697391 -62.1709809536052 -65.5412432962524 -67.8406714560756 -69.1372885948537 -70.843636108556 -73.7804978281891 -76.3763687288037 -79.5579848493 -81.1858929169791 -82.8673512308743 -85.3555498507913 -88.5655040772777 -91.4189745059771 -93.7736040661179 -94.9179699387467 -97.7732359207116 -99.2345532686599 -100.748728231233 -103.561747178189 -106.546028020373 -108.974813607542 -110.79612107941 -112.602356719673 -114.832885359134 -120.836481374754 -123.547583461204 -125.84896658219 -127.504735765785 -130.373726436309 -134.486111706385 -138.122543626639 -144.569289268363 -145.819130428558 -147.299003451023 -150.229984320467 -153.369395399826 -155.686738671565 -157.491824578649 -159.47400891165 -162.387420606021 -165.573340739255 -168.195185554659 -172.47049400689 -173.750051508571 -175.952251122894 -178.916522425134 -181.645668873081 -183.437281532141 -184.586043658463 -187.103691996333 -190.104042349394 -192.727070469562 -194.833677974448 -196.306912607396 -199.727669577932 -202.081615916458 -203.211512223709 -205.64237724101 -209.938590021016 -212.776585518646 -214.737657396994 -215.865806097228 -218.140723930605 -223.246384206733 -225.99840807727 -228.273727519153 -229.944918630217 -231.701016207139 -234.270170019629 -237.495537976875 -240.025622402601 -241.283453835028 -243.24828487931 -245.242177222422 -248.215212296119 -257.058591791426 -259.605238326728 -261.337413820503 -264.062708230882 -267.243952247169 2.74946498448736e-05 0.0161185673520802 0.0447406981131207 0.673477636429546 0.625836733072914 0.625357318385397 0.644908186822631 0.65658140064065 0.653255294500739 0.65841860718964 0.704682020918944 0.715122408757905 0.724371781497808 0.727132414169825 0.743213443939857 0.745992286733856 0.774196957580785 0.77528415181217 0.788485146327504 0.790679601983173 0.790575030690506 0.814037340485715 0.818592115796397 0.818500693751885 0.819831355753652 0.828548169012543 0.852743104558858 0.881548652339801 0.899430168039911 0.893196452776204 0.904203003810577 0.925392631286909 0.92970043828989 0.934584309468369 0.933808300328197 0.935246528076558 0.932932466416011 0.932872855070231 0.952002049471418 0.96808125620145 0.970779902706261 0.977890858150447 0.976390140930398 0.983075636739135 1.31216577685301 1.30946781855616 1.31599275928989 1.31439706891403 1.30294087383189 1.34216522038212 1.35594679058864 1.91512952309206 1.90964709214803 1.93701164288542 1.92591575009086 1.91996140712548 1.91543904156473 1.91192386663754 1.9184451093006 1.94220738933674 1.96585204972475 1.9652232810983 1.98952670942246 1.99066298197408 1.99991194746939 2.03290699709251 2.04167310101471 2.04419787515448 2.04306599192181 2.04019895169735 2.05083446332318 2.0649836085207 2.06512049243115 2.06607218558587 2.08595966172827 2.08888646125072 2.09019544361855 2.08583059387238 2.14718334795229 2.14007877414579 2.14380577057791 2.1434156949265 2.15798133750994 2.2666250358984 2.30184633185169 2.30336755701221 2.30635221174365 2.30966587697054 2.33718358502803 2.36155040446909 2.36192126995585 2.36182591720244 2.35657539503381 2.3576075630477 2.365060612503 8.9581329994356 9.26769243268994 9.27526637950477 9.30564555459966 9.39446986472942
"7" -1.29521670238808 -7.45581754272213 -10.086530390296 -16.2208704800276 -19.5853050844901 -21.2941504469569 -24.5536835823184 -26.4030797470015 -28.5936758420894 -31.3910664630507 -35.5470117994061 -38.392056526688 -41.426841953952 -43.0198276253091 -45.8061143768353 -49.1260129958458 -53.045416771068 -55.523371184811 -57.2423623998175 -59.5044612841267 -62.0028712493639 -65.3754246107335 -67.672329650366 -68.9691736108604 -70.6732677579078 -73.6114201443142 -76.194607594411 -79.3837375410474 -81.0100122358786 -82.6908489437912 -85.1836228003193 -88.3908167474708 -91.239657802793 -93.5971019284631 -94.7414837749 -97.5988541642834 -99.0544972273071 -100.564713569945 -103.378852736115 -106.363418869588 -108.793300429077 -110.616423728047 -112.422199252361 -114.650737384081 -120.593160094414 -123.303322433283 -125.606247424639 -127.261079215045 -130.128966700278 -134.21602919344 -137.842656983618 -144.127053911699 -145.37626552272 -146.851586698283 -149.77783176456 -152.907896371426 -155.22476124375 -157.029165786336 -159.011355180848 -161.926263667777 -165.121766564607 -167.746262975476 -172.000774258992 -173.281031633305 -175.479579655649 -178.439907599238 -181.165195403932 -182.957771446402 -184.105799929222 -186.622308229099 -189.612721243616 -192.236580898885 -194.337847594399 -195.810798128584 -199.233041945867 -201.586200224807 -202.71492731197 -205.149098957312 -209.430485260815 -212.269924009099 -214.227710310785 -215.356613322073 -217.635333075404 -222.708067213824 -225.454179501428 -227.729558333187 -229.40039301787 -231.15447428984 -233.720225328585 -236.947098046504 -239.485065226687 -240.743792231413 -242.71040705285 -244.7020634199 -247.671184580499 -255.610314982864 -258.136265094053 -259.868084670852 -262.587238092177 -265.755998137794 1.33343730226865e-05 0.00832624618542574 0.0242660325055239 0.195320232763264 0.202304585958497 0.202369678780148 0.2072332609736 0.207052640048761 0.206331554304047 0.206552405194722 0.241038056731172 0.244874508191784 0.249801106648921 0.24912132643406 0.257216081650399 0.260290794534222 0.27272891518699 0.27171686271115 0.283334796132136 0.286755164499575 0.290413662970667 0.29876363082946 0.300631265107385 0.301754293563143 0.304448606595275 0.3023383647676 0.331386406255997 0.332057292628807 0.340020017137162 0.336804077582169 0.334160236066372 0.344473498299411 0.353381404579469 0.353794130063427 0.353993772654057 0.359085792166944 0.361497738553115 0.359969623222508 0.366576137968842 0.372315167820322 0.371589483612276 0.37230696074065 0.372887150436655 0.375396236126184 0.478400680895085 0.477665683799224 0.479670316760674 0.478459168421407 0.480557301675317 0.51565535301137 0.534888320641993 0.711129484278181 0.709791684106486 0.71246495737177 0.722563048502157 0.719609428912469 0.722194119999739 0.719384152340682 0.721614048960396 0.719494599674161 0.730245576373881 0.731406575030922 0.747303197771976 0.748124692462271 0.747458593579148 0.7455166943018 0.750404929941595 0.753425380572384 0.752952806180477 0.755352072134507 0.769295614056442 0.772291914107103 0.773759265752241 0.771581931391654 0.76855875011314 0.771417828768611 0.771532870027842 0.776673377281152 0.793973923908016 0.793155309900139 0.793877723938295 0.794276653038649 0.79462617856729 0.835318699280981 0.834900348746349 0.834984397700419 0.836140528513673 0.840613904751201 0.836585145301158 0.839153392523874 0.845199170161326 0.844837134348809 0.847953913907548 0.850428773041123 0.855115215070091 2.49756884632772 2.57577428390358 2.57725154902979 2.57950985384203 2.58322800515355
"8" -1.29546680401421 -7.45035846831325 -10.0824563959446 -16.2082159181105 -19.5711128997117 -21.2805458388164 -24.5439698771826 -26.3978291569224 -28.5876382493206 -31.381124390247 -35.5277205126341 -38.3757152097976 -41.4114954275579 -43.0043033452193 -45.7896241745849 -49.1128820436849 -53.0390032102267 -55.5146939560523 -57.2315995568337 -59.490969043433 -61.9912669859501 -65.3487443259727 -67.6485502092523 -68.9460269010058 -70.6517278256325 -73.5851148417209 -76.1614756747623 -79.3435179376524 -80.9681505759176 -82.647106273964 -85.1370581693254 -88.3398982856326 -91.1865216807715 -93.5436812316374 -94.6889433083165 -97.5453053744741 -98.9996075604262 -100.511203141975 -103.319446567233 -106.301434436003 -108.728545063925 -110.552555726303 -112.358142048139 -114.584081880096 -120.511371151153 -123.228370306209 -125.531968415213 -127.188462450205 -130.05800915565 -134.140769941292 -137.766052568958 -144.009774442425 -145.260618811018 -146.736422172157 -149.669558534411 -152.795370015024 -155.112243483724 -156.917412119389 -158.901245183533 -161.812305445006 -165.003196305178 -167.623979176346 -171.876670177799 -173.157152339098 -175.356801839822 -178.313624089794 -181.037765065723 -182.832540595448 -183.980671867709 -186.496857668608 -189.49653396741 -192.119925103084 -194.222113471899 -195.694952760253 -199.111701318404 -201.465140415956 -202.594031768091 -205.021630195174 -209.308990020636 -212.143702111681 -214.105215338003 -215.233275682359 -217.51403527301 -222.570225677983 -225.314432069753 -227.588136769602 -229.258335774293 -231.013267541074 -233.581221928898 -236.800957983284 -239.335617183735 -240.593507896482 -242.561426204247 -244.554269286533 -247.524287729667 -255.241498842503 -257.754577771403 -259.485679311807 -262.199988575944 -265.372700337617 6.97188477738546e-06 0.00418726072102836 0.0129895786912935 0.111123046405484 0.111280517842899 0.111043525062621 0.112484047289213 0.113176450458296 0.112789652578059 0.114770948918897 0.124791903656921 0.128623943378635 0.130687110718057 0.130421928954967 0.133905734413536 0.138076668751604 0.146004138965175 0.14805369331113 0.150252842633319 0.151607141766721 0.152461048587008 0.157490338189363 0.158705914575564 0.159019833927158 0.16041427820366 0.164027866198544 0.170206096404023 0.176337861121502 0.180253306941488 0.182246967158745 0.183878627416021 0.188754546456059 0.192141964331164 0.193803925279582 0.19361714020031 0.192672225107174 0.193980917809045 0.193436048394108 0.19765114972701 0.197539533509866 0.196172515676619 0.196948464306079 0.196673426442729 0.196666399843231 0.250244153682682 0.252955894707767 0.254454188464007 0.255147701233621 0.257810005924358 0.263018331118125 0.265140757940898 0.339710438107016 0.339375042155172 0.340840619934907 0.339897819243132 0.343511018383952 0.343492567767651 0.343581212922335 0.346238969657144 0.348817450636076 0.351095696587229 0.35257379829697 0.358697472526973 0.358291692678606 0.359242561897346 0.35810678993763 0.359906082043429 0.360477806146881 0.360231786192321 0.364700844011064 0.367853969893361 0.368788824190807 0.369030572585593 0.368316698716036 0.374167748425171 0.374044863331737 0.373898706673542 0.377488957036276 0.390699808231978 0.392865501012352 0.392117180480528 0.391831755374971 0.390710059994296 0.413769663261761 0.416545958341582 0.415746900966617 0.41583895301053 0.417339653115715 0.416652978697144 0.420039118704502 0.42416286667337 0.424297262500205 0.425855265803112 0.426549844490523 0.434353347244666 0.867639312879849 0.88126405288941 0.878604323952199 0.879037224478784 0.888614666909322
"9" -1.29522442788373 -7.4469390696685 -10.0748159441 -16.162344554701 -19.5221112998038 -21.2311980312036 -24.4928648399616 -26.3470005933256 -28.5360732373154 -31.3334660487262 -35.4745704312732 -38.3207937733501 -41.3573650649799 -42.9506430576923 -45.7347181849961 -49.0594768632303 -52.9780102492569 -55.4531438328297 -57.1737704113585 -59.4323762198687 -61.9300294541128 -65.2968573391792 -67.5944927391435 -68.8919976637526 -70.5968385880023 -73.5301377146757 -76.1042256758479 -79.2876185652331 -80.9105103766618 -82.5886164070327 -85.0782705229311 -88.2856353511378 -91.1318739452282 -93.4861491101991 -94.6307918933406 -97.4831336310155 -98.9340722980974 -100.445177007006 -103.254438563071 -106.235394998303 -108.66079298748 -110.481741376797 -112.287875378152 -114.515577307892 -120.431215838876 -123.143575753812 -125.44674373262 -127.101976937245 -129.971513585324 -134.054848236768 -137.679178990382 -143.899736724178 -145.14975261421 -146.624614398802 -149.555926798614 -152.686322117224 -155.000341608773 -156.805971989324 -158.788108559023 -161.697584539683 -164.884031492875 -167.505165993846 -171.759812961458 -173.039946172418 -175.239863324065 -178.194963691843 -180.917539111171 -182.711758579397 -183.859747974623 -186.377249800454 -189.373657638043 -191.99693696573 -194.096604247846 -195.569359472266 -198.981642464479 -201.331299909373 -202.460445203439 -204.890252730724 -209.170375717312 -212.002686282079 -213.963502919707 -215.091336404503 -217.368143804486 -222.423490772348 -225.167644538792 -227.442266396461 -229.112739900709 -230.869612630848 -233.435673283759 -236.659401242548 -239.192506693234 -240.450159349285 -242.419625489529 -244.413047189885 -247.379458579859 -254.98559235177 -257.49407338631 -259.225172561523 -261.94132498343 -265.111900199236 3.64269749490048e-06 0.00208162220334701 0.00580343484103019 0.0515091111353515 0.0507050708007576 0.0508593215358172 0.0518998169005699 0.0522610534883917 0.0525086796449044 0.0536103731521752 0.0575615448843984 0.0585722941784545 0.0603597973457835 0.0604034484782478 0.0613132169861198 0.0634708925976713 0.0651556900415962 0.0658518406537996 0.0660190309223347 0.0672630545704894 0.0672045462630805 0.0709248116789061 0.0716644736144224 0.0715927026941127 0.0717321233010273 0.0730786813103045 0.0763142685474721 0.078046961970106 0.0785899625372751 0.0789086267970098 0.080054441463038 0.0826862470314452 0.0852734241902661 0.0862282128207901 0.0862203246695263 0.0881855693112596 0.0890631186697529 0.0892473509565721 0.0892901864080723 0.0896543043735484 0.0893153722473701 0.089725911737784 0.0893811924157106 0.0902434558798902 0.111101781572988 0.110722587841588 0.111327893248635 0.11135107499805 0.112077826467106 0.119045285099923 0.121955761007838 0.154476184226258 0.154323624145861 0.155915755085355 0.155755144624616 0.157231743719342 0.158511052488341 0.158299640526126 0.157321705920288 0.158191614218261 0.160308994417733 0.160237992584602 0.165033834882598 0.165239100135577 0.165653549820269 0.16807506907629 0.170227320322699 0.170913657635381 0.170899251447678 0.172768615172365 0.173215384678454 0.173620415037791 0.173407932780869 0.173605636885925 0.177426308850932 0.177768298108615 0.178355286627589 0.177127637390338 0.180590149052264 0.182009127081593 0.183010576177216 0.182702068114847 0.183378752044031 0.191308645856895 0.192147112747256 0.192400567593855 0.192587621475926 0.193236529332013 0.19390347469596 0.201817357753724 0.201510995127255 0.201798189427474 0.202957670248007 0.204437695155736 0.205509959294121 0.350507287420152 0.354738081341743 0.354518072245848 0.354916971945405 0.356981547583576
"10" -1.29516176643561 -7.44563305464002 -10.0715598747507 -16.1413182709633 -19.5037104513718 -21.2129294467098 -24.4785445772836 -26.3320936230407 -28.5209237967502 -31.3189335106964 -35.4581754024362 -38.3055219942743 -41.3402201130734 -42.9335551282795 -45.7178299820332 -49.0418367053937 -52.9627890472414 -55.4382474475798 -57.1608767520771 -59.4189028825784 -61.9152829710924 -65.2786948582495 -67.5739635198716 -68.8710023352834 -70.5767887390871 -73.5107360553302 -76.0871114196585 -79.2682454376863 -80.890917348348 -82.5689667485511 -85.0570225903009 -88.2612620776946 -91.1076409492529 -93.461260776971 -94.6061200966261 -97.460163188369 -98.9140392594521 -100.425668391357 -103.235762392959 -106.214731052574 -108.640731094491 -110.463269206646 -112.268903677366 -114.496743302456 -120.38930853261 -123.099942262912 -125.401787838035 -127.056895210191 -129.925260546555 -133.996863444211 -137.62265552581 -143.855866416994 -145.106177655204 -146.580293848409 -149.509298782534 -152.640144264319 -154.956085592415 -156.760736964189 -158.742418700454 -161.652142498356 -164.840722936105 -167.46192969915 -171.708369878604 -172.988896740668 -175.189067634948 -178.144980616961 -180.868608125705 -182.662184996962 -183.810378627943 -186.327056320334 -189.324720907744 -191.947154687297 -194.047344667242 -195.519917959804 -198.930572646173 -201.280499159328 -202.409079312737 -204.839904557418 -209.122774670982 -211.957104285387 -213.918315962518 -215.046453710623 -217.324841642969 -222.375322422224 -225.118370738419 -227.393454126185 -229.063659306871 -230.819101372312 -233.386070480433 -236.605216929063 -239.139568923421 -240.397320060932 -242.365567999583 -244.358798830817 -247.325050297471 -254.899489806339 -257.407414077853 -259.138481167425 -261.853495444516 -265.023534210488 1.69059485315317e-06 0.00107009288221537 0.00292753187128392 0.0263186569083126 0.0262621797376643 0.0262877318879025 0.0263951950498961 0.0265327692243493 0.0264079005164087 0.0271593753618122 0.0313140564514528 0.0322330228477081 0.0327560945993606 0.032749447404069 0.0331435773690206 0.0338070521005052 0.0341173080934454 0.0338365230967477 0.0351129151776244 0.0354545365792099 0.0366840938927351 0.0372663952792867 0.0379394654182687 0.0380242050707687 0.0381441502172394 0.0385857016712354 0.0402370434482915 0.0422657147614599 0.0432295010379696 0.0433840488505092 0.0438246173601907 0.0450762776550722 0.0455137649167366 0.0462942927232849 0.0462343751869031 0.046531330829343 0.0464767341363668 0.0467573829814191 0.047239467547415 0.0472675155820541 0.0470090209043439 0.0472844158552258 0.0470926167910829 0.0473662909411299 0.0616117488413964 0.0618077359237804 0.0621520008761999 0.0621883498343527 0.062797843167122 0.0667709792016456 0.067552609323358 0.0802563344651945 0.0802476818682515 0.0806220077069276 0.0811710871955452 0.0817045433844193 0.0820527010090724 0.0820635665469376 0.0821561365539211 0.0820685269003599 0.0827598190571679 0.0837257806005239 0.0862797283267678 0.0862525423048844 0.0859080232411712 0.086524001440843 0.0862807963995132 0.0865020727830869 0.0864610417120027 0.0871219375464383 0.0878753647029878 0.0887503985901075 0.0886187700770998 0.0884975177497994 0.0878266190813962 0.0873088586748571 0.0877850647402506 0.0884144847023 0.0921497647917176 0.0933427657827951 0.0935831160535343 0.0937127904648362 0.0941075688862409 0.101577792594888 0.10299141789606 0.102564770665038 0.102626529879022 0.102895706508466 0.10428190156834 0.104616162040398 0.104939308643004 0.105086064568169 0.10484610881813 0.105306625630134 0.10609123772194 0.167363392532909 0.169254538435877 0.169562028981212 0.17112632514607 0.172247825756859
"11" -1.29524620593219 -7.44515838128512 -10.0738137568487 -16.1241674964032 -19.4859378155448 -21.1947432413544 -24.4577311337616 -26.3102554724401 -28.4990828051715 -31.2955904779878 -35.4348862368131 -38.280374506071 -41.3145077174144 -42.9079835302408 -45.6911615016435 -49.0134387879351 -52.9340608284035 -55.4097342574651 -57.1305008103834 -59.3887712590878 -61.8858876033486 -65.2492598126337 -67.5454710934585 -68.8428714707532 -70.5481999051623 -73.4811688125489 -76.0554365091736 -79.2348838434261 -80.8567236691838 -82.5350956542099 -85.024841655713 -88.2277302882587 -91.0739792447906 -93.4284287044122 -94.5733259212415 -97.4282624655907 -98.8808246647666 -100.392505640461 -103.201969084207 -106.181473283826 -108.607444631897 -110.429534861772 -112.23540589508 -114.462324113256 -120.359334423324 -123.071105057825 -125.372487157489 -127.027902218944 -129.897126505117 -133.968341182071 -137.592181085253 -143.818506931796 -145.068430400371 -146.541777691032 -149.471929822958 -152.602149846738 -154.917712811713 -156.722870705045 -158.704692407113 -161.614580228468 -164.803269127209 -167.424060600052 -171.673705473072 -172.954017007652 -175.154077802046 -178.109228262698 -180.833584405864 -182.627569472876 -183.775632499746 -186.291014513073 -189.286755359505 -191.909445287527 -194.010686165338 -195.482867286142 -198.893811350773 -201.244313336469 -202.373477617711 -204.801558468124 -209.079227184568 -211.913666012674 -213.874392175362 -215.002433522601 -217.281223126205 -222.330706401211 -225.072067945515 -227.345407871387 -229.016035494823 -230.77129047536 -233.337289364077 -236.556359135619 -239.089058451228 -240.347097912547 -242.315229063399 -244.308776396607 -247.274134353971 -254.833812795054 -257.340950883198 -259.072030660717 -261.787798119301 -264.957809765366 8.48811395090437e-07 0.000511734246129732 0.00149849782828029 0.011925630323006 0.0119137933175249 0.0119439704498333 0.0125342019471403 0.0127268646863859 0.0127445679774588 0.0132054095764377 0.0144863285668796 0.0145063679072392 0.0149480151364168 0.0149414285752926 0.0153877052668916 0.0157429584756258 0.0164865938495463 0.0165471742400386 0.0169613126799554 0.0171362377393573 0.017239891884216 0.0180730629170066 0.0183905935573436 0.0183944034313796 0.0184243687903093 0.0188465148160435 0.0199405199023083 0.0199094877387733 0.0201359002775344 0.0202673390379071 0.020243039899684 0.0205473110661983 0.0205804375103685 0.0205048486628396 0.020504892873538 0.0208599687800087 0.0209593659437783 0.0211058838232238 0.0213335283775723 0.0219112276527187 0.0218739592917872 0.0219339309241134 0.0220999933534851 0.0222551670245187 0.0295978618855196 0.0295081302362751 0.0296257776393776 0.0296943264839175 0.030252805231825 0.0315525454714528 0.0318264449100984 0.0428147896999378 0.0427596183641444 0.0430524831808211 0.0431266654245008 0.0436982418024272 0.0438597689782304 0.0439088431127272 0.0438567701374654 0.044095341413119 0.044232857189711 0.0444127913121394 0.0455388484860116 0.0455268968647421 0.0457088339049727 0.0460720568120102 0.0466437849960144 0.0466412100885471 0.0466196098095586 0.0470582960061195 0.0477624015108066 0.0480529370681328 0.0481312257476336 0.0482355583609096 0.0491959796500289 0.0494487742784815 0.0494889554891233 0.0494494744646977 0.0505890415013274 0.0510785982829502 0.0508522954334227 0.0509657383630282 0.0512407711103665 0.0558928801318743 0.0559065187613503 0.0559646438195466 0.0558311133458645 0.0559783738050052 0.0558484196539263 0.0564455681582276 0.0567774279787206 0.0567231181793043 0.0573269249064035 0.0574620296575969 0.0573498312365049 0.0878850387944303 0.0882910160078343 0.0884090636281974 0.0886065905503308 0.0884915202959739
"12" -1.29520697361403 -7.44536830222332 -10.0736635134866 -16.1303372003533 -19.4932204614084 -21.2024074017302 -24.4655658026209 -26.3178086162011 -28.5059976509967 -31.302649404747 -35.443509050701 -38.2904038593689 -41.3249426702413 -42.9181062533268 -45.7022041795628 -49.0249683779082 -52.9422463432531 -55.4166355585492 -57.1364683273226 -59.3940729510689 -61.8907948325907 -65.2557810506375 -67.5512597745823 -68.8484534714208 -70.5535975592183 -73.4871083155473 -76.0628835338998 -79.2448528006775 -80.8669661954996 -82.5451770392602 -85.0347341001578 -88.2374965020828 -91.0832352059729 -93.4376165508052 -94.5826021450653 -97.4374965505307 -98.8909141846059 -100.40238135555 -103.212039141761 -106.19048771324 -108.616278149281 -110.438614038334 -112.244113780794 -114.471777385656 -120.373544180195 -123.085183026168 -125.387053773475 -127.042320068912 -129.912371410784 -133.983695458563 -137.60801095307 -143.835214535943 -145.085423969981 -146.559503102257 -149.489348534141 -152.619979627946 -154.935175783048 -156.740241695026 -158.72241525165 -161.6316136978 -164.819943765864 -167.441627391796 -171.690254331876 -172.970683931396 -175.171054652077 -178.127052840073 -180.849876382028 -182.643804707389 -183.791982483967 -186.308296297934 -189.305282484431 -191.92833705134 -194.028786610255 -195.501381549357 -198.910787502714 -201.261287735034 -202.390124506402 -204.818786426224 -209.096553747583 -211.92998322883 -213.891437878751 -215.019200328179 -217.298031669021 -222.346332242893 -225.089449112044 -227.364226033208 -229.034599901048 -230.790300743384 -233.35743516133 -236.576078715955 -239.109026602971 -240.367095432902 -242.334708909957 -244.32769317845 -247.293864198224 -254.844140941799 -257.349935828525 -259.081374184481 -261.796602010337 -264.965847173208 4.22432215542138e-07 0.000282885505509334 0.000766028828417479 0.00580013483678555 0.00592535745530629 0.00592743509455152 0.00621911000657795 0.006203464596156 0.006207465424302 0.00625323557252833 0.00720297672096558 0.00728188700710249 0.00744555577367539 0.00742522569615801 0.00749253525490442 0.00775306758431449 0.00814688095193826 0.00823008104770426 0.00862692956772784 0.0087208694797655 0.00887448598835935 0.00913499519945758 0.00922263067367441 0.00922282389547636 0.00925770754651931 0.00954413091334516 0.0102895888932978 0.0104695204876383 0.0106794898554946 0.0106508210849377 0.0107246499755102 0.0110056683479568 0.0111213840708833 0.0112860858547848 0.0112887949766768 0.0111604281474961 0.0113773234698122 0.0113321809622678 0.0115619684958078 0.0116193616237318 0.011685617972774 0.0117376895664398 0.0117720234101239 0.0117874317557418 0.0139687650890748 0.0141492418509799 0.0141693232786627 0.0141733895670526 0.0143294987248074 0.0144842974698262 0.0149440892724643 0.0183044593923294 0.0182597788350651 0.0183527693729792 0.0184052633095996 0.018490930217927 0.0186736187958433 0.0187300417101647 0.0187346255509674 0.0187014361702881 0.0187928633396185 0.0188734805683458 0.0197405873912863 0.0197770742839365 0.019967886477564 0.020114425874304 0.0202885212405281 0.0203619516922318 0.0203483355986955 0.0203597830762123 0.0207596069265609 0.0210955302134756 0.0211033436312781 0.0211276846556856 0.0212904392158158 0.0214173002381062 0.0214528251860198 0.0216885251666672 0.0224161446129892 0.0227690656935699 0.0227280752780846 0.0227316547026795 0.0227485149685443 0.0241766786195534 0.0240673059880209 0.0241718790145522 0.0241430338944473 0.0242783890482013 0.0242677165563124 0.0242512972354775 0.0242573178350251 0.0242930799779525 0.0242304652992838 0.0242501498681426 0.0240716067572591 0.0390725402672996 0.039565537282444 0.0396468275561929 0.0397424870362179 0.0397679633177898
"13" -1.29518979661025 -7.44500050250972 -10.0722953496378 -16.1204275556795 -19.4834202951067 -21.192391931347 -24.4553083569082 -26.3080058518292 -28.4970756560748 -31.2936245097361 -35.4342223194697 -38.2802666583708 -41.3143344607951 -42.9075702887335 -45.6913024793313 -49.0140336190898 -52.9322223604858 -55.4063500418889 -57.1254177724992 -59.38381979959 -61.8806331707042 -65.2443030113506 -67.5401164498024 -68.8374479919568 -70.5428783101528 -73.4756858010573 -76.0510790337365 -79.2329785682202 -80.854379599958 -82.5326246575542 -85.0219548128456 -88.2239186231165 -91.0688766374553 -93.4229024569812 -94.5677474407202 -97.4219443196726 -98.8749955672729 -100.386134720725 -103.195083973868 -106.174347936608 -108.6006157343 -110.422916197282 -112.228468892054 -114.455482058914 -120.356832657363 -123.069146088845 -125.37133230584 -127.026858734988 -129.896229129777 -133.969793840121 -137.595246340369 -143.819553697758 -145.069627317276 -146.543266750873 -149.47274167027 -152.60231557354 -154.917388649769 -156.722309585294 -158.70408122593 -161.613170005373 -164.802474085438 -167.424345605483 -171.671372538505 -172.951824304452 -175.151882506033 -178.108541482202 -180.831413426699 -182.624968675644 -183.773075867074 -186.288511442903 -189.284965799899 -191.907959384512 -194.007897537779 -195.480317667155 -198.890210113407 -201.241094826813 -202.370042567611 -204.79939567701 -209.077216294863 -211.911231055382 -213.872641966177 -215.000581218547 -217.278870257769 -222.328322708186 -225.070893473897 -227.345263874468 -229.015795465614 -230.771791258345 -233.337996673129 -236.557138134115 -239.091102262846 -240.349100182469 -242.317107582406 -244.310525529991 -247.276576865365 -254.826506488168 -257.332519272685 -259.063676471082 -261.778484870037 -264.946625226053 2.13054462963508e-07 0.000131276513950029 0.000389179959321178 0.00264415139234865 0.00269277371735653 0.00269300276519651 0.00275326809380343 0.00274737927543655 0.00278188243943794 0.00285078077450722 0.00337042815263345 0.00335606752630449 0.00338775420177998 0.00338220480425662 0.00341355336685126 0.00357995396677928 0.00378873949768588 0.00387497058990314 0.00403604010379023 0.00409937144201213 0.00415631518760808 0.00413999200063835 0.00411617590752589 0.00412100532985993 0.00415663432498096 0.00421633236330095 0.00455251807011881 0.00461920707947921 0.0047553928211625 0.00472142964311608 0.00480995336873424 0.00493105272390627 0.00501529164922206 0.00502769168620214 0.00503148805503002 0.00510697602940911 0.00516405235550116 0.00517847445103073 0.00529273898590238 0.00535706014033645 0.00539475526204954 0.0054084934550646 0.00541308337485692 0.00543604316274889 0.00708898888952982 0.00719647716711974 0.00722918004940431 0.00722590603780891 0.00727709223436891 0.00754166395965798 0.00778075378210517 0.00988528459034133 0.0098719612311756 0.00987524401427237 0.00979600404928417 0.00996473570254034 0.00993613715485221 0.00989064392671326 0.00999425607092653 0.0100744231547291 0.0100738531783362 0.0101573004115263 0.0104542484619461 0.01044779403504 0.0104719253299244 0.0104613589230995 0.0106064442774617 0.0106086522614752 0.0106049932554044 0.0105978098351135 0.0108328015487425 0.0108133998111994 0.010810729072017 0.0108060416448547 0.0111155637452407 0.0110631380692459 0.0110896194399467 0.0111821235366661 0.0114390954879967 0.0113155581505784 0.0112604547700098 0.01126351905028 0.0113608066786121 0.0116923159733296 0.0117557240219187 0.011816275910929 0.0118586562717154 0.0119172504044923 0.0118908480365486 0.0120770661470596 0.0120757367085214 0.0120781492211921 0.0121186319340888 0.0121996340087184 0.0122691288542217 0.0191582716632387 0.0193522395869926 0.0193359991862225 0.0194056204701699 0.019388861483633
"14" -1.29520578535178 -7.44528895533573 -10.0730420768878 -16.1285299004028 -19.4911850060959 -21.2001218917959 -24.463797960117 -26.3165805694204 -28.5054110451951 -31.3018328025562 -35.4413720211458 -38.2871626206105 -41.3213204614036 -42.9145600553661 -45.6979964865823 -49.0206582524305 -52.9387590095793 -55.4133813098904 -57.1332539943044 -59.391210798251 -61.8878947572857 -65.2508926290758 -67.5467141317703 -68.8440793515339 -70.5494170433165 -73.4829689262974 -76.0576433139258 -79.2379299508349 -80.8597939359065 -82.5381432085597 -85.0274543223787 -88.2303191250463 -91.0758042888325 -93.429677315021 -94.5746441236009 -97.4294048218934 -98.8823385865466 -100.393797539782 -103.202323356038 -106.18097287444 -108.606720128307 -110.428864063486 -112.234466791987 -114.461718542893 -120.358619476416 -123.07103756736 -125.373357889803 -127.0286580133 -129.898314270106 -133.970280566665 -137.59439067668 -143.822607091882 -145.072559737421 -146.546269184133 -149.475375431408 -152.605413352774 -154.9205438054 -156.725528062351 -158.707371822755 -161.616733770571 -164.805616938403 -167.427063848571 -171.674830128703 -172.955265290057 -175.155123325504 -178.111398452607 -180.834280968103 -182.628101392444 -183.776181506121 -186.292335917861 -189.289443204176 -191.912565626967 -194.0129113501 -195.485273135313 -198.896167160771 -201.246616293313 -202.375343624602 -204.804556408407 -209.08271206253 -211.917134205019 -213.878187787904 -215.006196687975 -217.284749515072 -222.332563608624 -225.075094744287 -227.349540297554 -229.01998139498 -230.77578165048 -233.342120358235 -236.560926685796 -239.094556156997 -240.352531258156 -242.32040812151 -244.31394195729 -247.280522789648 -254.828181843541 -257.334443507223 -259.065648707342 -261.780303799628 -264.949136679744 1.05880738704683e-07 7.54681967307451e-05 0.000211628685803432 0.0014636923087454 0.00156150563781748 0.00156229596539985 0.00160806802604546 0.00162193069221464 0.00162892639027412 0.00167802342505867 0.00181670969933375 0.00185721527957482 0.00193218577210955 0.00193835938468038 0.00199744971980178 0.00207447155350757 0.00217153917278831 0.00217319017443979 0.00218540330522198 0.00220480364298956 0.00219718421489939 0.002331995201179 0.00232196696337629 0.00232595763717059 0.00233865028023288 0.00239063592707244 0.00263008059034721 0.0026569841172053 0.00271733716460566 0.00271360222451575 0.00271337648680317 0.00273917828019653 0.00274856891127055 0.00277127214934752 0.00277014722542935 0.00286475893795468 0.00289207246935632 0.00288679001527637 0.00290789143811374 0.00293902309678344 0.00295610525801787 0.00294494287212321 0.00293831776489181 0.00297009314635628 0.00371045345830196 0.00380613120620162 0.00383227695966048 0.00383105596101445 0.00385488100975845 0.004171356995236 0.00418348200589093 0.00513046686403724 0.0051320434103955 0.0051762071514973 0.00524786348042116 0.00527356984630193 0.00531373824684703 0.00531261712322524 0.00531815273209969 0.00537141459810158 0.00538854178931928 0.00541203962566231 0.0056084632395014 0.00561315888206624 0.00562702265488443 0.00577275884944123 0.00574870412233554 0.005775944929516 0.0057827048262462 0.00585731921611476 0.00583128445859473 0.00585965909711051 0.005852352104422 0.00585469514244075 0.00598866432775769 0.00600488736707843 0.00598317936191896 0.00603998097774908 0.00616661245780259 0.00623710776543273 0.0061984565926803 0.00620421079134936 0.00619580888116651 0.00653134850621665 0.00657857214053583 0.00656349145800534 0.00657059434428178 0.00658598221035572 0.00661877858358075 0.00662536568857153 0.00666004228172192 0.00668621344403412 0.00670251974581189 0.00672221153166583 0.00677426887375905 0.0111649481070414 0.0112058179815714 0.011185715091867 0.0112532281381361 0.0112830463700928


==> figs/UnivariateModel/Data/LikMC_MM.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100" "V101" "V102" "V103" "V104" "V105" "V106" "V107" "V108" "V109" "V110" "V111" "V112" "V113" "V114" "V115" "V116" "V117" "V118" "V119" "V120" "V121" "V122" "V123" "V124" "V125" "V126" "V127" "V128" "V129" "V130" "V131" "V132" "V133" "V134" "V135" "V136" "V137" "V138" "V139" "V140" "V141" "V142" "V143" "V144" "V145" "V146" "V147" "V148" "V149" "V150" "V151" "V152" "V153" "V154" "V155" "V156" "V157" "V158" "V159" "V160" "V161" "V162" "V163" "V164" "V165" "V166" "V167" "V168" "V169" "V170" "V171" "V172" "V173" "V174" "V175" "V176" "V177" "V178" "V179" "V180" "V181" "V182" "V183" "V184" "V185" "V186" "V187" "V188" "V189" "V190" "V191" "V192" "V193" "V194" "V195" "V196" "V197" "V198" "V199" "V200" "V201" "V202" "V203" "V204" "V205" "V206" "V207" "V208" "V209" "V210" "V211" "V212" "V213" "V214" "V215" "V216" "V217" "V218" "V219" "V220" "V221" "V222" "V223" "V224" "V225" "V226" "V227" "V228" "V229" "V230" "V231" "V232" "V233" "V234" "V235" "V236" "V237" "V238" "V239" "V240" "V241" "V242" "V243" "V244" "V245" "V246" "V247" "V248" "V249" "V250" "V251" "V252" "V253" "V254" "V255" "V256" "V257" "V258" "V259" "V260" "V261" "V262" "V263" "V264" "V265" "V266" "V267" "V268" "V269" "V270" "V271" "V272" "V273" "V274" "V275" "V276" "V277" "V278" "V279" "V280" "V281" "V282" "V283" "V284" "V285" "V286" "V287" "V288" "V289" "V290" "V291" "V292" "V293" "V294" "V295" "V296" "V297" "V298" "V299" "V300" "V301" "V302" "V303" "V304" "V305" "V306" "V307" "V308" "V309" "V310" "V311" "V312" "V313" "V314" "V315" "V316" "V317" "V318" "V319" "V320" "V321" "V322" "V323" "V324" "V325" "V326" "V327" "V328" "V329" "V330" "V331" "V332" "V333" "V334" "V335" "V336" "V337" "V338" "V339" "V340" "V341" "V342" "V343" "V344" "V345" "V346" "V347" "V348" "V349" "V350" "V351" "V352" "V353" "V354" "V355" "V356" "V357" "V358" "V359" "V360" "V361" "V362" "V363" "V364" "V365" "V366" "V367" "V368" "V369" "V370" "V371" "V372" "V373" "V374" "V375" "V376" "V377" "V378" "V379" "V380" "V381" "V382" "V383" "V384" "V385" "V386" "V387" "V388" "V389" "V390" "V391" "V392" "V393" "V394" "V395" "V396" "V397" "V398" "V399" "V400" "V401" "V402" "V403" "V404" "V405" "V406" "V407" "V408" "V409" "V410" "V411" "V412" "V413" "V414" "V415" "V416" "V417" "V418" "V419" "V420" "V421" "V422" "V423" "V424" "V425" "V426" "V427" "V428" "V429" "V430" "V431" "V432" "V433" "V434" "V435" "V436" "V437" "V438" "V439" "V440" "V441" "V442" "V443" "V444" "V445" "V446" "V447" "V448" "V449" "V450" "V451" "V452" "V453" "V454" "V455" "V456" "V457" "V458" "V459" "V460" "V461" "V462" "V463" "V464" "V465" "V466" "V467" "V468" "V469" "V470" "V471" "V472" "V473" "V474" "V475" "V476" "V477" "V478" "V479" "V480" "V481" "V482" "V483" "V484" "V485" "V486" "V487" "V488" "V489" "V490" "V491" "V492" "V493" "V494" "V495" "V496" "V497" "V498" "V499" "V500"
"1" -324.572010944969 -290.872518749196 -317.572586486878 -277.421050858105 -277.416810839712 -611.555958499737 -299.337368135801 -358.648072327381 -315.402432347108 -326.312727796862 -343.476274905308 -345.60278601131 -466.696904484353 -309.356773113571 -364.712199117832 -441.112103249661 -366.402993401806 -268.415698212084 -327.17875068481 -322.247863740989 -335.417816831449 -313.525544966567 -286.986297458476 -309.079520574732 -692.642861274868 -303.167393070987 -526.18273243105 -301.70758309249 -296.20425642918 -302.270800388385 -654.162242043858 -322.665273782558 -282.612377257438 -545.738617717979 -351.616830234875 -335.180308846104 -308.575260225886 -291.693412482872 -325.29030516113 -335.258786681209 -297.323350355056 -480.306697721 -304.923401786071 -768.914511733604 -288.265196684802 -428.675384976865 -324.931978555853 -285.77351574376 -306.963051965069 -292.188345341658 -343.305698870415 -568.505353303578 -342.393965243664 -331.987230908413 -307.254101893114 -357.447330260447 -543.268794615297 -387.06146168415 -466.37790394465 -371.29577182902 -425.401523860424 -401.042066467089 -626.132388176315 -504.42077277868 -357.54756930216 -328.401815872838 -584.798033052481 -351.13230887117 -281.489529701782 -627.354459448807 -342.828764058656 -305.898269788949 -291.334859744724 -474.040591211814 -530.248781688597 -561.802160057689 -275.808212830641 -346.268875423112 -292.160643359036 -603.199546923436 -284.831057521056 -345.692798522192 -345.456593679617 -353.137404367402 -343.865972386727 -278.828334819254 -374.010733376586 -275.930524905873 -311.770470047724 -285.989286113927 -319.869105547017 -288.679935263433 -287.797420027402 -321.938987294188 -324.34233815724 -274.846640788688 -613.589547573715 -288.360663015966 -284.134136736302 -363.641482844716 -339.810657340942 -290.464117145711 -338.552489978932 -291.039580825274 -600.432955808953 -293.260561656774 -271.153134812781 -359.449811862714 -282.068622506533 -402.768164331321 -648.8447153831 -351.426796169988 -301.873933266877 -308.057505126403 -352.860390587507 -293.003553008259 -315.042799579078 -288.797623825559 -303.263916957632 -569.830862712339 -313.336648293649 -274.217674764029 -304.153238653757 -556.583909662746 -402.25377622649 -378.182135779462 -529.328443758321 -325.532131378583 -367.937315074097 -314.804384060092 -327.227928259115 -313.731741147986 -291.346908071229 -305.701063070456 -348.800087005284 -326.291572506643 -302.801097398282 -348.681679280583 -317.951976291681 -635.929389832952 -649.383746715895 -298.943783869457 -282.907307803928 -344.913154500767 -328.444425854462 -628.400099240063 -319.149929687822 -559.544340106999 -339.771640741228 -292.115161488435 -303.517383642898 -314.127937663626 -325.285985849883 -287.238798668895 -278.083047400524 -307.519443676128 -355.311961307964 -350.569260491146 -480.861981151634 -309.321884647492 -395.929630164306 -291.398552030167 -319.685354222455 -583.406807542207 -299.743574463069 -292.019886924279 -271.935935065863 -309.183597344917 -341.129834195247 -601.864789362418 -332.629295092994 -327.40969421611 -514.955102915133 -297.377397048001 -328.234322257082 -740.788631255929 -442.812865404946 -361.47995587567 -646.090776578724 -487.426611926266 -347.538383817966 -433.336584796708 -260.470893551257 -379.722373393628 -449.302335863975 -273.398487198253 -288.429679877636 -314.930690387557 -619.971042827603 -769.618760738606 -290.481745686673 -307.533896410926 -380.487832416148 -302.753370532792 -355.097532420401 -282.629546715411 -651.466443726682 -765.285125292583 -605.378433567956 -623.132498779861 -354.895563909859 -345.041420451528 -276.092594317367 -297.194104503982 -313.947911525571 -278.543500847327 -640.783725032648 -344.997873679709 -330.360668239654 -300.190681505631 -645.871577560225 -326.48369488407 -332.644115448945 -279.110235605492 -316.442175758476 -267.383168056697 -379.001781235246 -321.034070692988 -317.654000267829 -574.866594262747 -340.931613761375 -320.015707581411 -299.214848549315 -338.608040038479 -307.009174144636 -285.191202940821 -344.739762635047 -330.022947031238 -275.844853845544 -287.022235075925 -293.930056586345 -651.072591571707 -307.18560774626 -571.414236204111 -325.227962816038 -549.121788651078 -281.343247179437 -299.371359398412 -273.947715201045 -419.726759108204 -300.20566107496 -369.103571086328 -578.196903955577 -295.852371551374 -291.336307117783 -278.922847215867 -285.700868982602 -594.289728476535 -297.945784449595 -408.688523385961 -320.66452390267 -284.932302072427 -299.369277934263 -297.993564008731 -285.895743672977 -306.801359209144 -312.597121224084 -343.381521309919 -369.145751273066 -372.066753565783 -624.172572891333 -518.671089994592 -337.690062276845 -663.00532746669 -400.211376148022 -291.658500423543 -302.107747342171 -288.750469290453 -293.228775146951 -301.974767896572 -346.189661530353 -377.971372215448 -384.370368048616 -307.914676289335 -562.921262554168 -271.40205120037 -327.510676270592 -635.425919371774 -301.640885232936 -292.315126303751 -368.56830708084 -292.139036059202 -428.926198118709 -359.383326258431 -317.058593845002 -662.344160466453 -301.78142548495 -656.143394347071 -352.146881928725 -298.532997900977 -323.41260933349 -303.354455041254 -279.424097332288 -365.348972342268 -367.533402916962 -628.440237137317 -419.238524260962 -611.951975628489 -592.468128656593 -390.846320960972 -507.686159779423 -320.038746470014 -304.236165161278 -323.380221016114 -333.082715605696 -309.677659437247 -461.370471062119 -327.743952500763 -369.760280811629 -288.012352190689 -323.629092158814 -481.15427206778 -286.167156999945 -470.264504432138 -269.507080250755 -340.897420966536 -449.015412959434 -310.940613863313 -281.625658957063 -328.901511070588 -344.675103363085 -299.17163056557 -540.698822884632 -295.946888627417 -293.775352468063 -316.884719494776 -276.82151609934 -311.600813491598 -284.477199592328 -301.899962391171 -340.122740475217 -295.212792687739 -323.944232640601 -300.054070904166 -325.801619773888 -747.746391188778 -296.641533480409 -336.84974892523 -287.503989903319 -298.531301771169 -299.542011534337 -319.509066994304 -290.206639653805 -296.672920821327 -306.314443881396 -302.363169384258 -288.496667540871 -579.755928024439 -323.85498479504 -360.118391663805 -289.075685864498 -302.753013578524 -329.817624502273 -643.487686060374 -279.004972514855 -289.479745157752 -291.441277232933 -339.957943432875 -337.186158352214 -291.718538823802 -316.170049057314 -316.940338551098 -296.919282155757 -304.194565906931 -528.690481062404 -312.792956080817 -449.201276467729 -334.025607089354 -441.698694330253 -373.796448824643 -288.920366934349 -307.150524694502 -454.393390742019 -278.096139408621 -288.512563812246 -351.687270086604 -347.28734385807 -386.901180552063 -303.42698973927 -301.487292864242 -311.074627415139 -513.706359277579 -324.747905120729 -316.996974990948 -308.480132672065 -309.485060147424 -302.281219784377 -287.63581589893 -308.610031316306 -320.059672097562 -336.754525208176 -505.262175054164 -284.99998604923 -326.601289253878 -339.249220305837 -474.535879771699 -338.842277624385 -295.323656227771 -429.501654096764 -300.135907061202 -692.564500559882 -285.346926594704 -277.348212297152 -314.265355242996 -330.190001493409 -326.266246743023 -525.097717603906 -339.088064237089 -310.569263077287 -445.287022820385 -323.091029266427 -347.578903735564 -285.721695955294 -288.217248041998 -312.647367811915 -344.08089796394 -316.428829571148 -317.664414565448 -560.123829222721 -346.997427608829 -285.3166186194 -706.365011282344 -301.317390747436 -417.316133857878 -327.345042284793 -365.449212365739 -341.85806853912 -271.521710247211 -578.626227197579 -329.190643358939 -293.020992424037 -359.926775039128 -302.222858435368 -330.174068360522 -343.838675556906 -618.11374028587 -327.070613873158 -284.023906741311 -376.655993613603 -281.706827569754 -364.596824406592 -321.053348549175 -299.956609054567 -299.443273849253 -293.008300409446 -305.309081859642 -313.909102083046 -565.310738848037 -378.16071879302 -282.492030686954 -308.34860479374 -344.578106809217 -488.547396463742 -375.387238615722 -291.554813026369 -297.999674660671 -295.637979183873 -352.730025019682 -702.007006412563 -334.116805026818 -307.507384010907 -298.338123585316 -320.002858312741 -300.883983756915 -602.017990596268 -284.446800705744 -281.690039439622 -326.989239558702 -298.455777382497 -298.131816267778 -330.548099088824 -273.252988602391 -371.687378654671 -302.902004216183 -350.143907719791 -643.569478167859 -316.917638372168 -292.951980978735 -361.691103136897 -268.867470436446 -287.922027014425 -288.711364569886 -608.750978016153 -286.202056603988 -382.381099884866 -281.699932398812 -277.558276726289 -291.648927913006 -307.155510334283 -395.977148002001 -305.929868606278 -318.403320338694 -300.283631499302 -342.472377553792 -307.695540609267 -307.851412856287 -585.39695821333 -319.059900303428 -296.673194203286 -364.843070585529
"2" -303.013470738528 -279.728045752687 -271.949262647066 -479.058769644435 -281.899469446205 -303.479359245679 -470.347758200224 -266.484595138509 -298.159692696202 -280.836785125166 -288.706043297923 -291.495603127687 -300.973731118931 -277.257717351782 -280.115306305143 -316.111488449868 -285.369815978856 -280.193900951227 -267.993079766632 -308.355473033657 -278.234757034557 -287.029753866441 -267.694561663646 -294.386113450014 -296.411166813437 -332.858751018314 -397.819373227631 -265.511241843259 -261.65130860284 -288.873593158139 -376.47399664774 -283.730188711363 -278.255728978779 -262.530144078395 -271.477441361941 -284.607288560233 -286.239775752897 -293.694117703371 -270.898751406786 -442.364033586499 -290.992270104134 -275.383582800941 -317.433823324081 -269.257245241203 -287.219008053911 -292.139781667904 -283.405836862892 -299.744726770046 -294.810308088989 -289.599403560164 -307.061146257411 -285.684592679337 -264.354352858218 -276.614678028729 -285.200102445801 -289.009893119098 -277.171322742232 -305.180359638989 -269.114781264755 -304.778453970647 -307.13988321953 -289.696105003222 -281.670926026385 -282.614419521347 -278.061926191033 -276.644920038677 -265.771078409572 -273.661033465338 -265.660985343467 -340.398870862494 -514.577646242846 -268.535670376542 -277.489816574196 -268.09825370489 -273.782368484639 -281.041593921299 -274.948923349418 -287.418850811463 -294.701857137508 -328.311813067519 -276.341609690599 -322.963173223557 -301.464445190072 -568.879836667325 -281.191957200363 -276.000794357829 -265.885369315483 -276.670495302647 -273.669698992913 -278.828797955736 -280.931832633914 -277.023426972529 -268.813098816249 -271.672696246631 -317.32203235294 -264.031930740101 -294.068636542809 -279.311275012228 -265.947691942648 -266.20151132349 -275.299640134672 -300.412542747635 -265.193821844896 -278.644361055504 -348.807309994139 -293.95128445362 -285.254857061631 -278.017742361176 -272.27493918526 -292.11898827797 -293.456548195325 -306.690287293684 -280.958387698834 -293.665298661009 -274.303025723751 -287.118528444037 -285.699164795766 -280.647969139708 -316.753942539039 -273.383353336223 -317.719676047208 -273.050448460364 -282.80624501115 -260.704221798189 -268.159648673374 -270.53596815618 -303.431636714488 -285.989805026587 -308.928798092005 -280.115957640036 -303.074998216629 -317.314884654836 -275.00777319628 -277.758874366423 -267.58611626994 -277.34385943801 -336.971761901204 -307.739321570143 -264.538919836839 -269.365215083971 -268.593706264629 -274.703491704404 -291.608776399641 -276.214662147088 -282.10487627758 -281.505164414602 -276.217352693182 -269.435270891814 -288.559681460373 -370.277552279613 -392.622426157904 -264.732777924535 -285.189467862153 -275.397548330469 -273.68763739221 -272.245722067412 -305.696693249232 -271.268833673886 -299.593640209562 -302.701729586034 -266.88423677093 -291.315120759209 -285.846438296311 -293.094765773646 -315.501318848238 -274.735311125442 -279.445266728179 -266.951525791026 -266.838243236528 -284.600413056194 -302.298767437764 -294.142505651002 -277.670094371527 -279.703381095483 -291.250191503811 -278.869848462783 -285.592973605691 -282.932010556646 -300.064994485893 -281.731633884223 -298.836575296899 -274.283141122442 -278.586476483972 -281.628457632491 -272.773245808309 -264.850774883452 -297.306345887341 -260.074299051715 -273.363427943592 -263.916293265317 -589.734373321511 -264.003381345737 -282.205941782716 -266.50889191451 -302.041326551088 -287.007768943173 -284.97616271278 -285.06912184595 -471.666315537363 -273.674621545728 -274.82936316695 -319.622151353825 -269.466413165575 -277.829927218271 -337.732875176154 -277.49270418055 -278.704660844809 -285.569239999075 -263.104146425077 -298.816867008732 -287.931047043937 -267.78625297395 -317.309877750325 -289.248570408201 -271.679056261366 -556.295815543301 -293.693736909534 -271.364288202895 -282.589709828434 -269.225198018676 -288.96562668195 -324.041523002835 -272.498591994437 -301.361824115803 -299.245551234874 -276.379556570476 -279.931656329144 -286.676772366004 -290.383394448142 -284.667340275709 -272.867949391858 -283.542436334019 -284.974100256566 -337.808377390474 -298.721041811362 -311.824669758527 -272.115659194875 -264.308410287893 -288.233212337761 -320.328593493507 -277.303915214794 -291.082790859535 -262.952778405564 -279.012880270892 -272.941917060983 -285.319130305405 -289.704523257746 -284.922576116304 -309.371469789775 -278.682451743101 -262.29628737422 -308.044290240002 -355.074329639155 -297.790278564369 -273.058653112001 -285.664552630805 -348.69252260686 -294.429282885078 -265.430572410261 -361.914048117268 -293.09225529249 -275.226184994991 -307.853773439413 -271.023996040144 -280.321669594949 -277.853340280857 -277.388064497886 -318.448510671678 -266.477783208404 -292.171375136933 -330.604977948365 -279.391351156923 -288.529062122601 -341.735917659359 -275.030514174384 -271.581025854801 -315.018967713262 -291.43921396403 -662.005926454522 -281.452585069628 -350.182078617495 -274.038675876965 -286.601027460229 -299.402437299004 -291.977010264938 -295.652055293117 -294.712881102198 -269.575592293662 -278.337730012903 -291.860394402333 -261.504273965515 -296.293566220309 -297.767889749311 -286.019102243209 -279.587555964643 -315.564654155208 -293.283573933839 -291.971286481943 -273.339757443922 -387.689238008121 -307.416823941225 -302.671761772477 -271.069482487422 -539.227267922696 -383.678148318132 -276.527260288245 -274.795624342525 -312.371390361347 -295.730606080751 -272.659912822873 -285.174435071548 -298.238049425138 -310.266592367024 -280.388655957285 -281.802755477601 -270.586011948003 -291.357811583503 -278.003725423245 -283.450234575393 -310.445157318353 -285.993210639284 -273.393949456992 -280.792353519163 -281.145550945108 -276.217459840363 -311.477135290942 -281.738425356437 -291.467754515 -266.555854872004 -281.529491188522 -307.55788354461 -288.299291781415 -280.347001144834 -532.79480246228 -270.789838217516 -304.5220308214 -285.308995286603 -283.329439610298 -296.959873105675 -267.099587962637 -285.051452599528 -517.560015632255 -274.615848066778 -359.930422755639 -311.646691083502 -281.115076362064 -272.240702051133 -279.730293698035 -282.956521215795 -272.42837759742 -302.344434673657 -265.204335471626 -271.126480127755 -298.293932333774 -540.703735380612 -277.485056346159 -326.35065304049 -300.174119370761 -284.406890351701 -265.955678179322 -299.755414952579 -285.612585216697 -529.076264510869 -285.86162084097 -273.676689244516 -293.084293290243 -285.177089330535 -282.73223599369 -273.211372844276 -283.531795879313 -299.720447422928 -293.05574026412 -270.66362835787 -285.366307575404 -320.62607080946 -291.459109655768 -294.174507587721 -294.227798979585 -286.836207187326 -273.406536943311 -266.108320675496 -290.505157227103 -303.194822408727 -291.66207541331 -325.415712300985 -278.37634788159 -281.487213546454 -283.267930665499 -283.886664070753 -279.125512707054 -278.525810371804 -277.882953058203 -295.117289729395 -279.597358084756 -270.488364367128 -332.818149474118 -270.792282759969 -277.215639365828 -282.358322942738 -277.264331849712 -280.350775789085 -285.550134518786 -271.887990127583 -268.535985087927 -279.527507118187 -372.486144668302 -296.63054664235 -291.614980592887 -292.586171230289 -272.831034429085 -284.604806391482 -276.496670783497 -270.867157631047 -297.912177624366 -327.766549441948 -267.917316785522 -281.595951611369 -290.636129863659 -268.940257544166 -288.45792015134 -295.102325208672 -291.193665538251 -280.235388124711 -285.267244502427 -279.678577904421 -439.867333280643 -272.622199710638 -290.09680963677 -364.348611723708 -414.908002692956 -351.550121342309 -393.100057799246 -287.813121391091 -581.687137503017 -579.742923914903 -270.919269094096 -286.698123753973 -307.669822210915 -280.687389587632 -281.545845744362 -328.087116563387 -304.234903779551 -514.060640275666 -286.714907323922 -324.944941099769 -288.655135875458 -289.468940949059 -277.45611469725 -292.978541128386 -273.238378588799 -296.020861739806 -274.10265156507 -283.417587823757 -264.28476485667 -285.637678326418 -278.791048803396 -420.959466888097 -281.834903259202 -268.798092371021 -313.901889581956 -277.840880683111 -265.375051446947 -340.990548646372 -292.98599104341 -271.40256444332 -273.603521568611 -275.516138076119 -522.137656635157 -284.209491875784 -290.599851196092 -272.572305901176 -295.384575206215 -296.478760481177 -310.206675746629 -315.222842796056 -291.698079903186 -277.275928597312 -310.461006680996 -287.820168669269 -382.100615704051 -266.881545515041 -305.575927557395 -309.097651404934 -381.984138799836 -276.280316185421 -410.389096066313 -301.291267514253 -284.171301877971 -296.889777748569 -289.446416231603 -277.617265345203 -329.790595710533 -296.112842699215 -280.138132320494 -298.469618118556 -269.224089857561 -266.452101522675 -271.019372391244 -562.702644739993 -306.120788494652
"3" -265.568669342114 -267.137011506641 -275.233602356048 -266.404091509049 -270.032516567701 -266.075170504144 -268.216488132331 -266.566901549016 -264.751984389116 -273.996304326517 -270.44915231527 -266.817058358503 -266.093304954489 -280.787371514178 -270.991696182482 -267.950432386615 -265.887110074973 -264.263165417147 -265.838251916132 -270.983367899625 -264.608256451294 -267.603649134255 -277.629652979288 -267.562518370319 -264.250324362917 -264.557334092313 -266.66801458881 -264.880747784647 -274.811838738472 -263.423994646851 -267.24367140844 -264.848627644782 -274.27368819599 -265.489945259139 -266.166038572156 -265.831464761547 -266.001636520376 -268.886443645318 -265.087221523806 -267.604340585729 -264.347533553727 -266.677270934326 -268.223308143047 -271.609473615613 -265.364499502356 -263.111133331251 -265.42010174849 -266.149640476888 -262.397951683201 -266.200965699736 -261.621802812487 -264.240008964632 -264.894529223109 -265.047644063063 -266.570068245722 -267.865666721354 -267.98313617784 -268.453588948773 -273.723988187039 -268.568450486333 -268.764081084049 -264.041699599648 -267.482372113014 -265.864231255435 -264.744082984455 -264.234288300972 -268.111622397822 -267.023955144488 -263.227093575563 -264.86459249554 -267.710971407901 -273.450073007706 -269.479211695594 -270.321110672545 -266.923338666973 -265.894802722492 -263.866494935414 -267.573043804603 -265.146181367587 -264.331279034213 -262.982605582712 -264.200020210833 -265.336337838199 -268.520776937464 -267.302545606909 -266.225135753697 -266.997882800298 -264.072284256327 -272.388627317836 -264.956938305745 -266.839219352183 -264.247073285461 -263.663531899197 -275.598475116716 -268.674936099867 -267.792551767105 -268.142585437959 -264.308658592422 -267.078550456095 -268.271189547631 -266.316843354212 -267.022573768921 -267.102830263232 -272.738746675178 -272.390328838297 -266.502952038146 -267.218567679202 -265.081586711456 -264.308409377444 -270.439005007306 -266.267558593603 -266.296318095713 -265.692059897906 -263.866306412317 -266.822456798137 -264.330703622589 -269.137888405227 -266.65921139053 -266.754109389406 -265.816460526716 -265.272573198375 -266.576071022382 -276.520076396166 -266.576596123033 -265.961460654823 -275.176447932172 -271.617169763769 -269.710683150545 -266.759551497697 -275.265004915147 -266.877819200432 -265.48896959925 -272.989148158946 -278.295466042454 -264.888472441373 -283.378770974964 -270.790920192543 -266.198203153638 -267.083491017433 -264.400211284899 -273.454921923815 -266.174986724258 -269.812136492337 -268.14564002145 -264.211502311833 -268.176600644537 -269.023937783523 -267.634503880321 -264.680825775941 -271.260204492911 -275.244646695529 -266.032304647924 -265.318413008118 -267.389141712625 -262.067672988226 -264.584874127823 -272.717987298866 -264.889511431111 -264.336876790184 -265.260762284096 -265.435031440565 -264.936912954356 -271.534020511824 -264.429599063227 -268.978886453557 -266.086676892197 -264.89362474933 -267.784209469981 -263.774382534459 -266.187994610978 -273.148219247716 -265.039388722713 -266.329751515016 -264.441166825062 -268.995400135306 -270.260625057534 -268.595826763402 -263.655695391182 -271.715290813018 -270.469626818667 -266.832456961656 -270.516498238874 -264.659378756865 -269.490397404029 -269.924533662642 -263.243180522008 -265.859442183104 -265.845174143703 -263.415810634749 -266.594506301831 -267.016905340762 -267.568882782201 -267.618242525656 -266.829179049101 -263.052366307476 -267.79375454496 -267.340809633067 -264.244909296131 -268.052340431787 -267.350377109829 -266.894568432902 -265.14331142564 -266.621993018416 -273.736350172921 -268.222510386437 -266.837315068888 -269.697882438545 -267.801970398462 -272.806420147441 -264.932790300028 -272.252288966557 -264.682677149254 -266.983247162778 -266.138463143766 -268.156255697234 -267.194954363582 -265.01253177957 -263.791342250226 -263.820784686229 -266.485787870661 -271.248099735875 -265.258320018825 -265.353131496398 -270.818904033516 -265.767145515955 -263.057563559236 -273.637933853056 -277.964883250514 -266.175761059292 -268.443463245831 -263.922666131461 -263.512166518137 -263.157257332847 -271.074611554936 -265.344471701821 -268.152260457869 -263.315036505725 -264.075500463574 -266.093797717122 -273.24322371235 -269.855661407197 -274.887071060855 -266.216411963264 -282.214134643811 -270.133600242296 -268.961971327074 -263.09514624766 -264.251804143343 -266.890857863208 -265.720978748158 -264.154620007356 -270.67197944561 -264.488485500343 -268.811239303711 -263.566058014503 -265.803834108186 -266.715921404495 -265.990940437849 -266.118081047269 -266.013923157687 -270.209479677602 -263.685002404544 -266.757498490288 -262.123429752816 -266.540084894581 -268.734543250833 -272.661928030967 -265.396679817082 -273.597560528217 -268.248647440167 -264.049329411997 -270.942903138511 -275.896348980531 -272.068344916349 -265.723189933426 -265.834420613503 -274.451851026356 -271.361773415215 -268.100210319368 -267.07250844548 -266.623813064987 -268.596370884641 -264.089666942632 -267.860253823159 -268.427270758136 -263.889372726481 -266.669928554089 -266.590086027987 -267.339493760905 -268.128765902172 -270.140224418003 -263.640544834242 -264.407184649258 -263.719698192496 -272.134155723716 -272.910732203176 -267.248131252556 -264.457241645448 -266.76090706308 -274.956199772518 -268.952798614566 -266.818850768777 -272.591493857191 -267.149446560287 -264.981583909512 -263.59168241585 -262.675609432007 -268.262071503164 -268.029515183603 -264.713547408174 -266.548037099066 -266.472661508903 -266.853713829068 -271.621549706219 -265.377977069011 -265.493785544129 -264.754396833117 -266.707955243282 -269.166446108884 -264.035124955982 -268.723382028901 -269.75268051764 -263.959044185209 -266.857378251819 -267.743040387415 -273.334110657582 -269.687615364617 -264.132754108653 -276.333199832685 -268.382112059155 -266.205969556259 -262.484231630773 -263.660888874225 -267.365284570787 -267.544970029693 -267.857881802333 -269.333935650447 -264.129765390717 -270.663581240754 -267.351757295366 -265.115099202741 -263.752681455554 -268.60880863873 -263.826385579341 -281.101731849644 -264.15317364722 -267.23995731096 -265.867519818325 -264.775765708171 -269.157275214515 -268.138777106717 -267.274972274414 -270.835518355012 -278.320124803029 -267.680342253089 -265.078764336466 -267.333654902744 -276.816552672038 -265.965405827923 -264.802856671394 -265.219692456884 -267.316202564846 -268.746003813326 -264.878779720561 -269.079365238777 -266.615097306661 -266.104151086967 -281.801328178189 -263.540080708 -266.822710358518 -265.239015673893 -265.840294548476 -274.818638213124 -266.163117057831 -265.875904213586 -271.00078001839 -263.819499709792 -269.615485696953 -270.561945862288 -264.707781299712 -265.847370250275 -272.687705060767 -263.580504184796 -267.51307841726 -266.130217134183 -268.31108738994 -265.718009768442 -271.827992198504 -265.058564469779 -268.630825288773 -267.88504838615 -264.210395308092 -264.065352821813 -268.403677861058 -269.812604154888 -265.922441016879 -267.071493659133 -265.570025595427 -271.861024747902 -265.946927371719 -265.930690789695 -266.620441709653 -264.532371561161 -265.959249511687 -264.632595114326 -271.871061940983 -270.510617794273 -269.680082467 -263.950952011511 -265.233542153323 -270.900932319095 -265.894485868141 -268.743033469726 -268.823486065367 -268.28635527987 -266.499555930543 -275.926962367804 -263.801864599869 -270.673682973945 -264.573449146594 -267.378778502397 -266.140850086121 -263.729066346765 -267.153669595022 -263.517319133447 -265.556591220658 -267.945556404621 -268.853038238384 -270.682658864805 -268.345680347827 -268.483317109982 -274.955705039582 -264.554753969548 -268.281242839955 -264.89776517006 -266.830665661399 -272.930035879282 -264.71215648923 -266.290199947694 -262.868506723637 -273.129665315753 -265.57896741454 -264.105092460928 -264.347825041957 -270.908152596592 -266.799169377403 -267.356309785946 -267.278358433286 -265.748376828889 -265.764549453875 -266.431327573867 -271.646878119961 -271.907637460704 -270.595177944291 -269.366086667891 -267.807445991778 -268.754137312984 -265.822281371591 -270.613874765445 -278.465443269497 -268.119268866903 -268.932248884846 -265.341265061645 -265.867188415557 -273.816103690425 -266.075603782942 -268.323644300647 -267.913677775653 -265.52071729759 -269.959257229627 -274.065520113781 -266.973729994341 -264.790261045451 -263.233746839062 -263.082922394979 -264.880150593783 -263.425871892232 -266.589333209224 -264.767325793634 -268.067430883237 -265.191832574878 -266.419801311283 -270.452645006189 -267.37350182072 -262.89809807654 -264.424425965834 -266.682650077157 -271.746012834518 -265.748325551994 -265.737092071059 -268.609773269005 -265.174744491933 -264.158135362756 -263.659872147345 -275.984064932486 -270.502208054687 -268.001122425167 -267.452107011742 -270.364173063609 -264.224643470818
"4" -267.521868620653 -265.792523817509 -265.440764519324 -265.690916025082 -264.155771886491 -265.382554000247 -266.24856705743 -263.874318917163 -267.727474376294 -265.753059307027 -266.19362082771 -268.166228212302 -264.831665447526 -263.984640848752 -264.817788517287 -266.479771822703 -265.353655477964 -264.179136875863 -265.05490430313 -265.410444807439 -264.123191227695 -264.411451879742 -264.947521781427 -265.155043575069 -263.835647619713 -264.482052845679 -262.928492201811 -266.302570804396 -264.012730056549 -267.051709011976 -264.579011480503 -265.426675599741 -266.542435115515 -268.682073428599 -264.849873000261 -263.787488392722 -269.091760381621 -264.702118418007 -264.802224685334 -266.154301653341 -267.192855621718 -266.593551156055 -266.143528040969 -268.826667885116 -266.187687711458 -265.554209853404 -264.715485792798 -265.158961287109 -266.619226189447 -263.502814658823 -266.453338905726 -266.214249098069 -265.219208066463 -264.659322418771 -267.480064435921 -264.889010145571 -267.316876414658 -264.89058663089 -265.269308203894 -269.378373350931 -264.706974832419 -264.741537776093 -264.381544633341 -265.996753366533 -264.242201213669 -264.469158141311 -267.562181917264 -263.17670556404 -263.552815292233 -266.811601931792 -264.061985115847 -266.35949767288 -264.702219609372 -270.018831690903 -265.370473901123 -267.180816466378 -263.95008734127 -264.568111270809 -264.820588643821 -267.780453870567 -267.635011482793 -266.562402863925 -264.932202809558 -264.063589193962 -265.178318690915 -265.666633945343 -265.984147369885 -265.5969988452 -264.259004849436 -265.606108147935 -268.382318191456 -268.23268627349 -268.299226774492 -263.831507832954 -266.177428902236 -265.590702500504 -265.027278487726 -264.196324408301 -265.094890688592 -267.688793245712 -264.136131110601 -265.513592674383 -264.850054056329 -265.819552613402 -268.173413931434 -267.35407356779 -264.027037952316 -264.747133083374 -264.557812785537 -265.613001823921 -264.126589204397 -263.513295990936 -268.581448703585 -267.879443200089 -266.025134470612 -264.580887041997 -266.906894853903 -266.926485797341 -264.496998264813 -264.552248899677 -267.809791746695 -264.11303355085 -267.709778844623 -267.930816515044 -266.464662203474 -265.354458065162 -262.353100252049 -265.418681257595 -265.588736495557 -264.97425845343 -264.426345076086 -265.749035217937 -265.444790499468 -265.190039950056 -267.039055759409 -264.974244411646 -268.070338988923 -264.303888494242 -265.209811116301 -266.305683274541 -265.053267186415 -264.422481970362 -264.997619955642 -262.47978957625 -265.509939477927 -264.762698292538 -264.007381601291 -263.964564980213 -263.272582478405 -264.962894310258 -263.948633569826 -264.86007308959 -265.524657023732 -266.672668372671 -266.116825566981 -267.012033083719 -266.00014205234 -266.071417576659 -264.183935927828 -265.393075522322 -265.500828509566 -266.269075824412 -267.200112002232 -267.026286322481 -264.470138173051 -265.831690175018 -266.438467335254 -265.049776252531 -265.836368045973 -266.099731209919 -265.609305518708 -264.663674360757 -265.758469289333 -265.15635808975 -265.198069144813 -266.437101579737 -265.209201070397 -265.141534599397 -269.821142385856 -263.562699588013 -267.76048655686 -264.982363248559 -269.794434762758 -266.864445050946 -266.608868526899 -271.303684998874 -263.27252450598 -265.652093304051 -265.343306986062 -264.218640825703 -264.205097501728 -266.422992277729 -264.60427628869 -266.000674626495 -268.182339055734 -270.17014079924 -268.155780482892 -266.994241836366 -267.77312676734 -264.601898355318 -265.039611105446 -264.436541839235 -266.625046441889 -264.538826874744 -265.95148312406 -266.374500461514 -264.171797092344 -262.754477527516 -265.584463807566 -266.974252796549 -263.399430031863 -266.761445946126 -265.927665525373 -263.214473599172 -268.932590848987 -263.49916271517 -265.129398161782 -263.573954380729 -264.030326729418 -265.337647837463 -266.286264036144 -265.783085911152 -263.28130721485 -267.503739183823 -263.591762968964 -265.335531657194 -268.028154676091 -264.892171616071 -265.791446502932 -265.198583061654 -269.525955667821 -264.339035065574 -265.486272070118 -266.678643888754 -262.831767397491 -263.893980204547 -265.136498822569 -263.108313778621 -265.64621032206 -264.72893355713 -265.799096911783 -266.017969742118 -265.432647056147 -267.684566322289 -265.145950072121 -268.710059266875 -265.023761224858 -265.3801249771 -265.387306262582 -264.280701923582 -267.160778163345 -264.992799734317 -265.964650477107 -265.903449173015 -266.371658181845 -264.028805627931 -264.904393283145 -263.845908175806 -264.908654687649 -266.488861425471 -263.563807051958 -264.975000434985 -265.143657988785 -267.873742482247 -269.211472526865 -265.85803883541 -264.968092457975 -267.086202776903 -264.884497347318 -264.530951515838 -264.677146542749 -267.613262094454 -265.000736832115 -265.385320660376 -266.873095728404 -264.955300048224 -265.404223320935 -266.475705569816 -268.445349627231 -265.537692771852 -266.06781998053 -263.638335524665 -263.937932899117 -270.371056216706 -264.608417862422 -265.25574242548 -265.726189409002 -265.856772367312 -264.574185637551 -264.126954116923 -266.397294124953 -262.879501767058 -265.847715026841 -264.392102658734 -265.535472205976 -268.211418761599 -264.805315113308 -265.44086484147 -265.80903426175 -264.283580205835 -266.740872580531 -268.179293531106 -265.626541083355 -265.558607059338 -264.534519767326 -264.550502159265 -269.390498230193 -266.282694952988 -268.609162230385 -263.573915139817 -265.502652913701 -266.400328472882 -264.60783676823 -266.668543644032 -265.773859824254 -263.723513349523 -267.212752154648 -265.118621122379 -266.864066484482 -263.362862513083 -265.125405175288 -265.450259487942 -264.608355112972 -265.119295010012 -264.40006303447 -267.44772189518 -264.570634496357 -266.525742789073 -267.950755888085 -266.73033851563 -264.778618713954 -264.279025256413 -265.302724051522 -266.442933191994 -266.379561005835 -266.551644484624 -265.666496325506 -265.828217529813 -268.859296898075 -266.510355259486 -263.903823827124 -269.999357181478 -265.82584671513 -263.61856408182 -265.490268437234 -265.238408072789 -264.849751872068 -263.253497515891 -265.803383792383 -265.430604451033 -264.328555600501 -268.607936405087 -266.231329125503 -263.335818648333 -265.944646324673 -265.771963859755 -264.69192094075 -265.052451565338 -266.938459547345 -266.311459900883 -263.599433728401 -265.637530368666 -264.110435784658 -265.780016702639 -265.263971339983 -264.41598444026 -264.637166443026 -264.532814086586 -269.099330666972 -266.387424797239 -266.03733321819 -265.654484187962 -265.223631295314 -267.106106437477 -265.620628124704 -266.40950253225 -265.575603046578 -266.065891119359 -270.082390494065 -264.033047685017 -264.780369682636 -263.873358582233 -264.785217059931 -266.168151636497 -266.247462202857 -264.49747043537 -265.980076405447 -264.813841658007 -264.057888009744 -266.400723065682 -268.217163077499 -264.259539676289 -265.505347976121 -265.370855322914 -265.886200557619 -265.39776358187 -266.266375904082 -264.074570815122 -266.926483485394 -263.179272737583 -264.950302508336 -264.155492679222 -267.583855294657 -264.687334350481 -266.083339394422 -263.763516079994 -267.835893993713 -264.458979067341 -265.531479637027 -264.550422538939 -265.439673277033 -266.769995594931 -266.216950422224 -263.987099985196 -265.187210652625 -270.063204429557 -265.233611413434 -264.434165006122 -264.773935102842 -264.068414941245 -264.921693471613 -265.297221873915 -265.298239591616 -265.473141803196 -264.841978876342 -266.00012336668 -264.588335392866 -266.318640604991 -264.495300703962 -264.928791272525 -265.693033255422 -266.598297445918 -262.894450820806 -265.709478896393 -264.520142017302 -264.768863010442 -263.597023885342 -267.451979203674 -265.020160151531 -264.211499461876 -266.309925229958 -267.181245211121 -266.786499044153 -264.402875176435 -266.243605745797 -265.25275340995 -265.078626685348 -266.406174483918 -265.71455105643 -263.485570827968 -264.403995159616 -266.982396595849 -265.868833535268 -268.586474935375 -267.422683894306 -267.838399390874 -264.365329935514 -265.676016830281 -265.19231492567 -265.802274738293 -262.851434500202 -266.832621661383 -265.180481134445 -263.439147356776 -267.147030677887 -268.728992707842 -265.879129551855 -264.361974201841 -266.179087093215 -265.275818195936 -263.134348042801 -266.585783764229 -266.363669833281 -265.184022845125 -264.055720344765 -266.158476900098 -266.228059806849 -263.912867425339 -264.971867472588 -264.240747691887 -265.012493301715 -264.979298772565 -266.204253504614 -266.560106557587 -265.371358466399 -263.829143516881 -265.65162687354 -266.864763641499 -265.444799799069 -265.064718707163 -264.954031960329 -273.309525625321 -266.27099061496 -265.779781456218 -268.609989445027 -265.426161759914 -266.386077124733 -265.041416616138 -265.300400505183 -265.239738889431
"5" -265.024819046695 -264.705098115471 -264.270487726621 -266.86528951116 -268.015242253707 -266.199087029201 -266.577475471527 -264.082897022572 -264.616560941524 -265.914164181303 -264.161217672608 -266.615766978444 -265.2257287984 -264.50717298331 -264.514593318492 -267.254014482218 -266.111765872475 -266.47293781988 -265.813555807194 -264.961209741276 -266.223814138736 -264.016420971057 -265.142330958333 -264.060152354282 -264.949214328236 -265.777786277143 -265.023320829674 -263.347542364089 -263.479785829241 -264.459106552139 -263.908011420137 -266.399954486882 -265.363086078105 -265.642631816164 -265.156162261042 -265.629081144872 -265.81782628283 -265.495133860868 -265.74376347383 -265.060503211046 -264.298449173764 -265.746826066226 -265.944179871836 -264.725938216564 -266.69154234727 -264.973339035335 -265.914685444734 -264.532250627182 -265.547121716629 -266.554717699223 -263.65636353478 -264.106447419749 -265.437091875687 -264.416999386698 -264.024988563754 -264.915417452198 -265.258591700157 -267.00838952619 -265.185470705298 -264.513743392701 -264.749542940301 -266.216377185982 -265.352451427849 -264.646305618694 -265.542435456009 -267.232876511127 -264.735028866784 -263.25738641347 -264.417310743698 -265.363567900201 -266.353487760972 -266.814409610763 -266.638245838591 -265.542477212253 -265.072408742077 -265.552927343935 -265.1771159379 -265.41399619726 -266.968037178174 -264.650608528265 -264.548192851862 -265.644374604642 -265.9330424252 -265.006982565284 -266.103791632171 -265.652567110944 -266.150769793772 -265.294542636581 -264.546103018546 -266.313496479752 -263.480644512063 -266.010024112613 -265.034669722367 -264.690981345362 -264.719355818128 -266.297255979763 -265.411620935271 -263.887968549279 -263.925905949746 -263.945926229134 -264.998581193648 -267.806168380772 -266.408497173687 -265.358438592469 -264.967960555583 -263.519023058236 -266.569649377778 -265.352916912471 -264.827921952451 -265.267892025641 -265.182434104861 -267.036462190922 -265.666542894642 -264.954309148606 -266.449935928241 -264.632023756806 -266.199951737263 -264.611012962897 -266.337541241152 -265.096293767166 -264.562515334758 -267.308848111455 -265.222317929907 -264.577520658208 -265.05496965213 -264.87593111991 -265.809795520823 -267.589023884833 -265.775214944518 -267.048762041983 -265.261429211303 -265.655583325876 -264.912164537506 -264.015057069925 -264.12594697701 -264.423226484212 -264.24861639894 -265.48905775112 -264.09266746444 -266.16784556498 -264.57329810484 -265.442291456233 -266.591294723433 -265.888541786467 -263.823982733626 -265.503251879869 -265.234665403385 -264.037382368609 -266.239740391297 -265.182162469608 -265.606346634448 -265.345580750509 -264.536616568894 -265.905370356824 -265.478216985822 -264.855052826479 -265.069898328753 -263.90378208397 -266.168158787544 -264.160033864908 -266.194216359125 -264.381968174089 -266.076358079339 -266.201852752387 -265.723559502635 -266.744694052133 -264.346242466813 -265.863629587321 -265.220707429483 -264.881490475132 -265.017986142196 -264.121410553811 -263.389311487434 -264.838189340937 -265.268262756336 -264.793773967285 -265.469780387278 -264.634096968869 -264.682309625358 -265.342687209548 -264.17941995766 -266.176342035549 -266.194589697536 -266.09496140505 -266.903391455692 -265.192205779739 -265.900713469784 -264.646883870332 -265.24880685361 -268.10523490868 -267.968580827367 -266.582653741066 -264.485824289058 -266.695742618534 -265.828865513036 -266.273175607678 -265.194013077991 -266.650992659345 -264.685998645365 -264.996153484146 -266.355803823125 -266.175287325416 -264.627953633252 -263.182081100527 -265.914918455206 -265.094893082494 -264.991896780851 -264.688303113191 -265.980960478086 -264.881564644052 -266.267662968174 -264.84087648744 -267.103653660982 -265.017734341751 -265.900243625293 -265.591479298332 -266.550793483812 -264.104156718676 -265.384469345078 -266.924862472713 -265.691491900148 -266.413450230033 -264.303966854339 -265.870402336832 -265.011512001648 -264.822598514185 -265.712374437293 -265.419534819621 -265.539618838783 -264.788139778075 -266.21875278306 -265.139288180746 -265.664213911937 -264.068988844022 -265.812058192189 -263.878813285599 -265.166428459161 -266.461294893312 -265.173057897133 -264.204552129444 -264.703336376419 -265.298247418118 -266.01849468957 -265.504151158243 -265.524474777449 -265.45136719856 -266.094056772725 -266.127957741046 -263.445105787547 -265.082689762337 -264.296441244959 -265.998229431692 -264.4388917963 -265.17396526019 -265.438037644975 -264.28496224511 -264.203134792166 -265.328043531738 -264.194690368456 -264.628216344733 -265.589885033318 -265.353369874724 -265.985448218833 -266.625547116602 -265.199177547024 -264.652281645101 -266.6802804384 -265.594350766364 -265.223278876707 -263.926421810036 -265.559275932929 -265.835044399986 -264.157295614913 -264.518513555348 -264.192437767777 -264.941313189203 -266.550635397829 -264.437140788452 -265.517433700036 -265.965553597787 -264.608134452289 -264.813041225617 -265.63806377229 -265.395322097447 -264.899101186907 -264.573181714341 -266.759158599498 -264.777673616645 -265.275404440143 -266.109452352191 -265.884854905489 -266.072228038708 -265.33488912128 -266.385929771861 -264.36129495356 -265.813111081274 -265.328863529204 -265.629141601266 -266.584443924098 -265.613996048992 -264.201426432217 -265.497139697475 -266.077532445518 -264.691491640033 -265.024367167019 -264.748998607298 -266.665973229088 -266.524567110669 -266.005074869385 -264.7035404373 -265.463345185185 -265.706689967182 -266.042633760641 -264.89654594914 -268.299415051835 -265.134580933564 -265.394466994424 -264.009897217413 -264.612609989593 -265.279044612371 -267.478856376512 -267.144311673835 -264.946779189205 -265.593494066641 -266.173940011946 -265.874137421334 -265.572118332291 -264.636517012708 -266.030607653152 -265.742039506267 -264.069937011778 -265.355167942873 -265.412223554352 -263.823465753943 -264.9097478349 -264.725204024854 -265.179010850476 -265.021874533906 -265.783121496045 -265.342154163303 -265.214297553765 -265.71052723413 -266.386088749609 -268.06612358014 -265.455545031095 -265.843899879418 -264.971326861915 -265.381091477074 -265.371164372361 -264.69598497289 -266.682034836824 -266.448336141756 -268.097951916088 -264.958092542904 -265.171148696287 -265.32874222773 -264.846609320634 -265.791689145992 -266.180281901064 -266.733280771362 -265.805455533154 -266.631695878658 -265.389357620313 -264.787250445325 -265.092939839634 -267.317214260469 -264.586642669157 -266.838531422884 -263.633997876486 -266.218211557883 -265.90106290411 -265.305995878221 -265.418269054276 -265.458794729573 -264.695323003444 -264.232410512294 -265.059911385481 -266.414236989682 -265.057683959133 -266.187527831311 -265.463306969426 -265.286912534224 -264.712767404693 -265.190803775554 -264.834644434339 -265.181974019853 -264.990629518503 -264.051362681829 -265.606896901604 -265.291211154843 -267.676426878724 -265.49981295131 -264.729129905582 -264.174797702783 -264.693206102539 -264.728238186575 -265.399369804589 -265.266531038634 -266.262286054069 -265.374217188873 -265.601586493119 -263.874957441069 -267.387870890336 -264.883673565078 -264.194727766781 -268.222627507135 -266.760143533225 -264.727260941829 -265.747286065085 -263.805741914042 -264.599424123584 -264.93613012804 -264.641022845086 -264.802480012781 -267.18938996008 -266.595878385806 -266.12279906115 -265.167739824068 -265.128595513616 -264.15906370981 -264.703901865397 -265.074277863246 -266.588139266691 -265.324619200305 -265.519918926837 -265.395177749013 -264.564590072864 -264.122172475734 -264.677428393488 -266.75404310533 -265.643666918125 -264.616891869433 -265.418149914332 -264.979836430332 -265.326954125623 -265.086862866441 -264.834252890818 -263.851266761632 -266.378277634872 -265.321334163186 -264.144439818067 -263.923772461444 -265.051898674729 -265.524684417384 -264.724817615747 -264.195921254742 -265.976787149898 -265.677073159661 -266.993709691685 -267.94554783026 -263.802548396893 -265.661059520627 -265.160080822311 -268.33205942827 -265.334414978144 -264.811846844405 -265.534722536416 -266.095046141473 -266.291821857733 -266.55741876791 -266.439352973758 -266.116805410121 -264.784398172177 -264.935814030734 -265.325911732212 -264.716264805922 -265.574095492502 -266.746124278317 -266.8716770368 -265.544619732939 -265.222358299248 -265.632523760948 -265.947309017425 -264.768515188399 -267.088660910842 -263.57150799273 -265.613220085416 -265.860541897679 -263.847548212394 -266.893469640306 -266.040281880683 -266.085464133982 -265.0420819932 -265.2777334449 -264.114916765416 -265.466209598029 -266.492826915672 -266.804955423923 -264.788025800658 -264.850605901793 -265.936990869353 -264.65981847879 -266.30650351854 -264.469716564314 -266.944953727067 -263.637666348479 -265.377739388324 -265.2059999456 -264.050183208502 -264.808355557388
"6" -264.566230214636 -264.594705921751 -265.232642575099 -265.454565623114 -263.920247913819 -264.017045919945 -264.97651947821 -264.314949936332 -264.746206791819 -264.330310519829 -264.118109171333 -266.347263733329 -264.967825298237 -265.053430854836 -264.700795351988 -264.612065040401 -266.32493641947 -265.95502470409 -264.396602207218 -265.273303351762 -266.109992037078 -263.538824723265 -265.048925707103 -264.91117644795 -264.91060883837 -264.78640358405 -265.627794491193 -264.501420768795 -264.138101755767 -264.694212742349 -265.587816805668 -265.269966620962 -264.000974762411 -265.940947750417 -265.948739489383 -265.808866234461 -265.810747657162 -265.925862995779 -265.909356345737 -264.513921845081 -264.198608638694 -264.631623936977 -265.967978894077 -264.000237097042 -264.811046522581 -264.803157092213 -264.723117513409 -264.653293398491 -267.590872252885 -264.966529837543 -264.88372691881 -264.385504160905 -263.673367923291 -265.014898937526 -265.33987833952 -266.013160368944 -266.23657444906 -264.86995891141 -266.175116277241 -267.356774614682 -265.094595134057 -264.552429469046 -264.75120603182 -265.284405078771 -265.903221700045 -264.743530361997 -264.608443498467 -265.02922582238 -265.210860741733 -265.84941061734 -264.842575925322 -265.039139710776 -264.279665273265 -264.118541042504 -265.190906236573 -264.625455817981 -265.360875882684 -265.282369461905 -264.709354077474 -265.148445170582 -265.928748414798 -264.852524481706 -264.878468031115 -264.194947186221 -265.583984699409 -265.611435680695 -264.509451640234 -265.667600876191 -266.544788490259 -264.506010351967 -272.861540874257 -265.918543699047 -263.815485137578 -264.775405585606 -264.397250688965 -264.870596048331 -265.428313629102 -264.784781727248 -266.531600071474 -264.790203775031 -266.090342769725 -264.210166986893 -265.046428070243 -265.33923411011 -264.745812660126 -265.925518432278 -266.241602855401 -264.224503440623 -266.843072385629 -265.652053720635 -264.992202788689 -264.706018933894 -265.431503108131 -266.233068163689 -265.465990344376 -265.953494669535 -266.28105106579 -264.520973422492 -265.070705726122 -264.205444430429 -266.542258838611 -263.772772654205 -264.824724428915 -265.264484366583 -265.114516280932 -265.314486872652 -265.757490450334 -265.573024148409 -266.606931836837 -265.48689273581 -265.416230941436 -266.069742324264 -266.462677276081 -265.550002635042 -267.126861515971 -264.968747700682 -265.205093575861 -264.522729215863 -264.477601562476 -265.774959451758 -265.431988003825 -265.163014434083 -264.941432761028 -265.485142667033 -265.123868666628 -266.385195737785 -265.133240331664 -266.286198762734 -264.033816994829 -265.287890024296 -264.922269271205 -263.926358096975 -265.097117790076 -265.717973330572 -265.512110544034 -265.323397812193 -264.898719837083 -266.428061401001 -264.484863163007 -265.45305668149 -263.700585964472 -265.383738743136 -264.66389427044 -264.466078298197 -265.287829458941 -263.602163725331 -265.560502646156 -266.670603459347 -263.824768945186 -265.380023164323 -265.593304374385 -264.86940080491 -265.68783827913 -265.176392801139 -265.842410188718 -265.350647758101 -265.014475684518 -263.998477453081 -264.683599718444 -266.288002805459 -266.055115354482 -264.971389502215 -265.464764924993 -264.354550933886 -265.012273956082 -265.250725195782 -265.162069486923 -264.941283514756 -264.50051854017 -264.988112454563 -265.190212595818 -265.612673500513 -264.372177992549 -266.487279525607 -266.093941148272 -265.019780679509 -265.189653279116 -265.245492912686 -265.462821501466 -265.222843228401 -265.842874213089 -265.280501579773 -264.307759585959 -264.240534728176 -264.609506884078 -265.183580008382 -266.147907837863 -264.802599796498 -264.561640781791 -264.969347031575 -264.030968860747 -264.888657702392 -265.381897950899 -265.299985746577 -265.652273001453 -265.259263551271 -263.89170053099 -264.53746216543 -264.469769685011 -266.117633980094 -264.013736096429 -265.269801491861 -264.855904772861 -265.278417598686 -264.970158068179 -265.060137386847 -265.489210066658 -265.302819337624 -265.613103767364 -266.166709752797 -265.04441991323 -266.098537364466 -263.762952467336 -264.750162061487 -264.418288090472 -265.094066353949 -265.994716179878 -265.001171992071 -264.785925663067 -265.12316493981 -264.077624537924 -263.963799134352 -264.795535141147 -265.218015465218 -265.930006564904 -265.238535366351 -266.290563806241 -265.828743913606 -265.007282057113 -265.379739842358 -264.451735051474 -266.925670855269 -265.447872840777 -265.722556549758 -264.589627471892 -264.894521696478 -264.732381587154 -264.17780476916 -265.67315931087 -265.501433412116 -264.186761213464 -264.784811562755 -264.745602737149 -263.824753829923 -266.894129956813 -264.867313076998 -266.269479197 -264.737266367138 -264.668772046768 -264.531259806028 -265.146407842925 -264.291786223389 -264.855857542831 -264.80766561763 -264.232881418707 -264.657029086029 -265.453550599064 -264.330717474276 -265.201451428604 -265.330493020694 -265.381922087927 -266.223058573751 -265.98476926561 -265.154304610925 -264.279986156194 -264.260825634133 -264.786158763083 -264.73129744987 -264.393139750901 -265.838172894868 -264.071461879484 -264.72718242858 -265.083690881411 -264.248136389568 -264.207696056204 -264.456483432217 -264.228901288552 -265.036860874235 -264.85886213111 -265.301012004946 -265.670964671925 -264.637847664947 -265.646027527672 -264.565629230336 -264.141747178421 -266.293458001431 -265.173490477498 -264.628157713126 -265.434817592548 -265.209445982488 -266.23482822464 -266.57106203443 -265.309018477695 -264.097817165625 -264.974902800324 -264.551855645998 -265.602293093993 -265.969374556151 -265.081859171139 -265.232306311003 -266.274552316008 -265.691407857156 -263.83503358635 -265.093737554309 -265.656299904607 -265.260767934161 -264.556169484653 -265.204554712805 -265.279816196085 -265.224936204634 -265.117493627129 -265.326107033583 -265.113929101316 -264.472801594322 -266.333414657953 -264.231291898468 -265.387747883266 -265.706253906334 -265.289159477372 -266.851411577051 -263.860821190426 -265.497761756341 -265.26521184876 -264.548423095561 -264.803778732245 -265.388316658552 -264.625323570083 -265.892384077493 -264.762934661128 -265.935059714868 -264.504904736688 -264.780138137951 -264.211227060591 -264.392866168817 -265.52656209414 -265.878546743745 -265.777631401434 -264.819516247066 -264.299069462466 -265.799432550274 -264.038349951614 -265.847747687068 -264.761917416816 -264.30455893775 -263.906748728879 -264.454511434801 -265.978443897404 -264.972547970487 -264.676158670666 -265.438319321217 -265.446952188079 -264.200396993084 -264.291719569975 -264.616748253316 -265.536506398533 -265.222899989495 -266.268729636825 -264.99874750896 -265.705153194369 -265.524528445829 -265.110024927773 -265.06702173331 -264.301738029821 -265.110418471863 -264.5290427055 -264.603968150207 -264.972044388201 -266.438619339528 -267.004338047935 -264.742302530375 -265.762973122444 -265.359702361524 -264.762531693498 -265.161283641939 -265.971682627619 -265.155512756869 -265.847052140182 -266.893531120901 -265.691742127049 -264.994512162736 -265.51026014772 -265.685110114846 -264.812768141884 -265.814517807352 -265.014677416745 -264.559959647905 -265.052671263773 -265.279171011311 -266.424171362594 -265.542273386545 -265.050470685917 -264.330610812208 -265.665560529836 -264.316743234736 -264.617470279382 -266.261334109115 -264.419086308526 -265.268569457232 -265.170054583244 -265.842222788527 -266.762981272521 -264.48518137018 -264.801612982088 -265.713274725884 -266.705526362235 -265.03778381399 -265.575315965658 -264.658931432401 -265.058684769158 -265.494551844161 -264.580636713895 -265.298452912401 -265.911551955858 -265.941422719684 -265.29351458601 -264.361016218347 -264.867647990966 -266.097369224502 -265.250017035888 -264.680533595031 -264.96818666408 -264.515531049526 -264.497960005282 -265.100398296899 -265.194158900638 -264.875970939493 -264.691879912629 -265.082581210248 -264.04298885193 -265.678429912009 -265.792523677748 -263.952727473309 -264.227503386881 -264.404516207993 -265.268334573699 -266.229294675276 -264.877754914732 -264.312275262607 -265.497218564593 -265.174812622495 -264.559702464989 -264.758663867237 -265.722579102999 -265.060632972877 -264.460433569869 -266.396403830967 -265.003515884442 -265.94469046948 -265.112953215484 -266.659890824674 -264.94689428466 -265.854506467678 -264.18938623444 -265.654423055007 -266.068034126518 -265.748203334085 -265.223865277959 -265.517911028598 -265.793971547367 -264.700152130209 -264.551368821917 -265.911104847654 -264.520712168069 -265.633452300328 -266.91169028087 -266.224599938166 -264.823329587022 -264.920584940124 -265.491847967867 -265.417347082332 -263.808218275334 -264.644813533983 -264.154819804218 -265.315917239178 -264.257119658183 -265.517012614543 -265.622419003455 -265.728011649412 -264.656769828742 -265.532198226408
"7" -264.853768696014 -264.496151817918 -265.005033541276 -265.428186754101 -265.314838575138 -265.173122164844 -264.32356729511 -265.581593685983 -264.843589361683 -264.691847829065 -266.399424180195 -266.011149531119 -265.879492500099 -266.265220471545 -265.359776385569 -265.500932180354 -265.792973319578 -264.656282823978 -264.921469812415 -265.23459747501 -264.876902544077 -265.889274664182 -264.966344104953 -264.95350403977 -265.72176056123 -264.310833463468 -264.507093826228 -265.535160030623 -264.770360420704 -264.834904177087 -266.298040765075 -264.992874174587 -265.703447969544 -265.291090627373 -265.484835746733 -265.650389062805 -265.275890313582 -266.197286394286 -264.770728011401 -264.955606998644 -265.750214919069 -264.625357832579 -264.639742479869 -264.244065401831 -265.288080586334 -264.635667995547 -264.722315977479 -264.653211144627 -266.145925930682 -265.271560209133 -265.004582861511 -264.115794895008 -264.161680207557 -264.289454586292 -264.438952660239 -266.15373265399 -265.335936177505 -265.915180495515 -264.906526571539 -264.680621016838 -264.525020575359 -265.327881350228 -265.557358535092 -264.632100126407 -266.028025938859 -265.138145501355 -264.981821439476 -264.844959666358 -264.336306282695 -265.561970274596 -266.117557709217 -264.752990398332 -264.40540775991 -265.214131185662 -264.920059984269 -265.607151432358 -263.895388401772 -264.710559558796 -264.292489038524 -266.184864385834 -264.950425607918 -264.646060630409 -265.254958839587 -266.125956747949 -265.390485548772 -264.633949550455 -265.987250180461 -265.475249039078 -265.244480168972 -264.849390712035 -265.469447607558 -264.357314721743 -264.935976911445 -265.201159840222 -265.442397999493 -265.211977714245 -264.114318008465 -264.498348757377 -265.119423397603 -266.064022119543 -265.463452236626 -265.186678777236 -264.68726218678 -264.889237409206 -265.878005682796 -265.175086756505 -266.059952750539 -264.303343387014 -264.302279392343 -264.300451709357 -265.199872138726 -264.185775526124 -264.68067349436 -265.204198003536 -265.443609935819 -265.580069458392 -265.607807224102 -265.486674486302 -265.365075344989 -265.577888548642 -265.393192376357 -264.116112481268 -265.73669913072 -264.959773752603 -265.527126865559 -264.484326442024 -265.468650869414 -264.5565317115 -263.652097402804 -264.338581890184 -264.826067373281 -265.89329732026 -264.389391224428 -264.638636395886 -265.321063258286 -266.675313089406 -266.253659726741 -264.466705373801 -264.453247692421 -264.259941386386 -264.435825750353 -265.875694654927 -264.359381935294 -265.181653702265 -264.639866102669 -265.34756801173 -264.772862917608 -264.794924381662 -266.715016641412 -264.695266588403 -265.978449763115 -265.083298858652 -264.896250458242 -264.831738192536 -265.64996679506 -265.374235070049 -266.121020958225 -264.209599573088 -265.218383852657 -265.229114375949 -265.277927064015 -264.778002432085 -264.880828720505 -265.669725432616 -266.111919106433 -264.190747015761 -264.678157274975 -264.360846791057 -264.943848552919 -265.233409483474 -264.809104696979 -265.872114190647 -265.131590640878 -264.971403060656 -265.653026230877 -265.848851436939 -264.140256743696 -265.752686933985 -266.935439567656 -265.516634078758 -264.763101974927 -264.794999317399 -264.465174630716 -264.299921880553 -265.832467434101 -264.342831655383 -264.105949213995 -265.939886160542 -264.730910328672 -265.438779071199 -263.929237999093 -264.927204931475 -264.718354522574 -266.030622630622 -265.162082907461 -264.968991229188 -264.79703768275 -265.027999806937 -263.776174810507 -266.180036416703 -264.418055244699 -264.806877086258 -265.57597801924 -264.712487287493 -264.271502735321 -264.35775940676 -265.522756811702 -265.75439845647 -264.392191630975 -265.919770201798 -264.325733974816 -265.233206938624 -265.71079956589 -265.654012744512 -265.148338256208 -264.776014598729 -266.018066616323 -265.458082394947 -265.460754127138 -266.243847750114 -265.129919372358 -264.384363276492 -264.308157766324 -265.064032459638 -264.77939047838 -264.737120213003 -265.775904938023 -265.260860803159 -266.381115751841 -265.181451255444 -265.101873772806 -265.786242839837 -265.865562798796 -264.737782456148 -265.135277042832 -266.482167025255 -264.847895472301 -264.937760287915 -264.869110281823 -264.999651711809 -265.311275202252 -264.929758723348 -264.685597079593 -265.325520636868 -265.17336197616 -266.193566774242 -264.178510727593 -265.300780500258 -264.342449353781 -265.329512235505 -266.358868731236 -265.017181325017 -265.174471117597 -265.072225972107 -265.528459498787 -265.34566487344 -264.890686329575 -264.324147863007 -265.43035390582 -265.10944608272 -264.842212454526 -264.985769247067 -265.397176820232 -266.766725436712 -265.934060695618 -264.241553582206 -264.867634167335 -265.072196689545 -264.782290968139 -264.858366099558 -265.306506232306 -264.769059644799 -264.391818147849 -264.626787631803 -266.398234912238 -265.597466298236 -264.419130325627 -265.037858657025 -264.465904958943 -264.928653619144 -264.052128844286 -265.437589726965 -266.034820131562 -264.614945623128 -264.296037745572 -264.718361833114 -265.53678489533 -264.772577021976 -265.062975480804 -264.91730201806 -263.791131665942 -265.959474723285 -264.541945790502 -265.318174823944 -264.645029244486 -265.577809624285 -264.949864120147 -264.434054234456 -264.388874903858 -265.197107606813 -264.528004785591 -265.220230307807 -265.147453662891 -265.666746831354 -263.989368802105 -266.455599116666 -265.356401247941 -264.9216932478 -265.525046875036 -263.657849861823 -264.232704575635 -265.866141744282 -265.446994714906 -264.528857807558 -265.281591389776 -265.860594422099 -264.297756328882 -264.514302890283 -264.990307091301 -265.381840467331 -264.52221737395 -266.484717224862 -264.900360563972 -265.668814256967 -266.334851426676 -264.413268814882 -265.063377907877 -264.969575066354 -264.206368276645 -264.788545726468 -265.002695244575 -264.320797963261 -265.360162959319 -264.979186794268 -265.711788204714 -265.144544321314 -264.774374118838 -265.49422586791 -265.233123970727 -264.406947707958 -265.71341972151 -264.837453628426 -265.068461808688 -264.21144972974 -264.838830769037 -265.45399604632 -265.611131995934 -265.394266117375 -264.730607663839 -264.418436931453 -264.817012771205 -265.473748194168 -265.375455161603 -266.376676583491 -264.795019961682 -265.213430728927 -264.843350746674 -265.648182167984 -264.580466714316 -265.296513217308 -265.526082681045 -265.18123053515 -264.7648432292 -265.226471639709 -265.598435551538 -264.422461063349 -264.772102994634 -264.675118147339 -264.680231645137 -265.65802678331 -265.522765483298 -265.046611713288 -264.335101331214 -265.325740013772 -265.39672925702 -264.839689918617 -264.805948259291 -265.655826148884 -265.067896901329 -265.626486027438 -264.306028315459 -265.031671002909 -265.238996668439 -265.503994232139 -265.71268468122 -265.230185195684 -265.866427187191 -265.449954583494 -266.582145097733 -264.932329414733 -265.774967210394 -265.72186145053 -265.079847770573 -266.328298608716 -265.093698698669 -264.159977703276 -265.580469043338 -264.414630522953 -264.569519049035 -265.260479957743 -265.777115543184 -266.29377421313 -264.952301216209 -264.930899431083 -264.702292563272 -265.100340247977 -265.318426878482 -265.131874076264 -264.8570519328 -264.982454413323 -265.087514348095 -265.304114322137 -264.685224091721 -264.579511629347 -265.345794097218 -264.840621282164 -265.625075049635 -265.383790036132 -264.800795184628 -265.408648409541 -265.261201473159 -264.813082877259 -265.616421557167 -265.625081015095 -265.054015933134 -265.551441209037 -265.964654382521 -265.32897835293 -264.082598435135 -266.003243232968 -266.050948032468 -265.799640748946 -266.527891244873 -264.747501228907 -264.312231440672 -264.781697245156 -265.633659270786 -265.947958968581 -264.703265878287 -265.670060395129 -264.900225372423 -264.054604230109 -265.637902153043 -264.623806372809 -264.920069298984 -265.332886542204 -264.240948513864 -264.592024761044 -264.978554449903 -265.732792422183 -265.742194080316 -265.771023710908 -265.427690001624 -264.261341309475 -263.67905120453 -265.193388577374 -264.234960357794 -266.498923193345 -264.5681658378 -265.864561168984 -265.193831845539 -265.997419360961 -265.339323493364 -265.003491035623 -264.529400479332 -266.516840669826 -265.424672542889 -265.603964476397 -265.268837594179 -265.801192695118 -266.687017415305 -265.750295009798 -264.953229184127 -264.096382341367 -264.440661091298 -265.980283383903 -265.146555658536 -267.526463993859 -264.990403990133 -264.561434144816 -264.868447372857 -265.086568364278 -265.955552869857 -265.515226810462 -265.048051603325 -265.340522582405 -265.957452874742 -265.252998513444 -265.189977635087 -264.117222285267 -265.239213682404 -264.762483594509 -266.172983983377 -265.215405935963 -265.456642695782 -265.910360772273 -264.609394261546 -265.516754257338 -265.943916319557 -264.483467291927
"8" -264.029683810549 -265.965395398598 -264.304524920183 -265.645266475966 -265.869717543137 -265.361468554104 -266.507500400249 -264.981356146775 -265.109718457695 -264.13405529778 -265.240296128151 -265.696332389656 -265.255175971896 -264.776676072901 -265.053066634602 -265.509148700574 -264.839255250482 -265.908197765483 -264.817329662047 -265.260697679922 -264.112805683542 -264.949507278714 -264.978716055516 -264.938771402293 -265.7649419062 -265.232543452246 -265.059437828169 -265.58764535072 -264.426010514935 -264.857240501706 -264.380315872606 -264.519782138919 -264.717532441352 -265.560269187717 -265.601631318557 -264.435261470773 -264.328509108203 -264.547646837216 -265.412954548606 -267.257898055228 -264.966002158726 -265.017698750033 -264.45110976466 -265.33815289856 -264.751305550372 -265.794994230958 -264.911675394564 -266.046605713811 -265.683718911605 -265.340111661635 -265.039951035166 -264.799663939824 -264.92569388278 -264.238041251385 -263.717349151074 -265.411836412902 -264.51755343873 -264.142910318649 -265.692744497244 -264.88444000265 -265.5639753594 -265.356289787383 -264.996152096296 -265.634688628262 -265.654050313007 -265.077055371842 -265.640986241274 -265.010152870519 -265.201141669851 -265.171955663807 -265.22731402926 -264.729503019459 -265.302552869686 -265.310345224978 -265.325834588989 -264.364571735806 -265.213181130862 -265.211871301482 -266.025271214958 -264.784159259318 -264.68993357853 -264.493636147615 -265.06275395241 -264.923068370048 -265.351623161872 -264.398697469437 -264.685476552034 -264.7597940983 -266.132239079625 -264.876887835733 -265.015140495556 -265.73844686036 -264.160183105752 -264.302209982287 -264.440607599282 -265.632649892071 -265.783814235959 -266.09636596121 -264.547391494369 -264.677443897557 -264.466244977553 -265.283195389058 -264.452113487486 -264.504703655278 -265.441694919522 -264.428921506706 -265.224246945434 -265.013046985241 -265.249860714156 -265.502664842892 -264.959106165404 -265.917642593387 -265.492378409409 -265.664183111171 -266.197345658857 -264.45464203419 -265.497385025073 -265.358470484246 -264.928823333644 -265.063580230476 -265.625560383298 -264.913291400179 -265.399688493037 -264.752302131712 -264.798771045956 -266.307129218507 -265.145215655108 -264.528076882531 -264.369951161798 -265.230799845639 -264.847514147461 -264.511395906427 -264.727046097143 -264.941130421916 -265.442727893015 -264.12398235411 -265.340670165952 -266.253619717497 -265.138699985977 -264.694987559261 -266.191487516136 -264.024845262287 -264.580085909462 -266.476731658602 -265.582959970941 -265.191280237789 -264.890410713025 -264.794721257742 -264.822957478872 -264.912221320835 -265.068768551049 -264.426128482357 -264.801201265163 -265.932077326149 -264.571014222779 -265.212144508169 -265.557882006074 -265.056570579832 -265.190464215717 -264.731556540662 -265.639941718806 -264.905137156966 -265.472914953107 -265.118262488101 -265.263909162273 -264.677397140684 -264.800884308456 -265.011643438654 -265.614589527926 -265.069326546897 -264.057235100717 -265.256744379014 -265.107722891597 -265.227504787128 -265.458965256105 -265.339678779656 -265.325337822801 -266.607708886309 -265.742910647665 -264.717423953269 -264.960186083531 -264.773043629368 -265.208723130874 -264.978902705693 -264.92868856317 -265.099899051872 -264.99587104056 -264.931882561945 -265.19182958761 -265.290770956667 -265.867661879492 -264.356835105064 -264.758468930048 -265.488680148695 -264.734676946377 -264.379608349811 -265.363719347046 -265.304183294441 -265.053633210519 -264.699006972543 -264.458336072828 -264.51553721088 -264.949100951139 -265.223824133439 -264.666076636767 -265.133748542853 -264.333194068887 -265.760506900657 -265.237195959593 -264.933584255842 -264.127802129334 -264.632763854902 -264.853860875967 -265.282113974317 -264.833745498015 -264.712291286263 -265.516511639833 -264.607383183959 -264.917868723893 -263.579610293273 -265.192819349609 -265.128598492018 -264.483220804931 -264.895142259709 -264.749640666142 -264.313043786773 -264.872242580131 -265.145571248786 -264.729485647434 -265.476741284257 -265.925461673053 -264.454028242202 -264.910241941326 -264.736982392376 -265.190584035834 -265.174411130572 -264.985325602323 -265.535396513841 -264.877727542211 -264.490625257484 -264.895586096233 -264.987698059725 -265.055633402992 -265.217057709932 -265.846847337147 -265.116238824967 -265.61174037796 -265.836373656603 -265.569354603719 -265.147626609092 -264.844955861821 -265.379637045944 -265.307296124381 -265.15491749358 -263.911619551994 -264.921556316655 -264.800954035919 -264.502301251976 -264.929456928639 -265.610439111052 -264.499833910592 -264.925237966494 -264.315325793986 -265.720289984077 -264.613705839552 -265.521343777071 -265.503598684381 -264.687915905874 -265.261771978532 -264.616289323289 -265.235083294166 -264.778384545169 -264.412892640552 -265.128939473661 -265.850772029044 -265.09423376641 -264.576562720567 -265.404354927491 -265.225433208442 -265.419269362723 -264.123419446744 -265.944524821102 -264.195799485314 -265.330649968505 -265.309686179036 -264.608632714599 -264.855938799594 -265.118197674648 -266.020385077057 -265.554812164112 -265.468223546128 -264.491815811027 -264.829055644394 -265.963695587412 -264.974347112639 -264.423215479996 -264.634186080281 -265.353539123951 -263.863033257458 -264.816402025925 -264.291829957839 -265.326845150739 -265.547063602062 -265.431334683512 -266.149468301687 -264.537427093865 -265.706169515182 -264.677873580068 -264.46588601493 -264.612615214169 -265.469913682818 -265.835961449767 -265.829314758231 -265.161003331131 -265.868401878635 -265.442009411821 -263.919162459464 -264.330214133496 -265.046147440046 -265.885815109725 -265.820703307919 -265.082671954168 -264.515120873435 -264.360235996003 -265.500285441444 -265.396790809023 -265.642283868688 -264.751159480827 -264.960157903637 -264.710809504929 -265.108550420954 -264.464852414732 -266.116892273539 -265.456370543429 -266.560451356266 -264.160833425211 -265.343908635902 -265.39128103916 -264.75150630792 -264.649573945343 -264.530129140839 -265.295170675238 -266.045002163936 -265.250278686179 -265.269234459759 -265.918213618267 -264.832864301151 -265.436899789171 -264.61084801607 -264.688700059801 -265.506279884143 -265.224841422547 -265.393555745906 -264.391021494443 -264.751454499159 -264.976818890413 -265.691467639101 -264.545942626879 -265.183608369135 -265.835416370465 -264.49477997939 -264.870084456695 -264.81001489537 -264.50071416889 -264.243025978509 -265.966940893605 -264.940375171571 -264.78165586708 -263.897883734415 -264.52780441262 -265.314244149972 -265.104060047497 -265.173144830344 -264.737207799696 -265.200857587052 -266.22144461843 -265.023003657597 -265.910835481937 -264.799823001819 -264.467216203055 -264.16674572432 -265.564703428112 -265.060676019168 -264.902840154046 -265.750298306511 -264.894363647944 -265.029768940807 -264.972907731375 -265.597685519587 -265.669447136479 -264.795946611672 -266.409609648669 -265.626304774578 -265.461543845428 -265.810870506593 -264.868859103412 -263.757310478072 -264.679624364288 -264.538879836402 -265.314742178284 -264.945782044923 -265.210358384067 -264.47860573714 -264.656025274996 -264.736714579734 -265.859967825408 -263.850964303585 -265.003162424388 -265.369840664797 -264.776881968174 -265.017968463759 -265.104867494593 -265.565323654295 -264.530505937427 -265.710324993338 -264.911597880041 -265.962070916513 -265.121084048514 -265.315446868871 -265.363131211227 -264.756836415618 -265.014279411915 -265.086837901719 -265.943685480091 -264.733183805152 -264.602351046873 -265.387128004709 -265.218824586268 -264.634357416662 -265.502988195254 -265.469780707119 -265.401145260901 -265.552274007611 -265.373963917562 -265.210204587196 -264.43876896336 -264.330948085319 -266.091061596381 -264.655009238742 -264.866784949087 -264.454890340488 -264.978772624811 -265.282852236135 -264.584379503017 -265.596365078218 -264.88909119515 -264.240311276057 -265.554981631184 -264.181392174786 -265.109774113521 -264.940534292049 -266.458528732762 -267.191657894729 -265.505536294644 -265.703155237892 -265.013044424148 -265.147251156353 -264.804136563427 -264.761358501026 -264.485028176913 -264.705563090198 -265.21490389833 -264.732283324457 -265.208058629428 -264.623675518954 -264.773190963773 -264.666233153524 -265.307211645706 -265.190237908908 -266.108343419781 -265.059143917181 -264.618079303469 -264.604575748835 -265.582683683266 -264.852768329271 -265.281383904195 -264.419582212952 -265.433690170838 -264.149812581341 -265.214137144843 -265.502761473172 -265.645462553831 -264.554775480067 -264.900859156946 -264.967850403953 -265.067238697633 -265.788946983617 -264.591292012836 -264.734093893373 -265.382704818741 -265.532314539462 -265.094160801011 -265.82522236228 -264.835027748346 -265.089083629733 -265.611481797984 -264.21472238545 -264.21843330534 -265.07463089892 -264.769680588157
"9" -265.946847618566 -265.881605510278 -264.874727997169 -264.507508477742 -265.433977238296 -265.740889207835 -264.487105269121 -264.697510677308 -265.343922560701 -265.215383256597 -265.360946229134 -264.687613027695 -265.357497650756 -265.637438094152 -265.890788438718 -263.898272140463 -265.654072616477 -264.772245629039 -264.621154717369 -265.152457439041 -265.785719373251 -265.559175577875 -264.886767579764 -265.06025299483 -265.438390156212 -265.290970437943 -265.914223913597 -265.261169565047 -264.778511849273 -265.461348053744 -264.881162212361 -265.464083742569 -264.901804369053 -264.863475731409 -265.115331340666 -264.908245846516 -264.600443690617 -264.926739180784 -265.651939497495 -265.20014004207 -265.790548283298 -265.177355143288 -264.976573479208 -264.510158070752 -264.9368109446 -264.55060440033 -264.860917112825 -264.898127416755 -265.597069062085 -264.994829654311 -264.985953397752 -265.391411121643 -264.702275272767 -265.72715446383 -265.170400644276 -265.206363316245 -264.742468036461 -265.678350739938 -264.610603929961 -264.656706712196 -264.774479479502 -265.119134024109 -264.778457098386 -265.00050811755 -264.286371672672 -264.38827056238 -264.5172331532 -264.192092742053 -265.767105602041 -264.541802104802 -264.70745174908 -264.114525904183 -265.157778014214 -264.332488733813 -264.655619404825 -265.242714854914 -265.35605330881 -265.488990652119 -264.939849964236 -264.996185147066 -265.341100660064 -264.933454026816 -264.905679170852 -265.088144798845 -265.78737606968 -264.572392725595 -265.17421075265 -265.368821517452 -265.675283492281 -265.671281617822 -265.132705349034 -264.603541410391 -265.369048970763 -264.707564392814 -264.658147984891 -265.224399022313 -265.630823276562 -265.325427179321 -265.773786671227 -264.345856876404 -265.266377416367 -265.425854247367 -265.022758086012 -265.135330919258 -264.774989545922 -264.460411097035 -264.858570202769 -265.657954619839 -265.343387850155 -264.492822181066 -265.148202180161 -264.408147585133 -264.871363631055 -265.434243219711 -265.502045485375 -264.493751342075 -265.064094950854 -265.574531947524 -265.564027443893 -265.067348222983 -264.696205317494 -266.207825598411 -265.524525077545 -265.254441392434 -264.813442930798 -264.557172881008 -264.750010646725 -265.023785017706 -264.566866408912 -265.229084456488 -265.54759756766 -265.357589301665 -265.011743887969 -265.020094927166 -264.508414046174 -264.839731923687 -264.973458554975 -265.11529329657 -265.303864072369 -264.751149003429 -264.704289342032 -265.573330259005 -265.049125897419 -264.590424255498 -265.223789326401 -264.690586606414 -265.389468383662 -265.488957457564 -265.043936404089 -265.097074925426 -265.533522956619 -264.82919215587 -265.601913064156 -264.740088260584 -264.702755347608 -265.277488243253 -265.470000956211 -265.246474231724 -263.925044077468 -264.594135015242 -265.204604303859 -265.044377749358 -265.676269567981 -264.979090403945 -265.862083106261 -265.036328537525 -264.86026038304 -265.210548793335 -264.994206937758 -265.318816781783 -264.750460097326 -265.875174190969 -265.069799759316 -265.273090988835 -264.99071879887 -265.064912761754 -265.096999873779 -264.52714725342 -265.074348696679 -265.755924669403 -264.700646624639 -265.286981223338 -265.21796664605 -264.607994044605 -265.059197253093 -264.089297066686 -264.947033243044 -265.295235442274 -265.681329201477 -264.739525665785 -265.047047072582 -265.005864493917 -264.850826780579 -265.189882050078 -264.91221986741 -264.451336123796 -265.051835651937 -264.574464167453 -264.825527838722 -264.409316860628 -264.815504850371 -266.371537331338 -265.012625063159 -266.331127618854 -266.503593033789 -264.918619200443 -264.77270339014 -265.63491642973 -264.716480021691 -265.17226010444 -264.442493946178 -264.660231994418 -266.023929944912 -265.089802508377 -265.145384261365 -264.706796699705 -265.136368372122 -265.170860856478 -264.136486503212 -264.973372499163 -265.576127479711 -265.121123854497 -264.665051797451 -264.659029572125 -264.442811716757 -265.160630153236 -264.961128567875 -264.836981143822 -265.13295528717 -265.829539934759 -264.965430714136 -265.293464878636 -264.657667075129 -265.256366599338 -264.593377665305 -265.160330196008 -264.544782484829 -266.171417379708 -264.819587614613 -265.099797340813 -265.010957091277 -265.079471405634 -264.616756974153 -265.809420637875 -265.147470465144 -265.085925885114 -265.270420850691 -264.943848427674 -265.515004833689 -264.910671890941 -264.995813152505 -265.488506903303 -265.305168925825 -264.073892723187 -264.696821321822 -265.117603279128 -265.235116670417 -265.741664651773 -265.155003237643 -266.021097383176 -265.372007154719 -264.745970702778 -265.147648070261 -265.014287868545 -265.321740328719 -264.224640654148 -265.016855814433 -264.935725029824 -265.500351099662 -265.50784220564 -266.196729983732 -264.64554410929 -265.153207987373 -264.582221903411 -265.775799625999 -265.80716431164 -264.634659396279 -265.27969309103 -265.577149876951 -265.368458565936 -264.474808798563 -264.430908791798 -264.360673141382 -265.170077670235 -265.146749485698 -265.27333378713 -264.123867221177 -265.124177766471 -265.138754266329 -264.893579624995 -264.799047638987 -264.754112065363 -264.130411522854 -265.626389180809 -264.226271892854 -264.880910195781 -265.163689697294 -265.160701817491 -265.024571277947 -265.334783363058 -264.630940095769 -265.035661243221 -265.458550048037 -265.282305497772 -265.087665903232 -266.103888303158 -265.319935288227 -264.972082468926 -265.999366752829 -265.044385070793 -265.203682324155 -264.519077489175 -265.023403679509 -265.184186212618 -265.576892520769 -264.938888257716 -265.512656574811 -265.506720300082 -265.111558187593 -265.276857147208 -265.797263525842 -264.505530759186 -264.662688616196 -265.036668279629 -265.088678670712 -264.46267503358 -264.720989404616 -265.258472551671 -265.461420084737 -264.615593457939 -265.444435063676 -264.942058588565 -264.949505609107 -264.939470629636 -264.97231281152 -265.090245378445 -265.574347418409 -264.538484713302 -265.606572496918 -266.012655784607 -265.321980503799 -265.169702448933 -264.614759559073 -265.375119492127 -265.553913620132 -265.257631392694 -265.141705782404 -264.680629844596 -265.029050400846 -265.065152310214 -265.244289389175 -264.863992519011 -264.949741356811 -264.384374193613 -265.035701750345 -264.398854166313 -265.179149676674 -264.946688184769 -265.90314379314 -265.066620317386 -265.060236320237 -266.708292785224 -265.239000908657 -264.70899721366 -265.149649335125 -265.803367830308 -264.48962898389 -265.065177292228 -264.705797983106 -264.604230321564 -265.372306391303 -265.613153981655 -264.891890579629 -265.166226853129 -264.905963248646 -265.212919674427 -265.141030529608 -264.902805832682 -264.444425046268 -265.111561447143 -264.730785710331 -265.227908266157 -265.22600786455 -264.939320131732 -264.954896386897 -264.018764158596 -264.525121892024 -264.917181702643 -265.21821503787 -265.053081812322 -264.449722759476 -264.610247860523 -265.364084718594 -264.914978866283 -265.261492719907 -265.852897527448 -266.166035416242 -264.823220161032 -264.238451523983 -265.886014585503 -264.987865627294 -265.198203207626 -264.931096493689 -264.910093438864 -265.792589713012 -265.155280904094 -264.830225176229 -264.859353606415 -264.713975236733 -265.1686230586 -265.199597502416 -265.816671479743 -264.598392144952 -265.479567137776 -266.273012646984 -265.587639621785 -264.430389311745 -264.980039799408 -264.300450602034 -265.755809503782 -265.326265169432 -264.53217191176 -265.905354855953 -265.398420316928 -264.635943358236 -266.082991398778 -264.951341716395 -263.961167810143 -265.080252974263 -264.666690524412 -264.793122764692 -264.274377176506 -264.927629679407 -265.127446933244 -265.517211581258 -265.321434628925 -265.030984109119 -264.968749863587 -265.178613061368 -265.34898613958 -264.586406706097 -264.411252467174 -265.161339363283 -264.655250156226 -265.952082715348 -265.181883047666 -264.35694662101 -265.125057072954 -265.67903688825 -264.812955639519 -265.050636581075 -265.51140924623 -264.402085196563 -264.608225646963 -265.885486851286 -265.434144647541 -265.368703239649 -265.574084965315 -264.679356334116 -264.637298363312 -264.718894668966 -264.952227747594 -265.853730997739 -265.386894553221 -264.291143686898 -265.48725831724 -264.982325987848 -265.379145279179 -264.940696869311 -264.724955058456 -264.870736140346 -265.230263071831 -264.979446365105 -265.42423225681 -264.5016005074 -265.089509961343 -265.278205800378 -264.753320738099 -264.711583571488 -264.756963893312 -265.168187633513 -264.659232369159 -265.733831694509 -265.059798815602 -264.951091583686 -264.189936624965 -265.221529673479 -264.712856856166 -264.727889842751 -265.265480793048 -264.925926684024 -264.749772969165 -265.158691773173 -265.202748812782 -266.203354367584 -265.028553057302 -264.915296743811 -265.205604930241 -265.514202225476 -266.120734596809
"10" -265.348761274699 -264.582723443308 -265.425511975334 -264.664005033496 -264.581457565006 -264.388088507053 -265.495255051602 -264.186474513496 -264.69049157325 -265.192653978035 -265.985830335816 -264.420980792527 -265.154795636459 -264.734579226785 -264.981216165793 -265.056370279658 -265.379038918119 -264.840162067359 -265.203690826396 -264.770968477545 -264.335503407194 -265.164133009335 -264.837900227742 -265.402770416503 -265.130493789188 -264.25206606997 -265.527990576987 -265.414585088931 -265.139207323984 -264.655552866436 -265.212890227443 -264.553657714047 -265.529341115191 -265.272427890903 -265.012204077846 -264.789612081511 -265.21949331335 -265.936733168159 -264.957107945214 -265.389582298249 -265.062952175014 -265.584252226802 -265.317034733438 -264.542373393756 -264.701326372792 -265.328106910202 -264.095504134388 -265.041856486341 -265.429252695444 -264.938346468051 -265.047095081247 -265.163045309062 -265.22027582966 -265.141590036753 -265.17959222242 -265.366074487063 -265.224838387386 -264.282171629501 -264.273927053121 -264.780252881799 -264.985243281064 -265.000293480639 -265.248438037439 -264.911120856838 -264.986543298416 -264.621274281846 -264.990512240717 -265.202631009114 -264.202210695125 -264.91023339858 -265.538455473233 -264.982078175471 -265.353248297349 -265.929003165297 -265.351805834954 -264.764283002727 -264.912296707597 -264.78444707354 -265.065566238163 -265.023478240428 -264.531073078345 -264.932164109602 -265.731233619739 -264.635664105765 -265.222875514744 -264.880101708048 -264.894409479464 -265.559876638221 -264.54062671072 -264.868694790831 -264.099427463147 -264.472014656707 -264.782788467691 -264.638062837931 -264.381163939961 -265.143610596086 -265.190171547497 -265.106991936602 -265.492561778712 -265.297490276295 -265.051124254369 -264.574237809131 -265.431763563091 -265.061700220574 -264.686378463505 -266.431726355008 -265.111506975815 -265.093476422815 -264.949041731998 -264.965459956213 -264.304347515806 -265.100060998825 -264.66176615673 -264.346810222737 -265.597897627358 -264.629646314715 -264.593717101365 -265.271509428967 -265.088736673622 -265.314241984544 -265.212074987434 -265.598046387999 -264.632310811176 -264.580811394075 -264.973642503933 -264.204621096099 -264.588276470561 -265.083347485788 -265.116547309564 -264.324735494272 -265.433241402171 -264.521841981996 -265.028992561544 -264.838839551233 -264.570950120664 -264.97103884895 -265.246507183814 -264.545147930345 -266.009005842382 -264.834901705758 -264.886273778536 -264.741236954334 -265.015965863972 -264.987095250184 -265.168696319111 -265.146431414413 -265.584578372455 -264.191157472243 -265.02007445517 -264.289887439546 -264.611622008606 -264.688102256805 -265.227407438129 -264.881562008115 -264.893572373585 -264.440454586533 -265.119996358533 -265.765714079025 -265.159161588905 -265.267018327952 -264.821298202707 -264.357287925088 -265.102065129741 -265.1775282375 -265.083108411579 -264.224856541056 -265.024121690037 -265.054428360894 -264.780887527073 -265.212638203099 -265.003005101905 -264.92581371928 -264.512821361547 -265.984947189268 -265.74850275188 -264.988942648846 -264.563407588252 -264.858352367291 -264.996555594517 -265.030517962844 -264.994571011164 -264.66456068694 -265.456310424175 -265.295227915446 -264.974686820694 -264.701542107146 -264.802194028125 -265.206857621312 -265.206110730933 -265.247206322697 -264.590918064837 -264.595878554495 -265.307396419288 -264.403893475227 -264.804637450304 -265.394027814171 -264.422285799612 -264.890108524786 -264.869522739128 -265.499998168657 -265.442942637679 -264.73739670419 -265.447385740192 -266.137559547165 -265.897389095864 -264.519085369889 -264.715596410507 -264.763668800157 -265.714519502506 -264.181584102804 -264.514500820758 -265.643784545009 -264.620223143537 -265.526735685389 -265.293931688747 -265.688356297447 -264.577173931119 -264.67894625299 -265.262062823799 -264.88711396965 -265.188971449479 -265.161258855889 -264.01902930995 -264.971440988355 -265.60487275798 -265.543280759884 -265.650158000643 -265.346033334685 -264.255523362549 -265.349204600262 -265.554322619009 -264.50853777352 -264.640363596113 -264.744100559186 -265.092695244046 -264.43507263143 -264.229588634073 -264.836986920952 -264.840102152666 -263.547063744856 -264.509988570335 -265.851325085078 -264.932078745675 -264.519268629525 -265.316324943276 -265.344812756052 -265.297734132148 -264.906946089403 -264.914246304619 -265.416438913947 -264.668003827916 -265.071439894712 -264.499749184904 -264.429615557844 -264.710927758853 -264.028896727593 -265.003999541641 -265.077452592613 -264.585343025695 -265.162746823775 -265.052419862523 -265.275787627544 -265.126401620612 -265.306089194776 -265.006678680935 -265.445499168486 -264.842908798417 -264.520151724547 -264.757982422323 -264.986066901733 -264.774217602962 -265.328574356909 -265.599658362499 -265.304692045676 -265.34846567265 -264.422654998729 -264.277827087956 -264.460316653942 -264.90733587674 -265.023339011231 -265.238077402941 -264.807624743333 -264.717227605105 -265.299522131538 -265.144077552081 -265.002956061293 -265.097627598742 -264.579151660234 -265.327077909994 -265.041362087092 -265.183794501365 -264.662652587614 -264.830399780883 -264.972473136574 -265.357274565529 -265.692781444021 -266.291983498823 -266.063789697742 -265.274683092736 -265.24377552417 -265.166459690691 -264.912179515912 -265.000209086783 -265.587978935087 -264.730306165504 -266.09291266671 -265.103980185205 -264.819934552429 -264.176174138668 -264.5528156067 -264.68181165574 -265.256744977601 -265.017661667437 -264.419679520781 -265.597176590895 -265.061350440245 -265.265906678248 -265.178518654899 -264.961702280236 -265.326329990202 -265.292801039134 -265.498310210183 -264.69003531609 -264.954057236499 -265.133334341441 -264.94057561948 -264.794896955124 -264.669305716127 -265.722042701643 -264.77105452924 -265.555729128366 -264.462975615309 -264.647131263802 -264.858632090087 -265.149333751283 -265.604643355818 -265.086272278088 -265.122762826721 -265.721671664696 -264.968793645258 -265.426811144568 -265.243952419983 -265.11644215798 -264.969645001806 -264.221298155615 -265.734587237927 -264.792976998814 -265.060810387459 -265.268264029062 -264.925468468241 -264.350415840448 -264.720366756553 -264.566126922102 -265.289496393908 -265.145294381669 -265.822604696578 -265.135876459105 -264.512988596566 -266.243638363184 -265.326285493892 -264.906547913775 -265.457540926211 -265.245127704754 -265.017379996571 -265.132958691621 -264.687546010454 -264.883890623557 -265.048296797567 -265.011336350007 -265.250800790711 -265.134197774934 -265.311403490788 -265.460471492559 -265.029824543221 -265.228038867434 -265.313095563508 -265.270817540575 -264.586668311916 -265.658450046726 -264.99159250055 -265.017788362825 -264.836254179702 -265.568803167537 -264.591495371054 -264.824652947639 -264.417666704512 -264.459293595338 -265.685937406233 -265.355697409756 -265.775967121834 -264.466470189523 -265.027810808812 -265.089393674457 -264.992705687584 -264.741001210384 -264.629451193115 -264.859484431912 -266.787135440081 -265.501734387533 -264.926272428351 -264.531447264298 -265.143170599698 -265.016010096753 -264.655835624404 -264.465570246689 -264.795451854485 -265.15273457505 -264.429067185105 -265.057073290593 -264.646971449159 -265.115487923114 -264.563737236203 -265.135342516296 -265.58662946743 -265.202741829841 -265.535074992099 -264.931741224438 -265.463661747345 -264.715274508475 -266.29460826607 -265.51179340069 -265.602780025249 -264.649269167982 -264.786061997984 -266.036547235858 -265.147307539068 -264.17588160099 -264.424080592057 -265.176577909357 -263.775954311379 -264.920523292068 -265.60901414555 -264.686989914274 -264.676518465862 -264.947044591586 -264.961039412899 -265.398875490156 -264.625587477367 -265.692530465659 -265.54611441791 -265.134965526839 -265.387173967834 -264.628770482776 -264.673564192655 -265.363218121859 -265.201208172366 -264.421648470251 -265.135273234791 -265.273192342551 -265.144898243969 -265.37470623558 -265.729184992745 -264.889804298952 -264.83015301527 -264.795546767757 -264.554630476662 -264.485143864448 -265.648927908618 -265.149649212271 -265.122449188294 -265.408296140827 -264.974069186893 -265.169033598968 -265.563998989852 -264.355279344961 -264.804742932062 -265.376711412405 -265.140637216784 -264.848851733868 -263.866685509587 -264.467834483347 -265.807662306042 -264.780428845763 -264.909437090596 -265.124552871422 -264.911865244004 -264.083266563323 -264.517950675994 -265.21345427479 -265.504409010386 -265.609200839868 -264.79190879096 -265.772750446766 -265.508521690454 -264.381171762969 -264.669100830879 -265.20066277517 -265.321022536298 -265.107814843465 -265.23087507052 -265.540545928314 -265.072705350113 -264.741347547241 -265.14232478341 -264.803867939615 -265.22018724076 -265.148423253951 -264.637818302826 -264.456249778348 -264.735627568144
"11" -264.667882983401 -265.259265435375 -265.503731308523 -265.610464328719 -265.640609207697 -265.607788892799 -264.72077496585 -265.379696480512 -264.998798648689 -265.59612741358 -264.883914805759 -265.040971834632 -265.100387594517 -264.709258148287 -264.475752062994 -264.839099248151 -265.155102553094 -263.931099814727 -265.418833765326 -264.67791126331 -266.374751400538 -265.658816078034 -264.900804998875 -264.008340293832 -265.535654863393 -264.897265158959 -265.020950455842 -264.757144779313 -264.601770954072 -264.958274135252 -264.868951542165 -265.172431284755 -265.050351465302 -264.827989944194 -265.568915189279 -264.976029871199 -264.983391578334 -264.858435793093 -265.912337129721 -264.670733028939 -265.031140460053 -265.141182613048 -264.627820361845 -265.459635056531 -264.178402332641 -264.259956289519 -265.03522901053 -264.610058227932 -264.814353994346 -264.126724411041 -264.320383237021 -264.447087242688 -265.570539554878 -264.707321889307 -264.303764335265 -264.665532814861 -264.71451174439 -264.422504237663 -265.287431326095 -265.191566354747 -264.627665866999 -265.535735941783 -264.728228945929 -265.742547371563 -264.897652862517 -264.694794346768 -265.319053542244 -264.940445865351 -265.211556480249 -265.169743971062 -264.944971662561 -264.769042775134 -264.789486271183 -265.210486709569 -264.792810895854 -265.053940859007 -264.928815495383 -265.307971930967 -264.141879791093 -265.273827202649 -265.042432250981 -265.696124987347 -264.2733122188 -264.893266806508 -265.509837617026 -264.933638731088 -265.427887898431 -265.558911729993 -265.308587792373 -265.070294797919 -265.738229131148 -265.049565569142 -264.709499795919 -264.436506720449 -264.333932165125 -265.538465707716 -264.733785217073 -265.557419208264 -264.890765275042 -264.804614306261 -265.143666488461 -265.229368137259 -265.48193066861 -265.301349108675 -264.821478098999 -264.999223389962 -266.148856639782 -265.805633593708 -265.028141000286 -264.8968857845 -264.13322484008 -265.080415336753 -265.183819979522 -265.40612789389 -265.529474851461 -264.974627405545 -265.063120306324 -265.840575287281 -264.453383698115 -264.625433493325 -264.872254218229 -265.125479000187 -265.130013816914 -265.085615619451 -265.390021852942 -264.69434384243 -264.802534620829 -265.464592553025 -265.829315869532 -265.189213027987 -264.84510328337 -265.344930780765 -264.702345081969 -264.622755966455 -264.934152443961 -264.220205819071 -265.905884607243 -265.588499773322 -265.109393462793 -265.053912133041 -265.394408052251 -265.434736124022 -264.768589471685 -265.50970680322 -265.592728679218 -264.856299994142 -265.180717389313 -265.443666686883 -264.155118913642 -265.131790043919 -264.956039234615 -266.001327936808 -264.421778443645 -265.403275530576 -264.916403764577 -265.865902390596 -264.661554755153 -264.936074522768 -264.672094779832 -264.284635402863 -266.016787851189 -265.598834808318 -264.804611161372 -265.640934120315 -265.523369775409 -265.138528875208 -264.449605763914 -265.091370449232 -264.6936296518 -265.280737233255 -264.894060630405 -264.960384660707 -265.712220631097 -265.143784316445 -264.607188899733 -265.421664524304 -265.72071735804 -265.154016774583 -265.270603208076 -265.486015222263 -265.245747307836 -264.749443729891 -265.146087171074 -265.098061499278 -266.035908942108 -264.631260754773 -265.881326370554 -265.434874239208 -265.691319932937 -265.266561687054 -265.041812737402 -265.00801610945 -264.483453028478 -264.411398795458 -264.931309634156 -265.520871387683 -265.476345380969 -265.087083730952 -264.583117257385 -265.309490190979 -264.871106550313 -264.300965308293 -265.483784005557 -264.601158903076 -264.385944086127 -265.407082970216 -264.851408145893 -265.165464193932 -264.70907351385 -265.778965297483 -264.749419885953 -265.631094368867 -265.323370219437 -264.896363161047 -264.895511106303 -265.133631638138 -265.175234463348 -264.402978617 -265.364969230266 -264.961326562113 -265.037040880561 -264.462216375255 -265.362243142031 -265.177737464827 -265.68366904458 -264.652593446668 -264.638607709597 -264.882592269595 -265.047271996783 -265.207624057952 -264.371837983311 -265.009022583684 -264.995932903149 -264.147504805286 -264.192568395587 -264.332716407215 -264.830929097688 -264.647801404526 -265.165185047851 -265.012689175779 -264.648845367181 -265.425157933547 -265.013295503784 -265.144631889619 -265.160594686356 -265.778430254541 -264.977411305215 -265.532215456794 -265.035881551745 -264.820512186555 -265.502810599843 -265.289096897361 -264.91530217132 -264.76136429608 -265.349241001357 -264.962258717667 -264.753945540905 -264.929504132842 -265.057970173712 -265.448042194253 -264.733760567879 -265.312028891243 -264.672583711296 -264.802062640028 -264.408133331216 -264.617320151317 -265.267198666348 -265.121828186699 -264.334283802736 -265.087104088791 -265.606031447492 -265.364276357476 -264.784004578323 -265.031412000023 -265.199813204984 -264.372263906326 -264.471199529811 -264.513330266078 -265.259489839446 -264.941496234734 -265.03247567837 -264.885904272093 -264.538452095389 -265.229462346565 -265.048556523101 -265.235620462945 -265.283952128816 -264.8827575597 -264.94268197911 -266.263925379618 -264.918606995089 -264.632923184889 -265.427756431732 -265.050014511945 -265.241054390906 -265.628360103418 -265.023771627955 -265.631097589792 -265.626749641054 -264.920766910562 -265.374803832246 -264.270000840144 -265.401356847263 -265.486365631721 -264.325699984008 -264.347456040403 -264.451354742503 -265.13675545248 -265.043838897452 -264.994792517729 -265.024152144646 -265.590803924293 -265.711952874668 -265.098422093766 -264.871653193441 -264.85880674577 -264.694603594439 -265.353380866275 -264.869054171962 -265.41730384479 -264.979904244008 -264.663606357426 -265.194044579758 -264.764667181582 -264.807368582618 -264.563303774564 -264.342502794328 -266.027345300887 -264.948295772588 -265.580067080986 -265.282917752181 -265.388301601481 -264.969052566471 -265.425670648957 -265.331478882476 -265.393258337275 -264.038112719253 -265.043506652309 -265.038672918852 -265.684068755222 -265.532165922734 -264.858063460272 -264.931043459308 -264.944534034755 -264.104974284886 -265.060460368218 -264.495734685188 -264.183853331978 -264.826034398367 -265.981007665931 -265.043644514576 -265.38139753504 -264.654394221702 -264.783705250899 -265.44987403529 -264.997101926869 -264.511062674798 -265.311830559014 -265.290356202442 -264.621241469362 -265.613855075318 -264.813026547451 -264.704952110377 -264.628318337172 -264.306093160268 -263.914396385468 -264.723266010473 -264.661391164248 -265.468245546572 -265.596922654189 -265.132347243862 -265.610273640225 -265.019951495859 -265.068309505352 -265.204528582495 -264.470886860876 -265.48089182741 -264.594991501176 -265.338856338902 -265.086147597103 -265.34230699682 -265.42210485954 -264.804665841464 -264.589347491991 -264.818874725174 -264.994259814874 -264.59418943596 -265.062700530251 -264.447697875889 -265.105650628792 -264.520098215617 -265.44728977507 -264.645324939278 -264.940699050108 -264.980710541596 -264.801465952053 -265.358627470004 -264.128069977267 -264.856485044575 -264.212943541986 -264.517430664196 -264.89726856876 -265.207068702706 -265.053060381913 -265.133295559332 -265.929763198683 -265.142416555037 -265.015838472353 -265.108398803345 -264.912500774536 -264.810204630353 -264.877100545889 -264.951197938 -265.619703701974 -264.716336334682 -265.469511497403 -265.401204230009 -265.17148533134 -264.911257348947 -264.504025967487 -264.853015629853 -265.198475325673 -265.868470762448 -264.612378357765 -264.990320361258 -264.822063550814 -265.13413647042 -264.754361860209 -265.214813495602 -264.661447084757 -265.106487539064 -265.053201326597 -265.204664453229 -265.771108709439 -265.396914657938 -264.22701171854 -264.624481644661 -264.886885795227 -264.84401153457 -264.539124165888 -265.587061321414 -265.608497419742 -264.215626640509 -264.772325505474 -266.568421415256 -265.461454771582 -264.838894800796 -264.271769843414 -265.502729236904 -265.501607624505 -264.692164159281 -265.067224739711 -265.015928873502 -264.561165400332 -265.234103607748 -265.11752372089 -264.586540089033 -264.530522823971 -264.78095628871 -264.746992860745 -265.114372501648 -265.599432978302 -264.177307920628 -265.333732138572 -265.580865754605 -264.803120450793 -264.096907626589 -265.413258769061 -265.163359457342 -264.521602586707 -264.874735727945 -265.281010932321 -264.338522909784 -265.201096747403 -265.641243855898 -265.375802007434 -265.169501413011 -265.360192083631 -265.404802477476 -264.729452158543 -265.788856494166 -264.872059845142 -264.90240642118 -264.742584638481 -265.01146243015 -265.057143999825 -264.580663900105 -264.538118602181 -264.741391265007 -264.537334332274 -265.249508509409 -264.233735435105 -265.568633168963 -264.031830806744 -265.507270373543 -264.077725767538 -265.087073266268 -265.469232834906 -265.464639505475 -264.784992828029
"12" -264.876265301808 -264.97694724484 -265.313759531604 -264.443410394425 -265.371355873691 -265.434257526853 -265.146824017148 -264.69903261454 -265.483381621293 -264.753118878518 -265.091947773402 -265.178245735728 -265.134619811405 -264.55645594496 -265.296353488313 -265.347654190307 -265.15526718535 -264.988786650835 -264.807986965621 -264.950402920277 -264.597278065589 -264.94886760272 -265.067668628063 -265.630102277319 -265.166207509794 -264.717942398183 -264.66527652618 -264.815297846283 -265.107408967747 -264.366807279693 -264.848596488365 -264.959440930223 -264.907732788047 -265.052091809603 -265.075850678106 -264.928810372381 -264.739239516843 -264.916273945177 -265.24477250358 -265.15793572178 -265.41868904238 -264.869012760258 -265.642741303983 -264.806653728789 -264.698156524677 -265.353782867365 -265.432674602668 -264.602158657678 -265.006942202013 -264.797962277091 -265.146348260474 -265.029646119655 -265.055627123142 -264.718748022216 -264.646439093479 -265.354723009547 -265.259124035645 -265.200477772014 -265.265006160965 -265.204042137004 -264.993663484084 -265.451675503245 -264.592906605624 -265.214525278052 -265.257592934905 -265.479603996572 -265.34551657883 -264.720481140616 -264.861832399328 -265.504756705231 -264.458959258466 -264.952090613252 -264.84201650242 -264.478219807643 -265.242531755609 -265.060808062713 -265.402182630874 -265.270336985551 -264.876099140552 -265.833752365381 -265.051186579005 -264.482929468488 -265.586399675408 -264.668815950801 -264.711156262195 -264.509382846314 -265.052654521952 -264.968551634264 -264.929677406222 -264.856721464523 -264.49271120708 -264.604123917369 -264.714774672655 -265.053410624509 -265.672971237854 -264.387915658796 -264.652223120553 -265.08393733324 -265.007999177122 -264.678048294394 -264.765830543941 -265.043606821465 -264.890806073352 -264.959139095389 -265.099148254098 -264.828164554817 -264.926189628921 -264.733729417286 -265.290097642624 -264.848668885598 -264.842325087672 -265.313075448024 -265.165706512875 -265.168884926956 -264.872605289388 -264.712679508766 -264.870443057751 -264.354088981507 -264.742879620382 -264.961651870234 -264.722113597054 -264.474957998361 -265.305197964096 -265.180511566878 -264.750817166326 -265.394726898201 -265.646333161499 -264.776603690007 -265.130503927868 -265.646330402939 -265.087324744028 -265.376135100111 -265.800595160895 -265.806832773652 -264.445425239831 -264.81707374348 -264.264929178074 -265.116499750297 -265.138421519957 -265.442740190253 -264.547273754754 -265.160164777301 -265.318307245828 -264.557333814444 -264.648096082857 -265.298291770912 -265.414579647335 -264.927647695661 -264.676193770173 -264.468176954619 -265.297046489648 -265.503658046624 -265.375918155893 -265.296674040419 -264.886243697112 -264.870204242937 -265.05851486127 -265.170695933625 -264.667450930416 -265.136263102138 -265.160472041262 -265.345443123461 -264.798014136901 -265.179211813371 -264.356334590599 -264.425259046778 -265.021484730961 -264.332420698358 -264.325217396072 -264.485361505454 -265.165930722572 -264.789303440285 -264.291171538611 -265.013372083589 -265.293986760845 -264.825700334154 -265.188263979381 -264.927371610291 -264.932745553885 -264.763227759129 -265.075846078409 -265.289281965268 -265.303203155203 -265.277024846987 -265.881905524149 -265.428095278735 -264.792095855853 -265.139088411482 -264.806271592988 -264.925909234682 -265.3869972788 -265.548240283104 -265.778035924453 -265.105241548468 -264.459753143214 -264.457500115951 -264.418113106983 -264.943498245475 -265.469807478981 -264.945954530742 -264.434515059731 -265.120176475278 -264.614567263299 -265.678810738227 -264.445951231568 -264.890648278153 -264.370644016537 -264.783556984448 -264.803459649147 -265.675383554246 -265.600244520674 -264.283516616439 -263.954666773365 -265.377062946299 -264.687406094708 -265.618751423423 -265.164588277467 -265.524221999885 -264.441909918191 -265.101482179569 -265.006086990011 -265.854921381151 -265.027047888961 -264.640892618885 -264.722702038272 -264.644672994324 -264.857965812508 -265.105030139881 -265.310993105718 -264.793810331898 -265.391764868243 -265.684364185257 -264.74284368421 -264.271096844672 -265.349751026035 -265.210530796883 -265.330150571222 -264.750181385521 -264.886312867118 -264.868862653647 -264.975162395771 -265.297627045581 -264.695296522716 -265.61313696418 -264.703164266229 -264.318154353441 -265.697014852042 -264.26548413392 -265.090440259681 -264.907369413608 -265.074243504993 -264.756073191561 -265.590147612405 -265.441769537384 -264.535257305 -264.989140876583 -264.848353482045 -265.122746822799 -265.288145730067 -265.528958042039 -265.337252783006 -265.176819493499 -264.536801417752 -265.548985346029 -265.032007821804 -265.107625532427 -264.76614426531 -265.196296773901 -264.783503153422 -264.925598400644 -264.295058848869 -264.694584419022 -264.943583816555 -264.399527093757 -264.762241213171 -265.644431207624 -264.755707572856 -265.206882212512 -264.913818551991 -265.2454981032 -264.861802987251 -264.886832565164 -265.456097486238 -265.028069683074 -265.624955726111 -264.735297315838 -265.481043625132 -264.466922556694 -265.301806300951 -265.115858861889 -264.292136305509 -265.867159249666 -264.867128253791 -265.160630291859 -264.668506549738 -264.14674958094 -264.989544707647 -265.229725537687 -264.615526244208 -265.645473058613 -265.176871136179 -265.09531084177 -263.867912569221 -265.556865204749 -264.88638529556 -264.982098010285 -264.664544049377 -265.169620020694 -265.604154654291 -264.692033563116 -265.14382934853 -265.652526977472 -265.966337671703 -264.821671999768 -264.799544071221 -264.698003199754 -265.773877839388 -264.847628118695 -265.13972090242 -265.290512684449 -265.995438890001 -264.972378682062 -265.413879528176 -264.567752373645 -265.045981215637 -265.030457791853 -264.978127296231 -265.088776301582 -265.548830920389 -265.387995640999 -264.541946652361 -264.964530396284 -264.745853726303 -265.040405894574 -264.152640365842 -265.316404506063 -264.9806365138 -264.457208310187 -265.850086497312 -265.141752913207 -265.014644849595 -265.420443844148 -265.134425210554 -264.957682119485 -265.060091379783 -265.150696727433 -264.871063111709 -265.180414989932 -265.809102143134 -265.170541805396 -264.416169008905 -264.449189707662 -264.33147821561 -264.827214672138 -265.396986107377 -264.748219438997 -264.642416813644 -264.948866051716 -264.809695847912 -264.431033240701 -264.664711381315 -264.407667516365 -265.216127950284 -265.300274547371 -264.828277874316 -264.413388760346 -265.239165808921 -265.355272810724 -264.839507003626 -265.336208674661 -264.637371976054 -266.061492202232 -264.610537356486 -264.598629057984 -264.227666754684 -265.344553423981 -264.628925042835 -264.312213540337 -264.749591140658 -264.709588826641 -265.486534846837 -264.938888274451 -265.033475806822 -265.261834974481 -264.581578341551 -264.286444171527 -264.981609925422 -263.98982306838 -264.662197034616 -264.880715631182 -265.248294581089 -265.575118075115 -264.884513946484 -264.40505820753 -265.660686341314 -265.738844115126 -265.271934421375 -264.948831078873 -264.974850636398 -264.993563573092 -264.790925749621 -265.074662179931 -265.776154939896 -265.425515464697 -264.740061197837 -265.411634458734 -264.886624250448 -264.643292862464 -264.414739697032 -264.852852718277 -265.085374297175 -265.151191973198 -264.547866507718 -264.613325139171 -265.233275853534 -265.402046623516 -264.695811902276 -265.23757951361 -265.267393868122 -265.356950771364 -264.457460035322 -265.21531971964 -265.603886412928 -265.573096769415 -264.939439386142 -264.629829483747 -265.396228280356 -264.728535886917 -264.901697998593 -265.415617944132 -264.391641689794 -264.46051765779 -264.603790136808 -264.466574420458 -264.412658412489 -264.180670643602 -265.038681135601 -265.141820026349 -265.269156132272 -264.659475035644 -264.803238310137 -264.656615915713 -265.046915671626 -265.066350084251 -265.601645980485 -264.560622896579 -264.849445823556 -265.507842243885 -265.21844137554 -264.933295559678 -264.97509166371 -264.618214414466 -265.552849255059 -265.058212624768 -265.179520936983 -265.206093823051 -265.278026622742 -265.273397163248 -265.218637960145 -264.259976339514 -264.581999879832 -265.602613858178 -265.209684511515 -264.956815747872 -265.217136345626 -265.462432679827 -265.048589267849 -265.322415958148 -264.203748470001 -264.81562175774 -265.395882465958 -264.957561807033 -265.102965243013 -264.67326385851 -265.10527704164 -265.031567922031 -265.455149382445 -264.725622031123 -265.072046789154 -265.003705359236 -265.142708861101 -265.009668069787 -265.312501161403 -264.666309063046 -265.325207914876 -264.999465380031 -264.599503154912 -264.64617552235 -265.312700651453 -265.819139572401 -264.73591996735 -264.500332467147 -265.295100163859 -264.509787879607 -265.2901465206 -264.812234558174 -265.530921272438 -264.828872313092 -264.443507717696 -264.764972170791
"13" -264.939427860075 -264.674422588615 -264.810653236065 -265.041898649932 -265.310151430149 -265.055981469851 -265.812426378479 -265.175451369233 -264.876350161513 -264.431920571315 -265.294331354519 -264.882016477563 -264.803835010762 -265.114122567567 -264.444565477777 -264.633715026827 -263.837527077329 -265.000616159218 -264.951661936823 -265.305094743379 -265.740526201409 -265.264311176347 -264.51195256474 -264.499372096502 -265.320151553067 -265.056168627002 -264.604629941946 -264.766808859447 -265.481459782047 -264.996467519416 -265.379968508202 -264.457820353591 -265.562323219063 -264.966906070252 -264.803419731891 -264.958688084491 -264.724963738939 -265.115874403678 -264.508835045867 -265.39460438508 -264.570078833771 -264.919284777488 -264.648246250568 -265.105067171626 -265.227052451345 -265.124421086505 -264.545460818809 -264.579722629082 -264.991336848307 -265.393072465553 -265.40212253282 -265.094412365604 -265.12268187525 -265.349179220034 -265.251435472421 -265.006082229447 -264.711463686853 -264.726091817721 -264.455066227539 -264.62794504176 -264.863468424087 -264.87847636688 -265.202488235287 -265.358605491035 -264.299471752224 -265.607534688744 -265.074377501871 -264.845945073316 -264.885863329361 -264.350008499406 -264.824659135699 -265.048269627707 -265.20722523797 -264.983300153172 -265.466578738923 -264.796614174453 -265.099846185792 -265.196370345859 -264.919895023469 -264.490585034036 -264.914186436767 -264.951309315343 -264.90217823181 -264.001233219194 -265.231889889767 -265.224799337873 -264.955978788738 -265.404499003947 -264.868122995898 -264.929377096461 -264.87212750315 -265.13478847776 -264.882824855821 -265.352002394696 -265.147984080533 -264.196139194122 -264.122198938234 -264.859447301058 -265.107129181199 -265.703252680692 -265.235025675152 -264.890641767165 -265.169227950387 -264.681675916574 -265.032388363953 -265.11990614481 -265.025064913448 -265.16145305002 -264.300879182797 -264.850163213336 -264.833522585413 -265.028412389001 -264.746096095344 -264.941254500446 -264.878413882467 -265.160322630302 -265.099763641002 -264.51444986524 -265.07579033274 -265.262230197059 -265.469210072555 -264.924751423879 -265.398911522044 -265.14647801491 -265.216956472082 -264.525275707024 -264.719508514557 -264.790595847195 -264.495286195299 -265.222826266635 -265.052847649062 -264.922488798307 -264.822567663696 -264.795792975993 -265.617649592584 -265.123384796965 -264.938698931829 -265.145076709977 -265.4632661194 -265.074497439908 -264.593258910724 -265.069139217702 -265.033214915077 -264.874798308362 -264.571133227415 -264.644835052502 -264.904402997881 -265.217963025785 -265.368398590047 -264.459223846374 -265.077540737648 -264.798009873643 -265.053263134329 -264.73162156726 -265.283199550439 -265.323553268469 -265.538179471309 -265.085152744889 -264.576099728177 -264.713638885116 -265.59378529111 -265.457565648176 -264.512982083673 -265.435878491752 -264.642411817509 -265.33021129016 -264.868315843774 -264.827460939636 -265.685220498884 -264.984327032243 -264.55716613681 -265.326696375191 -265.566225691487 -264.864031478761 -264.617792463332 -265.083093615309 -265.13061487626 -265.024598176983 -264.735740554167 -265.313277209989 -264.598078656766 -265.645392332679 -265.199851248274 -264.761580388475 -265.08443854106 -265.682279380806 -265.234781243887 -264.989361024179 -264.979075990345 -264.997300449742 -264.129919224275 -264.540912423294 -264.979926463383 -265.127490194868 -265.266735518468 -264.749765087743 -264.830333105764 -265.068925465702 -264.803109075892 -264.551700160182 -265.029823992954 -265.798828649519 -264.894963903892 -265.063602292899 -265.499346891209 -263.770369681649 -264.765118751347 -264.718717501868 -264.642342604509 -265.503954207659 -265.53319432428 -265.148265132645 -265.552686431495 -264.332092392104 -265.039260315637 -265.234505789654 -264.838769405348 -264.868924909363 -265.466676294006 -265.672631762491 -265.592458480939 -266.032618556516 -265.265526311047 -265.038428311089 -265.434476685179 -264.261126164815 -265.255696976712 -265.076294208733 -266.035789050804 -264.246212292474 -264.982674694689 -264.753577112375 -265.174506562327 -264.286457936095 -264.595512323053 -265.199619137745 -264.960379180137 -264.909559883137 -264.583023231324 -264.869804738318 -264.913626865337 -264.725820340024 -264.360202705472 -265.387570901387 -265.229329708464 -265.031581672396 -264.83427670668 -264.906704054096 -264.477954046456 -265.46835680174 -264.768852209679 -265.196178547131 -265.010838961145 -265.25552353866 -264.571364238162 -265.23629699672 -264.832560441386 -264.96966268861 -264.536922327761 -264.718866163375 -264.532999850816 -264.972917543828 -265.018214023781 -264.512417159469 -265.650922766385 -264.866256556192 -265.2547821409 -265.099965121046 -264.98383481007 -264.810034273334 -264.414260693529 -265.457314817404 -265.032034232054 -265.41599451428 -265.226758606519 -265.173285590336 -264.931618375481 -265.201817494404 -265.136155140332 -265.235420872256 -265.360771369119 -265.187159508967 -265.155468106447 -264.917449135397 -264.993557658989 -264.889159564948 -265.188640699457 -264.825647703805 -265.571970488682 -264.633039304942 -264.910358003637 -265.544475198661 -264.928677248821 -264.550355875654 -265.3149425618 -264.933551954314 -264.15985056812 -264.700912741232 -265.310783350615 -265.218710416964 -265.010281247214 -265.149587674602 -265.128542328512 -264.54223217413 -264.711181884341 -265.158080270054 -264.271401951311 -265.860502572047 -264.989742570261 -265.224593541132 -264.97687122566 -264.921949338199 -264.258097233474 -265.232028390668 -264.103471019827 -265.466443670654 -264.997385298802 -264.911564821855 -264.980728878312 -264.92795988656 -265.146629479731 -264.913685924838 -264.960174276577 -266.389681989358 -265.188952811353 -264.885196753869 -265.355580745818 -266.050865820554 -265.001822426386 -265.41394002231 -264.80109555437 -265.419023028736 -265.20959241675 -265.407936714729 -265.177363032575 -264.883668926988 -264.997976997533 -264.738489966206 -264.746232432763 -265.126141831897 -265.249972447275 -265.649749296729 -265.131226053904 -264.854278336914 -265.629485380662 -266.332106144996 -265.175642000797 -264.520670761363 -264.803140780137 -264.91296571747 -265.148498437076 -265.056343280431 -265.057026340734 -264.619663105646 -265.006133257776 -265.531685670745 -265.879813691582 -264.952960315738 -264.833570604826 -264.523731248667 -264.445313376976 -264.454219484952 -265.414513382486 -265.235140406275 -264.928690628869 -265.368351016256 -264.941595934133 -265.196031504836 -265.633057375841 -265.077900339795 -264.527257214795 -265.271069805016 -264.763727307543 -265.103538889708 -265.20081863784 -264.56981132163 -265.009703152575 -264.623473491937 -264.289843344165 -265.156656401985 -264.983591502803 -265.664987511191 -264.65067620874 -264.570935738592 -264.781734502476 -264.835442253346 -264.846694788574 -265.136057819417 -265.858051916881 -265.137326239883 -265.242018015124 -265.257654946897 -264.273096143151 -265.177054417113 -264.779313598879 -264.980075737833 -265.19850329915 -264.941417389513 -264.706375982265 -265.09718994064 -265.123827006434 -265.328277255119 -265.119623851133 -265.224639494743 -264.944954300276 -265.220666496372 -264.468479552563 -265.286661359355 -266.051059645459 -265.408268368366 -264.250872104574 -264.711796505462 -265.50061507174 -264.73617813967 -264.893639135969 -265.266271645695 -264.590318553185 -265.372121655771 -264.536122653529 -264.892841323047 -265.18657616051 -265.046531824374 -265.107176646046 -265.104106569676 -264.645881616044 -264.937767573022 -265.171628761789 -264.725542409058 -265.30965079348 -264.69002407215 -265.478910667933 -264.982379926165 -264.926158640969 -265.047659549806 -265.661669363254 -265.202415396345 -264.590756215904 -264.945369773899 -265.029790241495 -264.793315319847 -264.503225705993 -264.979401086886 -264.832041618545 -265.318741652787 -265.042409775121 -264.068672043544 -264.892611224542 -265.000166985219 -264.545196984872 -264.576549919342 -264.90047761583 -265.397430813859 -264.685842608781 -265.451878354283 -265.038489045808 -265.241931793566 -264.578256319942 -264.409845795986 -264.793585713174 -264.604278641075 -265.659147839509 -265.433838923985 -265.353565039723 -264.840438383335 -264.965670406563 -265.259247513023 -264.669393067874 -265.17153899745 -265.189596754318 -265.367641267535 -264.685227696521 -264.752713855052 -265.823283419925 -264.690002202514 -265.385517601908 -264.103248262526 -265.103756480376 -264.61558177069 -265.199299407345 -264.972359510492 -264.817919337117 -265.159453182374 -264.863000967042 -264.485494026539 -265.186650293024 -264.817887024598 -265.286825829676 -265.196194606537 -265.558764681098 -265.071926539599 -264.759268130275 -264.807206407484 -265.606844339945 -264.656502131416 -265.708240974515 -265.103246920795 -264.737544271111 -266.07725869218 -264.634667301466 -265.585979358785
"14" -265.072616855089 -264.864344418545 -264.556997077795 -265.15847379372 -265.11386508363 -264.410159845291 -265.143280375648 -265.220344067782 -264.870470182472 -265.191175476216 -265.001177333643 -264.655506077497 -265.044292433411 -265.013209851524 -264.49297754728 -265.075774245049 -265.143211750462 -264.893331667169 -265.320738107679 -265.215067417943 -264.686576133522 -264.990265758837 -265.07239239158 -264.78179244822 -265.185060096105 -265.054862635731 -264.799877680777 -264.841934034601 -265.046027116701 -264.831129949207 -265.181026761971 -264.891162045701 -264.883044974187 -264.894437411971 -264.914028846804 -264.64515150436 -265.17022084517 -265.092773670995 -264.698323146698 -264.73264569049 -265.253496686834 -265.705908029801 -264.857440051237 -265.183884557967 -265.095202936245 -265.178977905344 -265.098822197875 -264.464857238042 -265.506058171475 -265.390318325573 -265.033805952262 -264.899306080155 -265.350970462271 -265.077030289125 -264.775651702185 -265.224904743224 -265.026150341524 -264.88890856049 -265.052998749329 -264.913909215108 -265.218757046856 -264.837636503926 -265.17399766565 -264.62529118843 -265.028939902392 -265.231051380369 -264.946704717576 -265.099476578047 -264.86430180117 -264.963464661903 -264.773216507651 -265.18006072723 -264.581443490946 -265.308200904854 -265.028176233538 -265.294256220601 -265.037298479207 -264.974127709587 -265.160652740706 -264.500136902722 -264.559893876026 -265.231715102381 -264.56951971038 -264.981402903441 -265.232848992846 -265.228856278517 -264.847610412748 -265.204218925707 -265.004445355004 -264.966317224787 -264.703187729251 -264.968810750063 -265.034694627537 -265.161391970284 -264.859366989677 -264.640639396951 -265.132774856204 -265.034501612673 -265.08481699703 -264.927813143829 -264.646356024973 -265.385638597529 -264.696718906826 -264.724918883079 -265.198474918381 -264.960352809982 -264.857086544721 -264.822348657988 -264.892308783207 -265.090955053487 -265.186702483923 -265.000150097453 -264.984831870546 -264.589969214716 -264.448749040948 -264.840154132097 -265.008094537107 -265.012958813583 -264.971747249591 -265.357244066965 -265.035498594958 -264.572700732243 -265.267827813854 -265.216907972258 -264.911251179795 -265.040785262691 -265.079473526256 -264.729926816471 -265.293486764304 -265.194814506229 -265.263339303364 -264.616228518967 -264.820895392795 -264.989789476036 -265.235543864934 -265.047285809653 -264.432759615408 -265.037421546495 -264.91813952544 -265.283967766868 -265.017676588407 -264.808092864864 -264.569239206173 -264.874236778373 -265.035981871206 -264.806984982753 -264.728464555848 -264.870263775856 -265.223332128001 -265.045593964014 -264.760747090085 -264.661610255407 -265.107786355389 -265.09146474478 -265.070694304146 -264.988705890988 -265.165912185764 -264.810107935687 -265.238455214449 -265.05079287312 -264.956991701044 -264.971715434881 -265.284912063827 -264.754578628343 -265.376574288354 -265.224722929878 -264.603807420705 -264.960658747765 -265.18607589518 -265.16861467869 -264.830868820772 -264.751434381516 -264.62741819368 -265.140879996881 -265.059934697081 -264.924047331461 -264.888445989808 -265.249570547659 -264.804450019939 -264.893945685915 -265.061294728794 -264.900510926258 -264.889374637639 -264.9496537714 -265.233630940048 -264.736392315617 -264.866786380707 -265.597472327633 -264.987045246443 -265.012411520496 -264.702644200699 -265.380688694936 -264.567217788475 -264.63968471392 -264.847944484758 -264.794313267858 -264.791662818759 -265.491438234648 -265.10510033426 -264.449937982323 -264.769898699862 -264.746733839429 -264.874797654698 -265.356765792583 -264.860725948121 -265.533579999235 -264.961909803956 -265.359374842012 -265.215603539828 -264.923971989114 -264.707534662366 -264.861067015825 -264.660652313771 -265.169726167406 -264.78862079613 -264.670958714554 -264.964332120957 -264.826894903355 -265.009666084512 -264.736699057122 -264.78563682803 -264.466802825149 -264.756910725683 -265.094826089784 -265.18950396611 -264.950210097928 -265.039039203567 -264.932103538509 -264.662200039873 -265.054513267072 -264.977327618505 -265.446105450396 -264.9421480148 -264.832605239818 -265.035129312736 -265.131576338767 -264.704309131792 -264.941276619756 -264.966302703165 -265.069599334405 -265.006705872601 -264.916929064968 -265.135552598259 -264.630068953724 -264.939177543142 -265.903496480861 -265.724183470962 -265.25167297654 -265.168588612057 -264.820141806943 -264.996798066144 -265.052470984766 -264.793202020506 -265.332092891876 -265.237224629157 -264.952700479921 -264.84195462409 -265.397467273828 -264.686818029835 -265.060532575498 -265.070508435917 -265.134461709164 -265.032046813668 -264.926027646183 -265.398384020759 -265.807398551787 -265.003067035099 -264.809918550008 -264.847786802109 -265.123419090068 -264.482432417374 -264.737074956573 -265.440496242774 -264.757581020685 -264.432664227516 -264.547418531486 -264.51055001762 -264.880516705005 -265.082017799037 -265.242457617454 -265.054529293043 -264.771909885257 -264.545837821139 -264.882654617391 -265.292206759927 -265.10940333914 -264.748858954425 -265.222956878531 -264.488163447001 -264.590384334041 -265.079442149514 -265.079396960383 -265.610674810138 -265.065432768197 -265.392208328548 -265.064366632355 -265.173431305964 -265.054055787082 -264.494622648268 -264.654806709926 -265.187621828334 -264.97777183387 -264.93429984237 -265.498469278201 -264.795913034783 -265.153216980648 -264.88864657355 -264.987271773474 -265.044442218246 -264.57506347243 -264.635909560506 -265.235284400622 -264.904330796891 -264.593011419428 -265.128053879395 -265.449412856365 -264.738457404502 -265.493357746501 -264.758854859008 -264.529608647172 -265.212702052316 -264.999702810383 -264.97837003099 -264.573937700308 -265.012107731859 -265.031075188316 -265.153320544209 -264.990998422908 -264.919957766077 -265.090461367973 -264.671027577405 -264.897784172282 -264.874785628525 -265.022213509699 -264.663684064814 -264.529317344688 -264.865912248022 -264.888726220238 -264.847168276064 -265.074251445672 -264.941617597242 -265.000286366598 -264.704678589493 -265.105362154703 -265.036394834819 -264.882598014074 -265.055942322244 -265.342112375491 -265.035164214716 -265.313023995298 -264.955060890353 -264.990009089629 -265.025399129682 -264.804782662492 -264.9610399769 -265.04303439545 -264.749523191637 -264.927509091043 -264.799996693513 -264.797619232182 -265.230093981763 -264.386081507654 -264.774839276305 -264.848595654693 -265.122887027118 -265.06776827115 -265.095506494617 -265.187470126959 -265.433499924132 -264.521097202199 -264.928046221376 -265.386589617995 -264.963787526888 -264.354710550924 -264.945324119589 -265.044226278904 -264.756643214671 -265.400211493773 -265.278960236418 -265.027535158417 -264.510948698303 -264.996670345968 -265.015820921394 -265.207400124238 -265.053591165163 -264.644344786603 -264.925856570267 -264.482362218958 -264.771093501151 -264.819767158677 -264.733719442514 -264.83085436403 -265.18007946916 -265.525483140669 -264.814406092365 -264.833687135566 -265.168685470174 -264.796614262012 -265.182272778466 -264.644934751104 -264.799371091008 -265.068425137499 -264.916255315039 -264.947981805093 -265.226391338375 -264.94463677627 -264.933723080128 -265.171019408518 -265.240790160582 -265.190900973103 -264.903599582168 -265.327548182707 -264.709094246053 -265.129433089926 -264.75654013986 -265.442113348911 -264.436201342445 -265.201315126704 -265.17720162596 -264.890494058649 -265.411370184097 -265.393968168035 -265.273721987037 -265.552916397921 -264.769684246041 -264.885685630828 -265.413608916116 -265.05594256034 -265.085499409143 -264.827722173379 -264.990049123384 -264.674300065812 -265.054364984025 -264.9009500605 -264.730981342158 -265.079910097457 -264.904179265772 -264.566328414098 -265.273342213619 -264.807365190008 -265.350152981541 -264.469227890925 -265.164444008829 -264.779208265853 -265.073043831673 -264.689150429601 -264.884395373382 -264.998060993236 -265.51119986034 -265.321202051283 -265.119364113804 -264.673560789241 -265.127037910949 -265.091095794818 -265.544837872379 -265.218277833755 -264.965974942993 -264.998504120905 -264.994418108572 -265.143452168604 -265.150396361405 -265.20345436733 -264.961013123736 -265.499184770567 -264.781258572238 -264.870469240536 -265.010637262516 -264.880162311594 -265.035662371996 -264.584785823062 -264.947637347944 -264.928350990398 -264.524334007724 -265.020388477788 -264.872313535398 -265.131534885269 -264.911420791016 -265.212836947734 -264.935678048107 -265.077865713687 -264.797277072082 -265.020937269183 -265.21407830946 -264.635558462136 -264.971924123915 -265.00623697362 -264.562403678892 -264.604000381185 -265.104292630512 -264.951830040773 -264.781771229741 -264.96342736099 -265.182554674252 -264.98991996078 -265.522856644748 -264.487672569816 -264.643726363844 -264.937334173367 -265.122631979355 -264.785395039956
"15" -265.333806784972 -265.501308094746 -265.027508131411 -264.79874154827 -264.890312409758 -265.320442995104 -265.363965768315 -264.471564675382 -264.790343505257 -265.098823873823 -264.838792361444 -265.029322770458 -265.078523063827 -264.699668146259 -264.638622734728 -264.732588481031 -264.86927093506 -264.74635931408 -264.84369005963 -264.825550980178 -264.838327596573 -264.597006338742 -264.987456925924 -264.426805835343 -265.113526404241 -264.986142748787 -264.710987854115 -264.949768387887 -264.821520800901 -265.006697238693 -264.956235655753 -264.588397644584 -264.735343135077 -265.020106767896 -264.563838730799 -265.207169507388 -265.411988806621 -264.35235236982 -265.176972485277 -264.77315923164 -265.00597765772 -264.681148307528 -264.80565842227 -264.647471926283 -264.673437924851 -264.917839902911 -264.817753946891 -264.862671682768 -264.773321706439 -264.805475775245 -264.785280157677 -265.22498564748 -264.797956517121 -265.136269322987 -264.639721644364 -265.118222437406 -264.911244134581 -264.982993788894 -265.236326592924 -264.802919050389 -265.115799503677 -264.892280979551 -264.983976993552 -264.808659211654 -265.422214674692 -264.694024887901 -265.079557184792 -265.428061138229 -265.179613596794 -264.627654718258 -264.815708199034 -264.841847858776 -265.124101889211 -265.338707813694 -265.248107004411 -265.185489043086 -264.582453977505 -265.203684268015 -264.418165446929 -264.766357395483 -264.88906725259 -265.14180755687 -264.820768482538 -265.251719282693 -265.045979581157 -265.039649847418 -264.830383134687 -264.679621182702 -265.265114216859 -265.299842789598 -265.231163308443 -264.715716306647 -265.113011808675 -265.049457804139 -265.066880824501 -264.759181747037 -265.115997287939 -264.849715890622 -265.481190841357 -265.082929169022 -264.92173417931 -264.769550136262 -264.650712152783 -264.936624354312 -264.718817396532 -264.373189241303 -264.709084845871 -264.892553548321 -264.843496706327 -264.876244609282 -264.743399760569 -264.731012111764 -264.489240216515 -264.602500240838 -264.494419356128 -264.877227445518 -264.85606908024 -264.867916688098 -264.658270111964 -264.761959212765 -265.182422398314 -265.16870401559 -264.807047705703 -264.997152958731 -264.824487492692 -264.893401461942 -265.246835225792 -265.192115818961 -264.618669575174 -264.885973164625 -265.205415703931 -265.201836892232 -265.205765825024 -264.645877645876 -264.737295281827 -265.010459640539 -265.228214704377 -264.994881258626 -264.989776018249 -264.728407968172 -264.940509591363 -265.020731859618 -264.982760402429 -265.041232409805 -265.153144749201 -265.259287351004 -264.914182808267 -264.886721603742 -264.659874175902 -264.853368553354 -265.248623516974 -265.274228083129 -265.13891905837 -264.75416121554 -265.027319440965 -264.965281823826 -265.041167452562 -264.861487877912 -264.746460519579 -265.278147802416 -265.099876174342 -264.855068995636 -265.130119490161 -264.802831617794 -264.887650784849 -264.608698841618 -265.184591341405 -265.251623958731 -265.198882102544 -264.74155867177 -264.843736857268 -264.931518972132 -265.204667809167 -264.626660047186 -264.602073538593 -265.13467574353 -265.214593652093 -264.644855677165 -264.948738373 -265.075987987167 -264.984335014759 -264.825444618556 -264.950442541422 -264.800587857959 -264.480621164642 -264.764005042369 -265.01758117062 -265.268227969127 -265.159596800616 -264.635548573798 -264.733927550071 -264.53969848745 -264.494671906797 -264.935467266711 -264.384847673939 -264.796850136403 -265.128449311 -265.000332064706 -265.242545847684 -264.670986873382 -265.076043504907 -264.857975257843 -265.094277919808 -264.858575012129 -265.01370279658 -265.261473559807 -264.923654224968 -265.060695411067 -265.049156109205 -264.889473281011 -264.440592715309 -264.972428130808 -265.17872710465 -265.301538212461 -265.441219876244 -264.890174433433 -264.914615610227 -264.703199496864 -265.208532832195 -265.175099482629 -264.883149660343 -265.214994691763 -264.88011443638 -265.441539980997 -264.714293855176 -264.746697156104 -265.038106894729 -264.932232460979 -265.676493283712 -264.897188942609 -265.054864699944 -265.15517121083 -264.884013700983 -264.756088191105 -264.811905424201 -265.078924227452 -264.586347005519 -264.905750075584 -265.480164432931 -265.011180495583 -265.121065440093 -264.974063356726 -264.749073192508 -264.936039635987 -264.775965888624 -264.705604887207 -265.180717072001 -264.700966370657 -264.789305283327 -265.128833134768 -264.965945767061 -265.08832193989 -264.921038334752 -264.804148060952 -264.921131689925 -265.213414201615 -265.273826500477 -264.870159707436 -264.922022980251 -265.275527129964 -265.079107590218 -265.215463610462 -264.870153803366 -264.737329075975 -264.837779371598 -264.920617389383 -265.117031056509 -264.870873670654 -264.90107066753 -265.242923730314 -264.641294271132 -264.796465758058 -265.087420276509 -264.97764031103 -265.478382035563 -264.812525246805 -264.834966687279 -264.815559410995 -265.218296761854 -265.121115584058 -265.086310915634 -264.699150319361 -264.901895895938 -265.039746190875 -265.005428169988 -265.025425759688 -264.711122713283 -264.786701237786 -265.084794565907 -264.729224720692 -265.002621529232 -265.069977465439 -265.092666995898 -265.103273757057 -265.102832788834 -264.82126251374 -265.055864606634 -265.295295285282 -264.939332307126 -264.651308356672 -264.662628561799 -264.503727438274 -265.020520778496 -264.560892851278 -264.717392375114 -264.972719111735 -265.064900925213 -264.923657009977 -264.909158559266 -264.980471891661 -265.07101762893 -264.888935907301 -264.895692762493 -264.948927196008 -264.867666631993 -265.223223537962 -265.092477453626 -265.055110307462 -264.770329699013 -265.102926607584 -264.696821785014 -264.683447305462 -264.590961029465 -265.244575609245 -265.342362966835 -264.851486381473 -265.067656754156 -264.638117696127 -264.851703778648 -265.036486955529 -265.087872950858 -265.19226925946 -264.957624710419 -265.02223920079 -264.646175806436 -265.127737135132 -265.094473844854 -264.710050930407 -265.266690127221 -264.848839980465 -265.159469321267 -265.199127667756 -264.702666911101 -264.821924618161 -264.845921951637 -264.98975850218 -264.756988410746 -264.710259445013 -264.846665632105 -265.060998158093 -264.747247073835 -264.755281453805 -265.201784915995 -264.584338580468 -264.850692631744 -265.080780694087 -264.665084698504 -264.990619888967 -265.068848519094 -264.766934345055 -264.991801820217 -265.031449307338 -265.024362492209 -265.017719856017 -264.944627912393 -265.434401925976 -265.056554192317 -265.04479780784 -264.836066310286 -264.971353681299 -265.24106649615 -264.729195188067 -265.15999206251 -264.500364902071 -264.808906690952 -264.93928266479 -265.275046915587 -265.033302322941 -265.180682864761 -264.997962956687 -264.818817505871 -265.140214790802 -264.606986268452 -264.903183742636 -264.902197517819 -264.746959312712 -265.097631134115 -265.219073007755 -264.813982408831 -265.220445042269 -265.267099208928 -265.049801661093 -265.365143483021 -264.851220578549 -264.916645320736 -264.710006328137 -265.027386879991 -264.733556639557 -265.233434055503 -265.107478042407 -264.697094808472 -264.826205880148 -265.060563169997 -265.3293938655 -264.74479869952 -265.022900092653 -265.068462399555 -265.309845277438 -264.925395475319 -265.226732055307 -264.791278069432 -264.876847024794 -264.759776210132 -265.232026016563 -265.03778114784 -265.036375006176 -264.815153062581 -264.772495940875 -264.969244645267 -265.053377722681 -265.732167245594 -264.830415999631 -265.173995214954 -265.29457543707 -264.655780118843 -264.862232636525 -265.180695771736 -265.028538130926 -265.410210235907 -264.702996289469 -264.680469077432 -264.960699384152 -265.174018829047 -264.685688682205 -264.742742668853 -264.931482596907 -265.27166182201 -265.060245497599 -264.803797830734 -264.74979898139 -265.100743309657 -265.145474334143 -265.099338664277 -264.874255656106 -265.314668736827 -264.822813115938 -264.933982921751 -265.013998669369 -264.628395579095 -265.039022843683 -265.288368880956 -265.095542683779 -265.130824375348 -264.934441249221 -264.988324432369 -264.842100125832 -264.946172328558 -264.873354015084 -265.087425728245 -265.265699149791 -265.040549568498 -264.743266277027 -265.037775565314 -265.111774291181 -265.112958387384 -264.605283865679 -265.030135540983 -264.756381645222 -264.832122674296 -264.888815146016 -265.313223916295 -265.068097994518 -265.350928540883 -265.003983774608 -264.628350117831 -264.86702848421 -264.824203577524 -264.827057000099 -264.768736329365 -265.218253797551 -265.143072061032 -264.865662168215 -265.358061920121 -264.602863936047 -265.041900089469 -265.255313733909 -264.68679380488 -264.872700438882 -264.66654968002 -264.983338344567 -264.952736346916 -265.358285156686 -264.964574373959 -264.991557596336 -264.886418912559 -265.064769777402 -264.805574596622 -265.131169739031 -265.007233745197 -265.375377417016
"16" -265.130094879647 -265.11057645473 -264.929170889663 -264.613465820486 -264.760238214175 -265.246795683507 -264.962824204615 -265.149340273443 -265.045020968552 -264.810386903398 -264.781707477767 -265.106581332245 -265.351686734379 -265.038210600253 -265.026251548386 -264.952631771902 -264.946191178335 -265.029455387388 -265.07709823092 -265.405350551185 -265.096369628559 -264.915274195687 -265.006613009359 -264.949561248011 -265.137915669933 -264.801025123122 -264.96125546696 -264.966277676905 -265.064749163752 -264.974798188318 -264.918468834267 -265.101825710822 -264.94973577576 -264.950201003116 -264.838173945506 -265.00370447891 -265.132888725926 -265.085892092932 -264.685478722113 -264.830032450979 -264.916975868001 -264.918668131414 -264.812036208341 -265.018834265099 -264.643439465033 -264.959279149041 -264.598486680146 -264.874647704342 -264.924446774498 -264.940073343685 -264.956517551423 -265.109409027264 -264.81233850465 -265.360758355103 -265.211398813434 -265.019327876416 -265.133121918742 -264.940961662661 -265.025812350706 -265.107473065904 -264.975321925076 -265.079261342554 -264.848311356141 -264.971656586756 -265.116263556652 -264.878948814367 -264.742877192859 -264.665599494763 -264.951023735721 -265.238080847852 -265.105085393099 -264.926358507604 -264.912465275264 -265.072579820797 -264.966786016772 -265.227044566442 -265.060354819931 -264.948312122635 -265.047784601674 -265.289150217109 -264.977861281346 -264.743484073031 -264.845112686849 -265.069003731308 -264.687572404838 -265.162500931147 -264.812861290492 -265.252654123179 -265.05086734862 -264.815153556738 -265.07923168127 -264.754375576961 -265.129016034817 -264.94666903842 -265.001027132385 -264.746079165165 -264.919092506827 -264.913989553676 -264.993639274755 -264.825379813866 -264.562412756401 -264.802700993387 -264.850834798876 -265.357231711774 -264.989071567596 -265.030437256342 -264.698483866941 -264.866207079537 -264.857785224869 -264.875801620205 -264.825337274655 -265.333347384736 -264.990358340556 -264.974640874421 -265.014105528551 -264.965228355178 -264.72227593165 -264.820993458157 -264.727209101966 -264.807627388372 -265.291966815579 -264.783701224758 -264.827951012289 -265.067542262178 -264.827345580089 -264.864668590084 -265.023236315528 -264.782191923725 -265.160563067105 -264.677079972582 -264.930798597187 -264.964272996811 -264.947156806815 -264.718132813239 -264.807006675753 -264.583337657203 -265.146574739031 -265.217734256834 -265.067654543881 -264.985033224172 -264.895210532064 -265.220188752718 -264.992459135844 -264.658869234666 -265.132175887772 -265.291462799817 -264.67172997874 -265.01754291501 -264.735735811048 -265.569554616865 -265.087104969797 -265.080448272488 -264.750635479008 -265.19234621306 -264.905391685311 -265.414806334195 -265.062132447579 -265.07747429297 -264.987663518969 -264.799624629504 -264.612300538865 -264.97917300895 -264.763136775304 -265.164215878963 -264.973209754472 -264.69590664704 -265.187442310208 -264.988641227758 -264.934431539563 -265.182806522527 -265.183360650354 -264.73872409047 -264.732636519165 -264.938331038449 -264.784340429866 -264.833744061146 -265.053834631835 -264.890811453312 -264.895443449484 -264.76943719918 -264.875542242364 -264.808038629526 -265.166019683844 -264.77010211114 -265.02322017601 -264.820713260723 -264.911717149535 -265.024068649138 -264.909184252966 -264.927624724768 -265.074803039207 -264.704114709198 -264.993219021416 -265.014098215955 -264.950909346397 -264.856626541092 -264.9231200167 -265.085464280792 -264.757611673047 -264.722422091517 -264.909686166846 -265.48850673453 -264.942187156081 -265.101299529063 -264.844544013855 -264.614180215105 -265.182036827363 -265.187491450502 -265.288224299596 -265.087767158826 -265.094396478958 -264.978184717435 -264.758312358331 -265.054793689797 -265.204218647943 -264.755890307834 -264.817986613478 -264.912066165943 -264.977035125549 -264.717349956754 -264.979737126324 -265.220107014395 -264.926004731784 -264.936379500796 -264.955774209766 -265.025470556907 -264.859660410795 -264.983547790844 -265.021857962065 -264.702065056741 -264.639061267786 -265.096809001632 -265.016288417821 -265.099728871298 -265.081302047366 -265.121573865085 -265.178041048245 -264.914517666288 -265.095408367695 -264.364136867672 -264.851372537206 -264.763072085729 -264.740364253083 -264.751390105022 -264.796751875183 -265.064400107534 -264.893047618451 -264.985597869376 -264.847059456294 -265.227057370216 -264.557694530285 -264.846315058563 -264.532225077075 -265.234101501313 -264.986969151074 -265.013043369685 -265.039030600658 -264.98134064171 -265.169360832924 -264.708979118018 -264.641200658488 -264.88346974927 -264.861503223108 -264.967157173107 -264.64437101355 -264.926356587749 -264.986571662147 -264.678237117462 -265.094794570198 -265.007019456977 -264.922681491828 -264.931158664508 -265.006652089859 -265.094761750668 -265.107244916198 -265.001715516546 -265.182068476503 -264.875903292898 -265.071045908245 -265.254381321975 -264.942917687571 -265.02898427312 -264.85165767572 -265.008047802658 -264.783031696949 -264.9694544467 -265.311745236517 -264.997563328462 -265.149412857022 -264.912081626834 -264.71495664223 -265.310630087696 -265.086917882942 -265.007328317261 -264.832918564988 -265.008612546464 -264.869595440294 -264.900876332649 -265.33832417981 -264.712654989265 -265.574481087239 -265.245966223014 -264.944799337235 -264.867347122373 -264.796236301956 -264.775735751081 -264.929332046918 -265.164083860021 -265.040627599861 -265.074259350927 -265.156743292584 -265.062575020031 -264.946184094228 -264.700994644863 -264.597191020918 -264.948685835812 -265.198363897794 -264.942242633222 -265.021261649713 -265.049516737169 -265.066807614127 -265.25747623991 -264.956800427668 -264.862355642142 -264.649293863845 -265.008258919103 -264.930349295023 -264.845826978401 -264.954581187744 -264.835874070981 -265.194195805066 -265.090070498919 -265.043284418522 -264.979204800661 -264.918350897758 -264.813417654307 -265.218124793213 -265.005310273392 -264.91982557913 -264.942256418521 -264.885839778498 -264.758363309894 -264.967702688012 -265.177414920847 -264.773691842985 -265.065676041693 -264.852285747911 -264.897399871277 -264.822408254992 -264.573781867868 -264.930160059072 -264.97759153502 -265.03241835772 -264.888093316915 -265.288504180862 -265.047460835542 -265.082757472252 -265.180331329726 -265.032107897756 -265.092498985969 -264.910682098178 -264.947816738567 -265.191329708043 -265.259360657361 -265.08152751402 -265.085057515757 -264.839219810241 -265.06311730409 -264.975956106094 -265.038011908649 -264.713079262264 -264.967782113093 -264.40110198826 -265.209417965317 -264.722551456407 -265.179972762075 -264.937374868388 -264.96120433617 -265.114072645993 -264.968752337613 -264.90474644475 -265.205297681878 -265.111019536642 -265.273949273047 -264.854007114618 -265.300792098766 -264.695870611534 -264.885552190981 -264.962641126697 -264.910678294528 -265.161657041216 -264.811868077123 -265.182197539436 -264.885652095918 -265.375707933478 -265.061870716781 -264.742186928242 -264.822391591862 -265.35624908816 -264.964372543542 -264.773790033995 -265.03350846798 -264.819711500066 -264.698693287183 -264.767787487185 -264.918542553802 -265.209080743623 -264.730403601361 -265.102385492444 -264.669925440592 -265.005329230741 -265.238427146893 -265.027036493237 -264.789513970796 -265.016007086278 -265.019660467855 -265.121130301502 -264.811031485081 -264.665606830499 -265.194884717436 -265.161649533685 -265.206261471804 -264.739403893259 -264.723823904868 -264.914128027333 -265.355259152 -265.02420137307 -264.951396614575 -264.478553940966 -264.985568087785 -264.866449805095 -265.237918916596 -265.187948411609 -264.891135434873 -264.867858431973 -265.132913129621 -264.91578130687 -264.864962119108 -265.228209993616 -264.752248123513 -264.688753339269 -264.818920597889 -264.893594614998 -264.640640849761 -264.94280051148 -264.394193787002 -265.316040157514 -265.142030091013 -264.93250608733 -265.087185103892 -264.880986656959 -264.865591510253 -264.728745121541 -264.66974836783 -264.862491407016 -265.235547489568 -264.633943460025 -265.08860784371 -264.725260495144 -265.076291186953 -264.837276199085 -264.840615532362 -264.950156677059 -264.970263200314 -264.921862499164 -264.959135396267 -264.889416141175 -264.962186141836 -264.73114719966 -265.133771121676 -264.85726287929 -265.007391446994 -264.921325293097 -265.080024797493 -264.898063238053 -265.013687057137 -265.074299688487 -265.206771012867 -264.891595852219 -265.355023832212 -264.633226387923 -264.874999949148 -264.983342753361 -264.860357188072 -264.786210279257 -264.860393506933 -264.836724736372 -264.899599851342 -265.034376423378 -265.098252401722 -265.032499069636 -264.84067792199 -264.778580653177 -265.245150791236 -264.752116588857 -264.925233153818 -264.53182738144 -265.168406581009 -264.876688341777 -265.363694315571
"17" -264.955652592044 -264.705337261045 -264.88455450334 -264.635201497101 -265.05478375759 -265.073819826855 -264.889865787382 -264.98605569521 -264.81446685294 -265.377982231781 -264.991633826622 -264.870072123436 -264.947267803051 -265.163998244917 -264.863003652859 -264.964982580727 -265.048242582736 -264.942514727405 -265.298851142815 -264.922425330688 -264.982894652105 -265.033931164024 -264.600817632834 -264.881992602979 -264.920017830974 -265.059420889888 -264.793790704614 -264.702963031431 -264.812616671816 -264.892200605748 -264.69308251116 -265.208104164487 -264.81219305314 -264.752567813603 -265.029627681835 -264.809003642502 -265.135523994302 -264.676527981418 -264.857590178001 -264.871020267391 -264.648404326523 -265.015539818688 -265.113612637668 -265.070194058364 -265.118313004953 -264.709572128451 -264.915409322902 -265.188984545688 -264.900932386598 -264.795668534629 -264.91463025826 -264.936397644852 -264.747930686403 -264.957833467824 -264.863906695809 -264.889341955356 -265.054667028254 -264.808137502899 -264.792237905484 -264.88530522756 -264.862000112882 -264.846104612792 -265.057451280269 -265.185153375516 -264.99305044529 -264.997956976165 -264.787475065197 -265.254380288335 -265.193072030313 -265.132069217198 -264.814442100553 -265.147174395535 -264.90343853783 -264.787729354763 -265.104722302145 -265.050924659543 -264.705853876384 -264.997578017665 -265.070272376046 -264.888372521597 -264.893295244894 -264.974294421074 -265.119293793558 -264.851007522512 -265.124883783773 -264.809014249099 -264.793099145561 -264.736006007167 -264.993096269223 -265.041835323393 -265.30467162145 -264.658458077223 -265.162185402405 -264.833057903129 -264.722874699985 -264.851574374708 -265.080623434026 -265.159012731684 -264.690609532345 -264.770047848754 -265.054153732182 -264.649231112482 -264.676900307055 -264.793653081513 -265.014652678279 -264.927031558299 -264.826027034304 -264.844432689688 -264.824766600786 -264.842350888099 -264.889750165535 -265.055105610503 -264.763831705871 -265.108236433555 -265.027576094668 -264.956498618364 -264.979044551195 -264.887013650048 -265.074371155831 -264.799586065127 -264.938610922444 -265.011230290773 -264.742630580092 -264.838540328202 -264.942161813968 -264.884519264058 -265.110510347403 -264.71376592065 -264.684595628063 -264.771856578785 -264.876403001087 -264.921631945936 -265.084173471628 -265.057667695531 -264.934247606887 -264.958651162666 -264.750628834657 -264.767550006242 -264.944034281442 -264.971136933761 -264.880152391403 -264.910728577253 -264.742239443303 -265.112919503025 -265.178495135605 -264.699493044717 -264.808482114951 -264.861110980938 -264.943890314749 -264.950252904979 -264.89314409197 -264.706505988839 -264.836462287873 -264.99687349394 -264.992695666906 -265.046002593731 -264.679685694949 -264.823454285659 -265.081335462071 -265.116488040115 -265.299606801255 -264.673152597247 -264.524726073299 -265.000946206907 -264.96940630781 -264.986862178255 -265.121103678639 -265.15406810592 -265.336782354959 -264.980268216208 -265.056983784801 -264.891969823408 -264.954426301967 -265.1319891379 -264.68786822268 -264.810505746563 -264.879647776099 -264.761960221694 -265.142599812906 -264.841475360019 -264.894711030183 -265.022725667483 -264.837730556604 -265.024045687696 -265.137490981643 -264.957430331075 -265.045698633129 -265.054464849313 -264.80959404294 -264.698039544298 -264.769318184451 -264.692819445974 -264.960569266637 -264.654592832404 -264.698281056443 -264.705556888439 -264.965251396416 -264.999605287878 -265.048144274024 -264.843338324053 -265.077568010159 -264.959523463921 -264.632673719727 -265.124753852823 -264.976754336069 -265.094808173237 -264.971019770912 -264.954974018652 -264.739074353754 -264.861220457506 -264.607293258513 -264.798703428756 -265.034740596247 -264.998127253727 -264.832359137046 -265.009540151622 -264.578534563081 -265.108325280568 -265.197969010005 -264.898538546578 -265.207862651526 -264.980378464271 -264.911219833638 -265.384863668974 -265.350133601354 -265.076617049362 -264.766579550573 -265.01420716608 -264.942439532457 -264.799282274757 -265.052896340358 -264.826100139943 -265.044267630314 -265.019047738177 -265.015728533297 -264.981203817483 -265.177942397296 -264.795681436717 -264.777412508995 -264.62686356918 -265.130233987479 -264.907208172549 -264.913000349876 -265.251257817399 -264.735637345524 -265.168660827804 -264.825708143623 -264.907700266527 -264.901021773577 -265.010775222354 -265.199245272219 -265.106499323629 -264.850071493952 -264.936815224373 -264.718140791713 -264.99482908026 -265.205609375325 -264.944587722606 -265.12145772509 -265.229507136425 -264.739849495397 -265.093463172176 -265.004996823073 -265.26736446179 -265.029378317298 -264.976209368495 -264.889695353989 -265.195636982973 -265.080659131741 -265.002880040223 -265.267266142427 -265.133061752573 -264.749915824853 -264.906460724523 -264.751441038943 -264.976794410598 -265.178712930547 -264.888218043188 -264.905569912784 -264.97576794181 -265.040649484675 -265.008785236089 -264.985412423351 -265.067892507409 -265.131349293226 -264.929999437157 -265.045900230704 -264.72220369375 -264.812736156391 -264.654917698019 -264.824611920301 -265.025545988935 -264.880403289296 -264.864349993191 -264.950793571796 -265.151172365812 -264.790450762957 -265.013462673752 -264.786918910001 -264.913951919253 -264.789151564742 -265.106524623509 -264.908371731443 -265.283798531454 -264.758994149557 -264.928610030156 -264.527793382977 -264.8695093729 -264.93540027415 -264.714657433559 -265.10843235582 -264.806393699065 -265.028650827487 -265.109035501468 -265.147744389456 -265.181709452565 -264.989525804627 -264.841409119593 -264.901885679869 -264.794337124027 -265.08450748924 -265.229314343755 -264.841977659195 -264.78466160325 -265.087937607835 -264.841636322302 -264.957311333032 -264.962535940099 -264.824838060582 -264.890864988311 -265.118356395324 -264.884914634549 -265.166684818666 -264.837951357556 -264.982705782213 -264.860097038601 -264.964216573856 -264.861530418576 -264.824195642555 -265.111868165687 -265.1311195607 -264.991234860996 -264.716828425018 -264.767600949508 -264.847970793741 -264.783355808586 -264.9536798994 -264.995223550883 -264.888812073561 -264.898762054954 -265.134605091997 -264.862244707189 -265.166507730517 -264.825657145093 -265.050255638785 -264.781924194668 -264.903916217256 -265.055124112818 -265.204847248967 -264.71047038489 -265.098252609516 -264.767883872187 -264.804220151751 -264.890568605828 -264.981933217861 -264.755291069879 -264.807405929512 -264.792991394927 -264.965508428044 -264.982762214353 -264.926839231141 -264.966718207063 -264.797573297621 -264.939431670564 -264.792136574303 -265.137157924391 -264.934003645597 -265.082777627855 -264.68103602501 -265.174658352692 -264.804647572312 -264.807587811935 -264.838612614203 -264.98458369785 -265.069815828573 -264.908356418429 -265.041684081772 -264.933805139218 -265.241714055226 -265.174788225018 -264.923693696565 -265.030838212537 -265.133046165098 -264.94465907759 -264.86624014981 -264.930362630265 -264.861938877169 -265.101687975211 -265.183365049565 -264.777165080234 -264.747227256723 -264.791211784195 -264.90995218297 -265.045191775421 -264.808230072256 -264.898910571785 -264.647747632266 -264.86036485744 -264.996533054178 -264.945366990536 -264.969710380747 -265.041563476239 -264.943122878444 -265.175283950227 -265.025416054948 -264.954381994491 -264.839867415349 -264.711470522277 -264.85227965106 -264.650074663721 -264.964081503555 -264.917009306621 -264.434261102233 -264.996342955535 -264.966930516996 -264.960298007446 -265.281424936743 -265.038540907594 -264.907863262192 -265.012178068175 -265.00156079745 -265.118278868114 -264.873399598665 -264.947036966896 -264.9758548322 -264.969292358904 -264.698156611311 -265.197803493778 -264.834675216011 -264.739820854494 -265.152192046342 -264.845144059673 -264.836046030242 -265.02397080113 -264.972231470787 -264.6754442333 -264.925132524624 -264.936378081582 -265.187019065333 -264.835021269214 -265.140000963542 -265.01567560504 -264.808379877343 -265.054439698728 -265.170379267878 -264.881767303696 -264.95626841315 -265.189703561524 -264.62799128143 -265.04466611944 -265.120693914677 -264.661125412332 -264.901246886625 -265.006657115936 -265.164226106693 -264.812299417842 -265.150731437825 -264.543155963623 -264.910552072573 -265.176499656959 -265.093385692433 -264.928718872976 -264.960004773032 -265.038361657359 -264.79708231174 -264.85937344883 -265.277694250031 -264.709191571161 -264.886266117775 -265.056488252754 -264.896554230053 -265.117277154904 -264.708758081111 -265.14391149241 -264.967476664634 -265.188192747976 -264.600794035198 -264.859101725705 -264.718559603028 -264.751474594328 -264.770961932013 -265.212584162927 -265.170414386085 -265.174000205358 -264.765919932672 -264.992280683715 -265.20828793469 -265.31223857415 -264.817400756354 -265.042902844775
"18" -265.066224651986 -265.019329801154 -264.990751174507 -265.028519253429 -265.042589128406 -264.991984015191 -264.962165302588 -264.919667941768 -264.783015505449 -264.923404339589 -264.987438761436 -265.034084691128 -265.107252934843 -265.017797009241 -264.81989129924 -265.026861746208 -264.759016831787 -264.827819167387 -264.829744997374 -264.978692343048 -264.931446399452 -264.917372278212 -264.958531490015 -264.853318745239 -264.72826066725 -265.142172240783 -265.059597924937 -264.752700946888 -264.754969092208 -264.75690540618 -264.840364119431 -265.078123232049 -265.106011594328 -264.870448759959 -265.065141571468 -265.141469738627 -264.893107405452 -265.066609468835 -264.951180410997 -264.991212620281 -264.989342929227 -265.160126957229 -264.936918003886 -264.945463717793 -264.860373877659 -264.878806478011 -265.027345209207 -264.916318309418 -264.844370682527 -265.020006168374 -265.117165332792 -264.86708220553 -264.913595738627 -265.03858529187 -264.947274005124 -264.958208146487 -264.965460820248 -264.945330788523 -264.958900521884 -265.087049434651 -264.820525447375 -265.066878865562 -265.104261467926 -264.975521600568 -264.938467791688 -264.677512038079 -265.181103179607 -264.88875144863 -264.973662012694 -264.910627313499 -264.996751478715 -264.997926106609 -264.860218444151 -265.039950950411 -264.74598562535 -265.24119236796 -264.891759322772 -264.976501572902 -264.971383193602 -265.039243152247 -264.868245478491 -264.862148541483 -265.17748952873 -265.117141145608 -264.910955573638 -265.126688891281 -264.852331594826 -265.071839180108 -264.925240671113 -264.948269826652 -265.112516933139 -264.735386270173 -264.911538719942 -264.856534240054 -264.920349612083 -264.963424248178 -264.932351366554 -264.852048686437 -265.114673179034 -264.956788930689 -264.869316970885 -265.013524427218 -264.830114549142 -264.954086912151 -264.923008824209 -264.875310687678 -265.006958136907 -265.071333862054 -264.837599188667 -264.957696747125 -264.937836393191 -264.901146169601 -264.866749238699 -264.886772661408 -264.998388050874 -264.955517464193 -265.11135305514 -264.677412313574 -265.008730237112 -265.09520537486 -265.033363392555 -264.898222735725 -264.962787374426 -264.880812940477 -264.985866894348 -265.108863761929 -264.952834645823 -264.719449684033 -265.216429303026 -264.900059603998 -265.020231800685 -264.906123830178 -264.88934977118 -265.25521032853 -264.996439829731 -264.920808288227 -264.936379643651 -264.969476030719 -264.905976052207 -265.018470786739 -264.999831815819 -265.068575798899 -264.777221496338 -264.926464808332 -264.920396388214 -264.831681205228 -265.009160746602 -264.817863875892 -264.820725273217 -264.872875958323 -264.900921622978 -264.774148090478 -264.878495114146 -264.983828287724 -264.880788838574 -264.953496188202 -264.895355932392 -264.808802544194 -264.991579227069 -264.708684202071 -264.98857338526 -265.178662496132 -265.026993709849 -264.974084140648 -265.126721164806 -264.833287562295 -264.993328643014 -264.848938270707 -265.04934921967 -264.885505940669 -264.742444458928 -265.011440888576 -264.972495132037 -265.254557538387 -265.058032824992 -264.99633242584 -264.982692461495 -264.875704470443 -264.89672225559 -264.974236047197 -265.024853123367 -265.039327059095 -265.087055725742 -264.965818577745 -264.937589889538 -265.128151975487 -264.868935638915 -265.088237880405 -264.929020690103 -264.734659552791 -265.090435208531 -265.029017244407 -264.837012525312 -264.825699916396 -264.981095199279 -264.856692099726 -264.790709877239 -265.059299049095 -265.00764045698 -264.962946112224 -264.919033005303 -265.038031776646 -265.200694820725 -265.138989618799 -265.028388322105 -264.804764685613 -264.817398299442 -264.918230987061 -264.844307484949 -264.878576590897 -265.051882765733 -264.931805048958 -264.945610029493 -264.87405305781 -265.075673369623 -264.906094027881 -264.749717044845 -265.078768192045 -264.808387454457 -265.080266873933 -264.823552345521 -264.864376348672 -264.783471587334 -265.008663750744 -264.908221814812 -264.851449437506 -264.917080258987 -264.923554550055 -264.992412798208 -264.924272223716 -264.92871162517 -264.837001666398 -264.965107817986 -264.988285582463 -264.883426298843 -265.013071113913 -265.038082177715 -265.032904143072 -265.037146307321 -264.867248444071 -265.065556064655 -264.963729120622 -264.797089041262 -264.894780691345 -265.019428194597 -265.061336868881 -265.026960875864 -264.702661111898 -264.907538102629 -264.906328939462 -264.983598480344 -264.805111739253 -265.146028008607 -264.962272659977 -264.953510287041 -265.07412533371 -264.777493800181 -264.906886573934 -264.935453582725 -264.826983131683 -265.082425924349 -264.978509663971 -264.808528155653 -265.001721772643 -264.821802526581 -264.824728183223 -264.830255743327 -264.803515151024 -264.983975889505 -264.907629452364 -265.047831422834 -265.024623658579 -265.037536507191 -265.108031314237 -264.776628664944 -264.89985791345 -264.931167290494 -264.960815801789 -265.010995975787 -264.823295842157 -264.924727557762 -264.864086941714 -264.915595343783 -264.941820485958 -264.952692433256 -265.116010588324 -264.871270203122 -264.975211207296 -264.886714458563 -265.030820185399 -265.060576603027 -264.763553945949 -264.930698134295 -264.90906074804 -264.813071893837 -265.034112510273 -265.069632661344 -264.896082467669 -264.967366751557 -264.858434317739 -265.178128049876 -264.886861317167 -264.898782950652 -264.885281491627 -264.905515154262 -264.733665115546 -264.929772070055 -264.823139840841 -264.962786863559 -265.055431920125 -264.886647568868 -264.901130880147 -264.971732794586 -265.00328593575 -265.005280395038 -264.838007348236 -264.851275481234 -265.119446353807 -264.915030995848 -264.735848199546 -265.023630289249 -265.136421124771 -264.909036145995 -265.003151306232 -264.994457515851 -265.003921621521 -264.85284502691 -264.786220127736 -265.069887470275 -265.034864929506 -264.943008857843 -264.895106916121 -264.856416100863 -264.89772615889 -265.127940159324 -264.719109251248 -265.053379339043 -264.891270461989 -265.006334230671 -264.714979169098 -265.071187527103 -264.960841656943 -265.043325612664 -265.168807687158 -264.963772235711 -264.799869879883 -264.625097843738 -264.86777192211 -264.888724085577 -264.955965852121 -265.044652590734 -264.918004544951 -264.956943766923 -264.749534331168 -264.869513598086 -264.973929653965 -265.029493861538 -264.957382533107 -264.805348673262 -264.98659098872 -264.930163243965 -264.898068595966 -265.063585701819 -264.712368193339 -264.988701441716 -264.894611378971 -264.861900930498 -264.931815478582 -265.016309585513 -264.937987560989 -264.884700706828 -265.023380083901 -265.065812136562 -264.999947051237 -264.934445630464 -264.972724247489 -264.870134425091 -264.835995996615 -264.912836549236 -264.841818533209 -264.589901446446 -264.757104345514 -264.928447394057 -265.115926664381 -265.100855863939 -264.87549137154 -264.835630164028 -264.849738125422 -265.014410503536 -264.707266259667 -264.954716863044 -265.179690461128 -264.796964552426 -265.049324533772 -265.088070942373 -265.045565285387 -264.859807171633 -264.944396639383 -264.962967025471 -265.288270958132 -265.010902716459 -264.984799039755 -265.009986863682 -264.889475041048 -264.94735501663 -264.83671301022 -265.044995527407 -264.853726047249 -264.960478984147 -264.98934299347 -264.92552774363 -264.864908945319 -264.816683112415 -265.087794138529 -265.004620003587 -264.982879295546 -265.075423038121 -265.008303631519 -265.049415208177 -264.959248897122 -264.879798774252 -264.891680159357 -264.939116925177 -265.03019228855 -264.845259933281 -264.935112624118 -264.954639680909 -264.952598976142 -264.808978993498 -264.943795991013 -265.133346927071 -264.849956802397 -264.753207274178 -265.086008960259 -264.965171660964 -264.827976193254 -264.959929496482 -264.708519171874 -264.814834179415 -264.913816815819 -264.892508116353 -264.813727787521 -265.027233972782 -264.868710885693 -265.008020333699 -264.955721761409 -265.022982432196 -264.971591600465 -264.802504035426 -265.024508352232 -264.911833038079 -264.898435223809 -265.015980591685 -264.979614130471 -264.833737652783 -264.691830889454 -264.748958667152 -264.665876936319 -264.96096931092 -265.00843477778 -264.807694914134 -264.986462832657 -264.885260899591 -265.287020145687 -264.973485472749 -265.079648413335 -265.044939592635 -264.721618554861 -264.96019161224 -264.984266306092 -264.959140649355 -264.886189650957 -264.817615486057 -264.798738542544 -264.87642013728 -264.783195129334 -264.690578520666 -265.092439746918 -265.038709663602 -264.99415645356 -264.9269523572 -264.680817037987 -265.121869157008 -265.165519206779 -265.057618969769 -265.106933760138 -264.847592620885 -264.957134407027 -265.105922287336 -264.841187001596 -264.91924775475 -264.882895289932 -264.870824522229 -264.832185080167 -264.869770916297 -265.107747469798 -264.991857268794 -265.085312418941 -264.765764191652 -264.973024887037


==> figs/UnivariateModel/Data/LikQMC10.txt <==
"X1" "X2" "X3" "X4" "X5" "X6" "X7" "X8" "X9" "X10" "X11" "X12" "X13" "X14" "X15" "X16" "X17" "X18" "X19" "X20" "X21" "X22" "X23" "X24" "X25" "X26" "X27" "X28" "X29" "X30" "X31" "X32" "X33" "X34" "X35" "X36" "X37" "X38" "X39" "X40" "X41" "X42" "X43" "X44" "X45" "X46" "X47" "X48" "X49" "X50" "X51" "X52" "X53" "X54" "X55" "X56" "X57" "X58" "X59" "X60" "X61" "X62" "X63" "X64" "X65" "X66" "X67" "X68" "X69" "X70" "X71" "X72" "X73" "X74" "X75" "X76" "X77" "X78" "X79" "X80" "X81" "X82" "X83" "X84" "X85" "X86" "X87" "X88" "X89" "X90" "X91" "X92" "X93" "X94" "X95" "X96" "X97" "X98" "X99" "X100" "X101" "X102" "X103" "X104" "X105" "X106" "X107" "X108" "X109" "X110" "X111" "X112" "X113" "X114" "X115" "X116" "X117" "X118" "X119" "X120" "X121" "X122" "X123" "X124" "X125" "X126" "X127" "X128" "X129" "X130" "X131" "X132" "X133" "X134" "X135" "X136" "X137" "X138" "X139" "X140" "X141" "X142" "X143" "X144" "X145" "X146" "X147" "X148" "X149" "X150" "X151" "X152" "X153" "X154" "X155" "X156" "X157" "X158" "X159" "X160" "X161" "X162" "X163" "X164" "X165" "X166" "X167" "X168" "X169" "X170" "X171" "X172" "X173" "X174" "X175" "X176" "X177" "X178" "X179" "X180" "X181" "X182" "X183" "X184" "X185" "X186" "X187" "X188" "X189" "X190" "X191" "X192" "X193" "X194" "X195" "X196" "X197" "X198" "X199" "X200"
"1" -1.28330322955762 -7.73853744328309 -13.8371611498153 -161.547016103248 -163.824356652192 -172.840859127804 -176.066186269847 -177.871254614093 -179.90447101563 -182.690964824668 -193.654568652532 -197.389633501534 -200.437010701027 -202.147293978394 -204.994213128751 -208.916331124804 -214.198863345009 -217.127462037213 -218.505944619916 -220.876328636273 -223.570902035764 -227.247721830011 -229.396375110438 -230.725806540451 -232.345835678318 -235.39239990706 -248.582451789164 -251.466625612726 -253.10421878702 -255.001931941409 -257.447694188043 -262.745710636524 -265.830076091192 -268.180171228572 -269.257126815149 -271.982165675483 -273.297347732405 -274.753611424599 -277.673223462839 -281.085845258369 -283.614728022674 -285.308500880755 -287.275869802743 -289.461995517468 -330.773060828612 -334.259537858359 -336.566167452072 -338.439575671195 -341.33412124771 -354.060070375592 -360.44089269571 -387.964301126856 -392.77652992099 -396.493926100985 -401.70745601032 -409.462398574016 -412.168821887336 -416.165752210709 -419.239250441597 -422.47745808302 -427.523822500736 -433.40441240309 -440.049782885143 -443.841880494442 -446.107859944075 -452.547730727813 -463.69791014118 -465.461282125183 -468.80922531731 -471.22229296423 -476.537046446135 -489.203382609431 -491.252339756468 -495.162913718301 -498.82364305171 -501.146695299573 -502.182821546402 -504.710387222315 -510.046930459557 -512.7695215981 -514.754479439353 -515.795043688525 -518.229581255789 -530.562708367001 -533.296457117529 -535.491023580195 -537.247886316944 -538.900633187484 -541.485658607966 -544.843066096578 -547.263919472295 -548.485983189131 -550.407243255084 -552.373007951065 -555.361994583252 -591.667106274083 -594.626046621317 -596.442661279299 -599.234807974778 -602.295702452418 8.99073510512202e-05 1.01625034959275 68.1050644996953 17251.9845081376 17140.8109556709 19810.356111336 19688.5877303147 19687.7648913753 19687.9635368575 19687.4195985147 20729.0448855227 21127.3478736783 21128.4234619187 21155.4144008149 21154.8010229731 21159.5035607713 21162.1386263831 21162.7837294866 21175.6505869112 21180.3995298523 21184.9213263508 21143.3405488175 21141.2866468843 21140.8833388906 21142.231451698 21151.6390285917 21179.4068736293 21182.6965436036 21175.9013413805 21154.237906299 21156.8254411021 21246.448437744 21263.0352104767 21264.1556111254 21264.0484448974 21273.8973562777 21269.6596393598 21259.2250496966 21251.7409259452 21235.7344232988 21246.307137598 21246.6774795635 21254.8001325655 21246.9738181068 21600.0031827366 21976.8685481458 21981.8662629564 22054.8752763973 22045.1271107587 22330.3393840419 22471.7748615152 22482.2141659421 22816.5352854211 23050.5828005228 23310.3303433906 24027.5778052284 24104.4384793411 24531.0223294261 24759.4856038474 24767.6916192439 25165.7009909229 25983.1020858509 25785.2079431308 26471.8233752418 26457.8522612513 27366.3747320592 30566.3633660796 30581.780996412 31544.3167584111 31548.4371217127 32768.8223498356 38354.9518680449 38387.0697873801 39957.4367016647 39845.0657610372 39847.3137863017 39847.4131835485 39856.8152457344 39835.5376445642 39836.6610905963 39836.9166483056 39836.900592584 39840.2142286909 40163.7521625089 40166.1710750643 40167.0696648289 40166.9186300857 40163.4759738616 40168.1862217945 40139.0696723636 40141.6436364861 40141.3586309155 40145.1065473875 40149.8646341684 40139.9829835643 40058.8077673106 40066.8443684537 40066.9919582801 40063.6541055115 40069.0859955387
"2" -1.28899634229416 -7.55790650006349 -10.7199212686768 -104.820146788198 -107.38702263528 -112.375903841356 -115.638915051616 -117.429540315152 -119.526934913699 -122.286447880144 -126.961382126829 -129.762201541954 -132.789399307492 -134.393784433162 -137.131213358803 -140.76789094072 -144.999481524233 -147.667353817795 -149.058109589202 -151.320994219122 -153.843633794538 -157.227839651893 -159.444684179567 -160.75832577994 -162.426294775874 -165.429783108742 -170.835790628885 -173.946645765477 -175.711433489703 -177.705787274159 -180.154573193781 -185.142030287128 -188.03190899883 -190.384877737643 -191.492208073718 -194.225524470707 -195.572986865286 -197.021871462743 -199.893504997684 -202.907594302057 -205.313470987408 -207.063064114818 -208.913953171076 -211.141812856835 -235.38555604588 -237.933006421393 -240.230587278871 -241.910641789696 -244.827727921125 -251.045339617328 -255.153816052769 -274.668323643362 -276.52202273235 -278.451234456206 -281.712674341716 -285.669281314477 -288.035274296959 -290.393259205787 -292.576428818512 -295.567903777727 -299.261355103492 -302.641374564979 -307.972348129079 -309.792404933177 -311.942324661172 -315.794991552269 -320.78170245143 -322.554481362396 -324.161824200269 -326.672997407334 -330.208658331859 -335.674733619328 -337.746527687387 -339.79336213553 -343.332899516711 -345.668415020821 -346.725016141053 -349.202558032572 -353.777028495657 -356.551712259809 -358.514783115082 -359.58854614546 -361.895983850539 -369.146420412756 -371.866406653108 -374.102233933522 -375.815260895804 -377.515042633952 -380.084822342868 -383.310932096399 -385.777328724337 -387.00687576101 -388.965561309186 -390.913191505212 -393.914262953277 -418.844556161763 -421.655445643027 -423.417362549344 -426.159474413719 -429.272281259338 1.68109649285629e-05 0.210307941013495 10.1555336824847 12152.1915252251 12050.1198251773 13395.1649378216 13325.1737855046 13323.2362166865 13323.1327874702 13322.0475035456 13391.026479762 13390.3327821577 13389.7304810732 13390.1099520072 13395.7604477593 13395.4897190689 13389.9936878732 13389.2078145116 13389.5507670729 13389.4385057509 13384.1102829355 13388.1035579901 13388.4671500444 13388.4707657428 13388.8663135957 13386.1861880006 13305.2367943007 13336.9664500518 13342.6678548105 13365.5035951638 13368.5558141107 13562.9015963471 13568.7332040043 13568.4451144971 13568.4802121563 13573.2635297145 13571.4902031561 13571.6328026 13564.8189171046 13566.0998006508 13566.9551169952 13567.0537256279 13566.0901010566 13567.0405936602 13598.7606178325 13598.0345428971 13597.9769204156 13598.1878670634 13601.9811235755 13648.8418629378 13649.5777137638 13632.5999031783 13647.7193689237 13658.3256687935 13666.5837065801 13730.3084552325 13740.8664483586 13808.5730432543 13834.4113151814 13839.1859995111 13912.6430046415 14065.3915068751 14033.018310582 14143.3782497739 14141.0523875154 14350.7588837804 15114.9313626331 15118.9827102424 15294.805018528 15292.4762829184 15575.2980209792 17002.921499936 17012.0511042387 17366.9490786216 17343.5409403797 17343.3594719687 17343.4160507163 17341.1348040638 17338.5386239875 17338.9914226549 17339.3303924093 17339.2919700051 17341.3254179916 17401.550253257 17404.7895617554 17404.5847640428 17404.9515359499 17404.3279386304 17407.7680329516 17408.9663154954 17408.9222967026 17408.9857969671 17408.2914134732 17407.97474327 17403.8319092706 17700.4615982091 17707.2803895909 17707.5204711434 17710.5634857769 17709.9483448649
"3" -1.29219144533471 -7.46550500003565 -10.2327222744985 -52.1885415271334 -55.0705525935068 -57.2475951376425 -60.5488208413198 -62.3571888682899 -64.5162826891504 -67.3258426814953 -71.5143100843274 -74.3310562359424 -77.3660613391304 -78.9539408947265 -81.6838822809786 -85.1441144774894 -89.1484234042627 -91.6857853954256 -93.1796710002352 -95.4338188699719 -97.9031343032314 -101.297345251358 -103.558052159267 -104.860434859504 -106.546657066789 -109.528570709204 -112.437902752394 -115.615087964821 -117.326885051312 -119.050365317311 -121.513478379794 -125.125801339098 -127.98438817643 -130.338062872848 -131.463729864107 -134.262710750361 -135.666806942031 -137.147253768116 -139.963073798948 -142.944975008364 -145.364553499154 -147.151138182877 -148.975453391633 -151.193072780312 -163.699588481892 -166.315080206691 -168.612672536964 -170.278832384026 -173.169266724153 -177.308155806052 -180.921398284201 -194.316042697973 -195.526983059464 -197.112479565779 -200.043213795398 -203.166843410013 -205.441334190516 -207.233990532094 -209.217039209662 -212.122140753835 -215.32389388681 -217.889079177586 -222.488640148643 -223.761559827466 -225.930867799127 -228.880343338422 -231.544138390635 -233.323666784687 -234.46436267774 -236.97852935153 -239.898427096468 -242.478638490614 -244.555857188774 -246.00725529395 -249.49414739965 -251.832932507784 -252.914770073203 -255.356522587857 -259.734947334625 -262.53049412286 -264.491169318648 -265.590559136497 -267.86845366608 -273.442419231204 -276.169926783925 -278.427539477982 -280.113092921368 -281.844913397407 -284.430419428782 -287.647627981728 -290.143160758201 -291.382443186579 -293.345757337324 -295.297901656374 -298.301567728429 -314.132590041372 -316.828210589897 -318.562157096694 -321.293951222504 -324.474661137783 4.23598624961987e-06 0.0393903684241446 0.402394862577307 4006.8383790266 3955.23122288474 4170.17363246765 4157.83094246811 4157.33001056552 4156.79177955322 4158.43577969678 4157.89335202629 4157.85128702025 4157.77770480741 4157.77160559664 4157.31180135544 4156.46085607673 4155.58622539442 4155.4967649919 4155.2500620284 4155.64752212838 4156.03668754971 4153.9559267186 4153.99972724367 4153.96228034198 4154.16176063101 4154.66821374541 4159.46981254691 4159.35288733377 4159.10470535818 4159.30670629435 4159.39435350046 4184.64732053725 4187.49940661227 4187.47780971066 4187.44911804355 4187.19998474098 4188.30518240719 4188.21243780333 4187.51940882034 4186.61587769396 4186.61450909173 4186.65701034457 4187.06866980519 4187.83449299009 4188.90974238531 4188.83308840067 4188.80694996448 4189.00459249509 4187.07963369718 4188.34863577082 4188.0775401687 4186.14941975877 4186.17410825283 4186.04550578766 4187.07890953893 4186.41502261803 4186.44252616425 4186.47692107045 4186.2842146463 4188.26730204339 4188.18435330727 4188.38435782719 4188.9317965051 4188.88651857349 4188.22715703407 4187.98062686597 4188.01320727041 4187.99375043788 4187.92244382252 4188.35702251314 4188.24047652124 4188.60105417812 4188.58138782784 4188.58391766803 4188.24839400498 4188.15762213775 4188.27653561182 4188.46113419713 4189.94816492355 4189.67543504473 4189.69827468296 4189.72310482479 4189.51356066663 4194.06090353297 4193.74069550573 4193.6916770979 4193.70076989177 4193.74770266442 4192.4589073606 4193.0126223565 4192.94599507756 4192.93294593274 4193.17036215686 4193.40061235543 4192.749723737 4205.93652412911 4206.83936063328 4206.85347699428 4207.0445309544 4206.3498750035
"4" -1.29386386421925 -7.44817887505253 -10.1086189083681 -22.8885032957385 -26.126590873052 -27.8695510751712 -31.1528059520994 -32.9910239874173 -35.177314088041 -37.9794932299398 -42.1374098701679 -44.9659958895898 -47.9988534326594 -49.5856950875341 -52.3454383576351 -55.704291463389 -59.6932882897712 -62.1893680426833 -63.7434154901131 -65.996891778817 -68.4672476017492 -71.8423903563285 -74.1204911377978 -75.4173291681913 -77.1161347400752 -80.0710455306782 -82.7082764730941 -85.9209352370767 -87.5576694633528 -89.2387132382583 -91.7241173479176 -94.9451458976733 -97.7920664349855 -100.145724057358 -101.281151191668 -104.114898716454 -105.544030113219 -107.036844019569 -109.864657092193 -112.84370342068 -115.266830086962 -117.07099159864 -118.883805345537 -121.108185634543 -128.432011550134 -131.101212909389 -133.401490685085 -135.059420997144 -137.947598446505 -142.035103389261 -145.652053551657 -155.122379013133 -156.347755604948 -157.888200455622 -160.810179001103 -163.935806143693 -166.231956765215 -168.031237231313 -170.015283236002 -172.923365965651 -176.112160319746 -178.704954731617 -183.000057002781 -184.273708479299 -186.451319178428 -189.390523156284 -192.08297535386 -193.87027124185 -195.012591598431 -197.531474954979 -200.491596894653 -203.096730106565 -205.186876563653 -206.648774928051 -210.086326835319 -212.435055128955 -213.550849146032 -215.98581942283 -220.286780831239 -223.10093090531 -225.061376123432 -226.173430281169 -228.44014048581 -233.626344815623 -236.363041882986 -238.629669717211 -240.303091630516 -242.051984898257 -244.632037941223 -247.844596932915 -250.358690755757 -251.606039274267 -253.573401354473 -255.547890002776 -258.536287790879 -269.404740408611 -272.009877160953 -273.737189393058 -276.457619109695 -279.630736464151 9.61160527284422e-07 0.0116721631712879 0.1044792835501 693.108509222875 681.028495901283 703.942325138459 702.592492923265 702.475066207066 702.541559504316 702.096518971929 702.001991252664 702.01954196919 702.01919865702 702.017445616765 702.049417771853 702.141460893812 702.20466341375 702.204002813239 701.993233172041 702.091628991786 702.046592109586 702.313364324174 702.268319070741 702.274399202308 702.319818985091 702.216800560682 702.027121941727 702.883385146588 702.764843232946 702.77430855071 702.731646379123 702.683471438608 702.711437867158 702.699839814177 702.699342257318 702.385383862608 702.469480605136 702.422763812308 702.530992682033 702.560878932589 702.576200584319 702.587955868138 702.594260450731 702.706205068495 705.820542424735 705.864505134468 705.854230516814 705.773952731291 705.726360980199 705.828306099349 705.792839929959 706.311726595934 706.302974762558 706.324445432065 706.434693183482 706.566099728174 706.586437596426 706.582112323182 706.535901693979 706.76232263095 706.688459362655 706.722693041242 706.758365724775 706.755466170501 706.768709281796 706.599367010333 706.632468841769 706.627415298725 706.623527574078 706.648369325423 706.497639164043 706.467599820284 706.483372990736 706.482936949568 706.643569105293 706.635772217953 706.55637142519 706.683674787821 706.657353021484 706.581135363848 706.579898109207 706.579151660952 706.550239272173 706.35622097035 706.396310732278 706.381449693571 706.370458761365 706.316257364719 705.984402390147 706.001250678498 706.020542746811 706.021124679737 706.044855379959 706.069266145768 706.042252701418 713.544530966764 713.879670541716 713.869670171637 713.788937165846 713.471164607695
"5" -1.29458909792962 -7.44881453725919 -10.0946019045576 -16.4650544214181 -19.8122238051274 -21.5152319524213 -24.7827626635507 -26.6321175975246 -28.8244218703542 -31.6222876300231 -35.7640878906342 -38.6009041439759 -41.6341626771542 -43.2237329580175 -45.9905843668834 -49.313963546515 -53.2938412661667 -55.778542374518 -57.4150412658409 -59.6754361181793 -62.1565159432977 -65.52972246274 -67.8168028668257 -69.1122622252272 -70.8170461055141 -73.7620997408296 -76.3609524669189 -79.5655342775052 -81.1957928292163 -82.8758708517071 -85.3614133694748 -88.5690582592499 -91.4138062366301 -93.767613846424 -94.9078584255662 -97.7463955838992 -99.1882499401078 -100.690947940262 -103.507458619088 -106.483898222922 -108.908417611766 -110.7214808105 -112.528549363131 -114.752044857499 -120.824217542656 -123.528056201184 -125.829755764976 -127.486601017105 -130.366488730344 -134.428636123797 -138.049802513643 -145.344026670536 -146.580248714049 -148.085020312565 -151.011124521311 -154.140362716516 -156.445841024871 -158.248050332557 -160.230740674395 -163.139286955886 -166.325879877885 -168.932327107877 -173.170723928741 -174.447190219921 -176.63330385354 -179.576315800653 -182.28399356274 -184.074439176714 -185.219367246098 -187.734684671787 -190.712390931787 -193.325947750881 -195.421736243936 -196.888993471282 -200.308164058202 -202.6589985537 -203.784130213173 -206.213583294498 -210.51004709012 -213.331967112797 -215.293258840329 -216.408736499796 -218.683528522364 -223.78391917004 -226.524626966415 -228.795443498898 -230.464666842923 -232.220019139657 -234.790335441555 -238.006149184341 -240.528568594988 -241.780887972927 -243.747660985773 -245.729953322806 -248.704676223275 -257.486641068086 -260.027422701384 -261.755048349082 -264.473279490689 -267.647278901771 1.73643666587538e-07 0.00281577084620599 0.0465606069734654 1.72926847711348 1.62094801525007 1.62085913378641 1.6407637370297 1.6410652625341 1.64197440841047 1.64500944373458 1.65543112880097 1.65748658200366 1.65860504332197 1.65830175663411 1.66153939529856 1.67245761408607 1.67996317745443 1.67987554813732 1.68750529981786 1.68905535265768 1.69856429519361 1.69251806502186 1.69344118611943 1.69350226904497 1.6942381243388 1.69299789492758 1.70767600692855 1.71408760735334 1.71823800178709 1.71506288140623 1.71681932818693 1.73273992739586 1.7315179942619 1.73136601578764 1.73129043625776 1.73675393752751 1.7369993838091 1.73778594642451 1.73788646318857 1.74467263717865 1.74542201534881 1.74549980095942 1.74504537889207 1.74539966072598 1.82855841878207 1.82776775584516 1.82759608181318 1.82691661227064 1.82824118277072 1.84850451946404 1.84867769865178 2.06754301826127 2.06538665898527 2.08005474280558 2.07898238108555 2.07749016847037 2.07839121629536 2.07833873736852 2.07905403616835 2.06650334499357 2.07788312055472 2.07706244990921 2.07452759391137 2.07434532628683 2.07518926435128 2.07215948557869 2.07374696248474 2.07360346991407 2.07404050908694 2.08044227706944 2.07833054517576 2.07946942605442 2.07949146003308 2.07934339195059 2.11117073391279 2.1121736190312 2.11299756928497 2.11213378718277 2.12748912453093 2.12715043874684 2.12736913524235 2.12769395709127 2.13130074602467 2.28894937323501 2.28986967994161 2.29051162124796 2.2903381086755 2.28918840922833 2.28764965108834 2.28319911351624 2.28188921483652 2.28191144757377 2.28505007950665 2.28519453044005 2.28860064271695 6.92827580201023 7.09696610926148 7.09750313677238 7.09790393492243 7.08892051848327
"6" -1.29492635248925 -7.44683236982273 -10.0836513363135 -16.2211185257279 -19.5795849618371 -21.2857208856379 -24.5495720036697 -26.4013261468977 -28.5918303167018 -31.3868836522861 -35.5255834948221 -38.3667540760899 -41.4004533208721 -42.9917524644271 -45.7686094442104 -49.0911128078024 -53.0415195896787 -55.5197493223671 -57.201563147415 -59.4602311274372 -61.9492600058217 -65.316237138095 -67.6080373633555 -68.9038042744646 -70.6088415199078 -73.5467121672843 -76.1287895348694 -79.3205521732948 -80.948344707829 -82.627743290976 -85.1156886665186 -88.3207212883636 -91.1664289395221 -93.5203355529262 -94.6629360105019 -97.5091762364788 -98.9564887489605 -100.46331023131 -103.27527570286 -106.25347928517 -108.678622189711 -110.49631450228 -112.301362237025 -114.526236745443 -120.416549072427 -123.128248702132 -125.430326572484 -127.085392073599 -129.95856651356 -134.024138759326 -137.646768650599 -144.037637512571 -145.28234889691 -146.762206121464 -149.689213249857 -152.818909212216 -155.129645164472 -156.933344556838 -158.915182808495 -161.821957196322 -165.009879139891 -167.623911310816 -171.867928432124 -173.146266109728 -175.340476471253 -178.28941274608 -181.004143916076 -182.796259882506 -183.942393037431 -186.456320106707 -189.443726784141 -192.062522433691 -194.160595687666 -195.630462347358 -199.044488804761 -201.394923077542 -202.521840846814 -204.950873689974 -209.228981354354 -212.057736678149 -214.019127512336 -215.141391193286 -217.418606038628 -222.495673534401 -225.237492854173 -227.510174300175 -229.179226850085 -230.935767679251 -233.504555185938 -236.723077287653 -239.250856192076 -240.505974626707 -242.473676344263 -244.462333326906 -247.433870734044 -255.33160407014 -257.848243971796 -259.577475984673 -262.292912521631 -265.463223924001 3.27167457963992e-08 0.00065398966853178 0.0151516329272802 0.198757303649232 0.193673227070016 0.193674337836043 0.195673802409151 0.195946859992428 0.195880267220189 0.195626227117857 0.197195135718915 0.197303418894856 0.197156712738533 0.197164961683263 0.197503867287125 0.196749633564338 0.198879575279387 0.199314951393487 0.197793943572228 0.198721004827676 0.200578976997981 0.202156125601803 0.202191140670134 0.202216354277841 0.202018090486241 0.202207661440936 0.207256758000312 0.210375431497722 0.210818894728587 0.210738927079462 0.212551952940342 0.212047690886042 0.212017181371735 0.212025315611181 0.21203961092721 0.211658827567487 0.211158263575618 0.211461591810728 0.210712669052063 0.210355939367315 0.210384691237921 0.210384632268323 0.210321220170559 0.211552179087831 0.226673717675074 0.226904848730571 0.226879145267401 0.227156800154009 0.230665115000845 0.235523212540109 0.234748031977804 0.241891021240941 0.241763742456219 0.242065377669387 0.243289524240287 0.242528278994803 0.242418608111006 0.242395991214732 0.242766350032056 0.243707264469684 0.24329765611961 0.242986083028053 0.242763502010744 0.242700932002148 0.242764605605798 0.242499528805262 0.242648791850781 0.242692369979422 0.24269701220307 0.244189632602607 0.243798754774213 0.243659720172231 0.243655066203283 0.243642859645431 0.243897745992798 0.24389153564849 0.244285801707252 0.243751729627196 0.257691410009627 0.258186465770698 0.258194560599034 0.258193969881438 0.25784568268836 0.295924938099685 0.296006712316825 0.295967839588902 0.295951035266403 0.296036768332296 0.296630693865097 0.29632289893395 0.296516263169139 0.296520133328034 0.295992870471832 0.295756525489195 0.295724650774539 1.72137202394559 1.77624730808524 1.77621941988717 1.77583296112108 1.77879453188508
"7" -1.29508773544099 -7.44568260886801 -10.0810409227939 -16.1850257629008 -19.5455650946847 -21.2531361756155 -24.518327054989 -26.3687234044619 -28.5585948922086 -31.3563171937605 -35.494978112178 -38.3383328769355 -41.3722836771174 -42.9645907688617 -45.7434769621914 -49.066923429592 -52.9978323419439 -55.4725059628887 -57.1812547663151 -59.4396300897017 -61.9318205060521 -65.2985899114022 -67.5924760560274 -68.8888867839184 -70.5943546432393 -73.5310584802983 -76.1109024081869 -79.299965177246 -80.9249877531231 -82.60344857546 -85.0913789443906 -88.294883416781 -91.1404503675398 -93.4943658695512 -94.6381311053696 -97.4888819515792 -98.9386885857636 -100.447774348301 -103.256722449113 -106.235974114248 -108.661519103582 -110.481453953058 -112.286440572893 -114.512527892071 -120.408654071747 -123.121091003391 -125.423220988502 -127.078244913623 -129.949131233068 -134.016212357187 -137.640149269075 -143.846947110805 -145.095376725641 -146.567778482176 -149.49605501807 -152.626026370558 -154.938814864526 -156.743169911441 -158.724767470655 -161.632303384317 -164.82146203471 -167.43894133208 -171.684927161637 -172.964293480621 -175.160836557844 -178.113350269708 -180.832389707781 -182.625315121459 -183.772433931571 -186.287329564321 -189.279191310741 -191.900428165572 -193.999744104742 -195.470882208746 -198.882875754631 -201.233827717691 -202.362017482906 -204.791881722986 -209.069407367559 -211.900420324394 -213.861951112049 -214.98695393722 -217.26512035489 -222.323273893407 -225.065290276507 -227.338922328227 -229.008541192802 -230.764768519507 -233.332698965241 -236.551401061091 -239.08193784193 -240.338482177018 -242.306353773265 -244.296808516277 -247.266408214286 -254.883262397172 -257.394524209807 -259.124767299186 -261.839929620913 -265.008916295998 6.99464850127122e-09 0.000150511253023093 0.00784940700759142 0.089985267803754 0.0875404336961573 0.0875304397835752 0.0889864167295023 0.0889474727068265 0.0889704397746178 0.0885435178728376 0.0888338465125257 0.0887995867470823 0.0888110912034741 0.0887997065495259 0.0888914927512595 0.0891858309274639 0.0899161757508071 0.0899408607419763 0.0899778668289098 0.0902755834321101 0.0908692599085011 0.0892151640318888 0.0892095070651146 0.0892082739429689 0.0892616624890746 0.0892812735571727 0.0909994035343253 0.0914569319578805 0.0919529942533013 0.0920545515466801 0.0921775940986857 0.0921630227764437 0.0921553213350393 0.0921851462905616 0.0921829262932135 0.0918461738567471 0.0918453979828073 0.0918878877924021 0.0925271005622964 0.0923797719471621 0.0923722096528009 0.092373349039578 0.0923491714333212 0.0923317969894334 0.0994504129968322 0.0992425106130354 0.0992218034720626 0.0992321718975635 0.0994986306968115 0.100836562648417 0.100679233316884 0.105238188750082 0.105219984844434 0.105398904004854 0.106002552067023 0.105595993291992 0.10556761539981 0.10556387047065 0.105509687857683 0.105994212156292 0.105593312401986 0.105555484958478 0.105456919316962 0.105468040538669 0.105605624551524 0.105483120498191 0.10560472320739 0.105632789019098 0.105619273989781 0.10580863984411 0.105916301780746 0.106023303726619 0.105984284552609 0.105983469220732 0.106520028963681 0.106420982220786 0.10614183990168 0.106086419653973 0.108357352575817 0.108293759643686 0.108283458627451 0.108230012098756 0.1082393302763 0.120301884171038 0.120394948207196 0.120423865754946 0.12041913447522 0.120412337629327 0.120638250315403 0.120501703119505 0.120557630419489 0.120557751464752 0.1205084253841 0.120260835333592 0.120783557509143 0.318053623516132 0.333005750531414 0.333006019522391 0.332899915715994 0.332927202595422
"8" -1.29516540690073 -7.44579255174848 -10.0758532731926 -16.1531256110164 -19.5158171305827 -21.2240624924496 -24.4887892503716 -26.3401800536674 -28.5294840318688 -31.3260391849892 -35.4653950767838 -38.3102263923136 -41.3443075843216 -42.9371098988666 -45.7185312263812 -49.0411871619214 -52.9636509078894 -55.4377941548284 -57.1543863828059 -59.4120262481319 -61.9062360189027 -65.2716813926389 -67.5666591209852 -68.8635014665056 -70.5688965696035 -73.5037565275101 -76.0810315207785 -79.2660333301585 -80.8886230999603 -82.5668753035979 -85.0559107794677 -88.2584448937195 -91.1040690923403 -93.4580095020167 -94.602354826749 -97.4551964968316 -98.9065789236766 -100.416902346265 -103.225384522481 -106.203984655407 -108.62972030874 -110.450771232923 -112.255900724642 -114.48236102263 -120.374109549209 -123.086468381148 -125.388618426882 -127.043684492619 -129.91382489194 -133.982259801253 -137.606135569411 -143.820237770088 -145.069676493904 -146.541926267343 -149.470455353652 -152.600114771259 -154.914033876944 -156.718753555973 -158.700452582749 -161.609255746206 -164.798124293453 -167.417911543933 -171.665213462543 -172.945091803142 -175.143790526147 -178.098353593615 -180.819604253264 -182.612903819093 -183.760467247347 -186.276162460447 -189.269929842095 -191.892018374183 -193.991831971501 -195.463602333721 -198.874682929351 -201.225680759299 -202.354023449927 -204.782946918588 -209.06020615133 -211.892839926047 -213.854278843172 -214.980633617491 -217.259154921532 -222.307567603339 -225.049692701453 -227.323775569564 -228.993800031432 -230.749783142589 -233.316565392583 -236.53509397666 -239.066985111094 -240.324237509987 -242.2920784686 -244.284494822578 -247.25211890042 -254.81247165227 -257.319331872729 -259.050063052714 -261.765042868012 -264.933650745153 1.34268123953902e-09 3.47869661658056e-05 0.00294298130752724 0.0310337933185027 0.0309276027192498 0.0309300998004257 0.0311478370771007 0.0310905988461816 0.0310945083122953 0.0312601407526429 0.0315679299262846 0.0315643998035386 0.0315597527790467 0.0315580898363311 0.0316243489537394 0.0316186082827021 0.031497769479155 0.0315136022162206 0.0314855989659156 0.0315021277870161 0.0315581629656404 0.0314974422514296 0.0315002180394891 0.0315021950465461 0.0315021581907611 0.0313673652663809 0.0316639884444168 0.0317963036704986 0.0318784210827739 0.0318450574530467 0.0318232962156406 0.0318513139646532 0.0318719265174919 0.0318655556142055 0.031865207961862 0.0318533808343249 0.0317310371698979 0.0316918472561409 0.0316707189340017 0.0316949134497693 0.0317009200077852 0.0317003293905036 0.0317116298151584 0.0317229745179645 0.0335644977395131 0.0334955467948574 0.0334991877404137 0.0334358379622161 0.0331923103716326 0.0335057985903628 0.0335115686716132 0.0349825705305465 0.034981774431566 0.0350130523189883 0.0351643780300146 0.03511274663631 0.0351400639138784 0.0351416813720864 0.0351533045426407 0.0353474984065104 0.0352433711280495 0.0352422788958129 0.035190213493019 0.0351821046972071 0.0352330598893844 0.0352292873039589 0.0351745859792048 0.0351776424455103 0.0351822122645845 0.0352213726456363 0.0350880570153199 0.035067075423582 0.0350661592652695 0.0350652912428343 0.0351137135193406 0.0351015342085119 0.035115496966033 0.0350808931145454 0.0360919551569449 0.0361170198711381 0.0361121179474987 0.0361254430417684 0.0361516642778213 0.0400359748576835 0.040064691060518 0.0400764164717664 0.0400793424520155 0.0400874231218437 0.040276259082686 0.040367631653705 0.0403699605039804 0.0403698338678975 0.0403707536179729 0.0403895743037593 0.0402831503303454 0.07122874956213 0.0713986963854347 0.0714008719744209 0.0713904793708262 0.0717170840615985
"9" -1.29519333185073 -7.44582827758504 -10.073691711232 -16.1366303543188 -19.4986114350676 -21.2072048645559 -24.4705319454118 -26.322819102153 -28.511876158174 -31.3084477267674 -35.4477604145495 -38.2931932360233 -41.3273400438027 -42.9203822809702 -45.702614235484 -49.0255618598743 -52.9446970819641 -55.4189383768292 -57.1385377638114 -59.3965330552244 -61.8924265130895 -65.2564622707448 -67.5519128936173 -68.8489967950802 -70.5542895036783 -73.4881944085633 -76.0635952498361 -79.2466088366996 -80.868539183001 -82.5467486700189 -85.0362037800062 -88.2386594637386 -91.0843290941255 -93.4382915858237 -94.5829215118457 -97.436535174376 -98.8888197922705 -100.399652599732 -103.208424742617 -106.186769477772 -108.612531219652 -110.434159406143 -112.239579217793 -114.466576513125 -120.364683112992 -123.077030077084 -125.379190176879 -127.034345385191 -129.903990355197 -133.973174901514 -137.597335936424 -143.820036050654 -145.069732896763 -146.54277990334 -149.47203460117 -152.60192454744 -154.916414327254 -156.721286911587 -158.703048343658 -161.611835028333 -164.800668279263 -167.42120950833 -171.668767352346 -172.948947629477 -175.148338504978 -178.103701979735 -180.82578862734 -182.619261860173 -183.767075542515 -186.282608326456 -189.277913582591 -191.900531502618 -194.000636518925 -195.472725866539 -198.883837252795 -201.234692288164 -202.363049430769 -204.792102349154 -209.069575564765 -211.902934164171 -213.864269305048 -214.991365589998 -217.269935531639 -222.31967231198 -225.061930204151 -227.336208817952 -229.006451377217 -230.762236668247 -233.328724406092 -236.547287657768 -239.079921420755 -240.337521906242 -242.305437032101 -244.29836339426 -247.265158199424 -254.808972993449 -257.31533788894 -259.04629332858 -261.761093691811 -264.930207568175 2.00733233218679e-10 7.32497967113652e-06 0.00101921123102212 0.0110857817747269 0.0109059835522948 0.010904831089761 0.010938830775874 0.0109321889069833 0.010937495617022 0.0109490396849534 0.0109445849201801 0.0109560264050292 0.0109556246193628 0.0109558857133741 0.0109411522277005 0.0109632903194398 0.0109049213334401 0.0109024351334029 0.0108397139656473 0.0108748287875736 0.010863894934176 0.0107845186668111 0.0107793078941386 0.0107797294447656 0.010773359553048 0.0108306049120414 0.0109625998243681 0.0110752774327265 0.0110592836585616 0.0110744125033798 0.0111092687430798 0.0111254677732973 0.0111194337496537 0.0111207059852888 0.0111208926455126 0.011156437243371 0.0111576466437595 0.0111524034265663 0.0111632895903928 0.0111620804491623 0.0111605661853234 0.0111598185367772 0.0111572835056632 0.0111669485603054 0.0116894854711939 0.0116859464983824 0.0116855223739089 0.0116809443257179 0.011675441497466 0.0117966703523016 0.0117514450268911 0.0119147723534336 0.0119152523585643 0.0119174220049084 0.0118945420239633 0.0118516203331047 0.0118511701907442 0.0118526947135328 0.0118485539539143 0.0118887718250933 0.0119184032113335 0.0119108643638653 0.0118948243330565 0.0119006737439749 0.011900147957104 0.011910306274205 0.0119140971310148 0.01191270733794 0.0119153984089372 0.0119158619458734 0.0119180328917051 0.0119099276274937 0.0119062656621314 0.0119062863446576 0.0119204805354839 0.0119156436015001 0.0118899312575717 0.0118783750298183 0.0119747833119535 0.0119778700221532 0.0119799767889845 0.0119791181483155 0.0119821414191959 0.0123635825218549 0.0123657314338337 0.012366610175636 0.0123667011309084 0.0123654354473681 0.0123794577762682 0.0123593365213551 0.0123541087082469 0.0123538987710836 0.0123478070507304 0.0123498888362864 0.0123292604345368 0.0195113804085334 0.0198580944848329 0.0198593521435061 0.0198908158408755 0.0199903829793755
"10" -1.29520517938024 -7.44553316853287 -10.0731679953397 -16.1270183834088 -19.4894272140725 -21.1982088715371 -24.4613136338016 -26.313774607259 -28.5027125309592 -31.2992001413964 -35.4387909138679 -38.2845307208636 -41.3187272058484 -42.9118793238568 -45.6947768903832 -49.0176430805025 -52.9361296581013 -55.4105372326832 -57.1303990477793 -59.3883750833909 -61.8847013208554 -65.2481779871207 -67.5438618003321 -68.841062986978 -70.5462799783293 -73.4800536650016 -76.0549002939973 -79.2369158881981 -80.8588771339617 -82.5370880216881 -85.0263911444046 -88.2287832272075 -91.0744442661934 -93.4284103778815 -94.5731820230876 -97.4272232306555 -98.8799031746977 -100.391018712148 -103.199576214568 -106.178041373938 -108.603835141637 -110.425742166605 -112.231233685135 -114.458342494857 -120.356984215544 -123.069296186975 -125.371459579724 -127.026711938022 -129.896041679609 -133.966393279595 -137.590643255885 -143.814470999089 -145.064317189148 -146.537679934741 -149.466759074325 -152.59672934692 -154.911481171934 -156.716433559017 -158.698273518845 -161.606965057224 -164.795723963784 -167.416847940207 -171.664562798567 -172.944881664775 -175.144672991789 -178.100497552124 -180.823039713974 -182.6165845418 -183.7645345542 -186.280097532552 -189.276121525741 -191.89889988147 -193.999122491285 -195.471369525769 -198.882537396795 -201.233292399288 -202.361779309141 -204.790759339824 -209.068013631762 -211.901814904351 -213.863064317092 -214.990587265289 -217.269293552183 -222.318093071391 -225.060373767815 -227.334728972423 -229.005069754362 -230.760778808766 -233.327228753629 -236.545773849293 -239.078786009974 -240.336558064476 -242.304439626457 -244.297635898619 -247.264213502414 -254.811052914085 -257.317422706986 -259.048484924641 -261.763252182282 -264.931829818558 2.98830088276048e-11 1.22667674588597e-06 0.000325219823347651 0.00302673719398689 0.00299203593802599 0.00299168755882945 0.00299618850745022 0.00298898135852947 0.00298916130524066 0.00297736470174774 0.00298215589241804 0.00298071211958885 0.00298140124868538 0.00298142557955532 0.00298112562073149 0.00297661667913621 0.00297141964959595 0.00296889426792484 0.00298009860196963 0.00297449893237446 0.00296020072655566 0.00296406180349568 0.00296478227039708 0.00296481252357883 0.00296629303208528 0.0029718441704014 0.00299796434311838 0.00301215612409544 0.00300941895685542 0.00300809694081476 0.00299615354549668 0.00299593068997533 0.0029959840873156 0.00299601636864099 0.00299602335943534 0.00300011995557943 0.003004823326353 0.0030038754645862 0.00301166705017287 0.0030182020446198 0.0030179395304397 0.00301812372953844 0.00301864473861277 0.00301520937708398 0.0032252884205017 0.00322650859758367 0.00322683743225913 0.00322716019644943 0.003233536269338 0.00325791618691769 0.0032563378477977 0.00331824280212739 0.00331710488708228 0.00332114879072663 0.00331095166435541 0.00330956676320062 0.00331030925102127 0.00331059097368428 0.00331314569903485 0.00332016379199325 0.00332326327203775 0.00332202045664307 0.00332269658528712 0.00332307303178595 0.00332588166439948 0.00333369041656735 0.00333301664443843 0.00333319514618264 0.00333382126206048 0.0033351164356408 0.00333738592170825 0.00334051449607802 0.00334008739938851 0.00334007562686473 0.00335692057930953 0.00335245354706995 0.00334384446500115 0.00333852883945074 0.0033148855534868 0.00331500586536356 0.0033147027104353 0.00331506473196954 0.00331692117688609 0.00353012639936961 0.00352992509992138 0.00353007250255364 0.00352998223029047 0.00352808879385494 0.00351927803373638 0.00352158416516916 0.00352128968324295 0.00352125273231205 0.00352548955362782 0.00352465249883566 0.00352380754923559 0.00556070559088898 0.00573333822297183 0.00573359565064049 0.00573593563715847 0.00569072267908133
"11" -1.29521037344991 -7.445574542962 -10.072448139813 -16.1280175905315 -19.4903977816318 -21.1992648559654 -24.4622858092295 -26.3149123335808 -28.5038041748941 -31.3003419955712 -35.4400184726401 -38.2859540757192 -41.3201548898761 -42.9133634775937 -45.6964882527103 -49.0193396456904 -52.9377863278684 -55.4123283044554 -57.1319979885673 -59.3899689095261 -61.8864808533549 -65.2496942141252 -67.5454846124436 -68.8427416502841 -70.5479564286067 -73.48167792352 -76.0563302821584 -79.237633639167 -80.859483805841 -82.5376768391894 -85.0269674644024 -88.2293286486761 -91.0749904729576 -93.428959260195 -94.5738010921994 -97.4280737705312 -98.8809547214975 -100.392238196145 -103.200852829974 -106.179304472007 -108.605107896954 -110.427158544601 -112.232689891394 -114.459826471373 -120.358203527829 -123.070539182955 -125.372705309083 -127.027990678335 -129.897329525732 -133.968134186576 -137.592421998826 -143.817104592036 -145.067043576736 -146.54057139802 -149.469703188709 -152.599737015332 -154.914637574672 -156.719626566766 -158.701502550397 -161.610270854237 -164.799015731675 -167.420348166309 -171.668160434628 -172.94851820679 -175.148519528193 -178.104495053691 -180.827352932202 -182.620932028476 -183.768939735337 -186.284512902254 -189.280919293 -191.903780675409 -194.004060110034 -195.476384025117 -198.887345618917 -201.238017436061 -202.366620332561 -204.79561606087 -209.073190910548 -211.907199421558 -213.868391915284 -214.996126324261 -217.274734481743 -222.324010764443 -225.066315724372 -227.340713793514 -229.01110427041 -230.766789306976 -233.333202507566 -236.551878020925 -239.085075001321 -240.342932437263 -242.310819355656 -244.304181414076 -247.270537312736 -254.816506226505 -257.322743880636 -259.053860327732 -261.768652151126 -264.93750398626 4.56613941746171e-12 2.88083179914456e-07 9.29168564849713e-05 0.000932649782973414 0.000915166984691974 0.000915010048445917 0.000913922771345616 0.000915947665756011 0.000916140546976309 0.000911756746408546 0.00090887542323963 0.000908724796441379 0.000908795926095417 0.000908758559542249 0.000908497151395711 0.000910786076599161 0.000911360448478509 0.000912544532836064 0.000914498585363859 0.000917818195621647 0.000923764175323706 0.000920888030024314 0.000921035250026835 0.000921040575226499 0.000920573540865114 0.00091799569977068 0.000914312938798761 0.000914050419293217 0.000914317824220142 0.00091424031427847 0.000913574523418739 0.000912467010124855 0.000912290017607671 0.000912370351319678 0.000912373381826098 0.000913414683118512 0.000912343417568591 0.000912326303580816 0.000911433763959551 0.000909208353675446 0.000909179230133236 0.000909232521456981 0.000908736901952609 0.000909279708362622 0.000966431389481984 0.000964566301410405 0.000964495994974243 0.000964410492348399 0.000965112682483835 0.000975620292802403 0.000971619846643344 0.000989763334256591 0.000989268947853836 0.000990092318592439 0.000996023996880083 0.000991534774392947 0.000991422499036066 0.000991491360098237 0.000992073323766519 0.000991432177778612 0.000993928421803733 0.000994353512943211 0.000995624171447008 0.000994224618566245 0.000993197024933888 0.000991502959331583 0.000991033222938618 0.00099102693525259 0.000990890968541207 0.000993304441636784 0.000995539439064102 0.000997443019842658 0.000997578477990804 0.000997560738863831 0.000997230502114625 0.000997734023213896 0.000998657466360717 0.000997875325938266 0.000997462017117028 0.000997725857995857 0.00099787109011737 0.00099761160480881 0.000997818566063784 0.00104160282430488 0.00104224798001154 0.001042225897068 0.00104221242169431 0.00104166958649705 0.00104370533929479 0.00104182862863214 0.00104136197527069 0.00104133257927952 0.00104146170247973 0.00104246593954682 0.00104281539679148 0.00148409119963162 0.00151308229352971 0.00151301175840623 0.00151443363477567 0.00150437922534728
"12" -1.29521261579057 -7.44551859804757 -10.0724772814658 -16.1238496286496 -19.4863074306732 -21.1952198356036 -24.4581909180546 -26.3108902156783 -28.4997749112423 -31.2962748260476 -35.4359566486481 -38.2819716895075 -41.3161777168735 -42.909413167657 -45.6926765526428 -49.0155115296948 -52.9340085909471 -55.4086101421768 -57.1281183309725 -59.3860704660187 -61.8827961634057 -65.2458671411688 -67.5417045014328 -68.8389902067836 -70.5442041218162 -73.4779366953912 -76.0528614697112 -79.2340459796374 -80.8558602372322 -82.5340563997692 -85.0233755458395 -88.2256806169436 -91.0713345625083 -93.425302722026 -94.5701794701844 -97.424558745191 -98.8775367620421 -100.388895073862 -103.197553853288 -106.176087126033 -108.601892771377 -110.424018241454 -112.229562289271 -114.456722580885 -120.355385672882 -123.06771854909 -125.369885798957 -127.025181568305 -129.894484664271 -133.965734160186 -137.590070065256 -143.815033470702 -145.065022278672 -146.538619883248 -149.467711027977 -152.597779990753 -154.912735693171 -156.717743803493 -158.699630662378 -161.608486453917 -164.797212616886 -167.418660895852 -171.666512694904 -172.946901631015 -175.14700919113 -178.103074234664 -180.826025957701 -182.619623648231 -183.767661473004 -186.283277279637 -189.279818541546 -191.902738192662 -194.003048598122 -195.475410675667 -198.886273068152 -201.23690986833 -202.365666676241 -204.794669293904 -209.072031934763 -211.906163855995 -213.867330048269 -214.995178570429 -217.273770248231 -222.323089470174 -225.06541753807 -227.339834738315 -229.010248647141 -230.765919335888 -233.332286650522 -236.55100847546 -239.084297383173 -240.342196936796 -242.310108350824 -244.303526072286 -247.269807085726 -254.816337785699 -257.322509241704 -259.0536505819 -261.768429317396 -264.937203279077 1.05743084193738e-12 6.10521823913206e-08 2.38222446415712e-05 0.000237836022051955 0.000233747831205392 0.000233716159610552 0.000234280320073181 0.000234124818535633 0.000233908651953857 0.000234040838189999 0.000234168125036343 0.000234286210292833 0.000234317662398651 0.000234323681785121 0.000234399128141001 0.000234291805961913 0.000234113492888678 0.000233976927009138 0.000233233114752997 0.000233791476715999 0.000234103428010608 0.000233490385467959 0.000233470817900199 0.000233467556538263 0.000233630646498984 0.000232805635862087 0.000231913174057429 0.000233067432634959 0.000233570773696982 0.000233513267922618 0.000232814812858758 0.00023288179667195 0.000232906310975982 0.000232863715902216 0.000232860801749935 0.000232556003559027 0.000232425432062354 0.000232522533422704 0.000232863540344153 0.000232254358682541 0.000232064283541567 0.000232048121070522 0.000232260896141134 0.000231810240609441 0.00024577315301221 0.000245220746000974 0.00024518608471258 0.000245287235925446 0.000245809528710464 0.000247615470254434 0.000247355127682958 0.000252074160668898 0.000251507011986946 0.00025178136349703 0.000251138350301783 0.00025225061175028 0.000252119932633574 0.000252074749332436 0.000252270655580607 0.000252176081823692 0.000252113071568329 0.000252243046137771 0.00025230212774065 0.000252292377641776 0.000252374271791574 0.000251436543464095 0.000251915487387917 0.000251891072538322 0.000251783589828027 0.000251616790114395 0.000251643312812852 0.000252133634647939 0.000252152012308434 0.000252161923199729 0.000251370682769773 0.000251369370197556 0.000251575136166503 0.000251445177163252 0.000253130644855287 0.000253119746446669 0.000253111325952121 0.00025314012333827 0.000252496163530424 0.000261969658774489 0.000261948694463875 0.000262000018575785 0.000261987192318164 0.000261978503914881 0.000261349636598177 0.000261490366226092 0.00026153904967658 0.000261536040356423 0.000261489683717077 0.000261578257823638 0.000261266598059445 0.000336726378870329 0.000340931150001074 0.000340948389411763 0.000340968331678386 0.00033873619376941
"13" -1.29521343110368 -7.44552234329661 -10.0726756350578 -16.1241151183729 -19.4865532271774 -21.1954871619338 -24.458381294545 -26.3111193989059 -28.5000041800833 -31.296517551348 -35.4362127577273 -38.2822751909091 -41.3164855422985 -42.9097345611437 -45.6930514627637 -49.0158823391258 -52.9344374220884 -55.4090617908868 -57.1284783763823 -59.3864100174751 -61.883176518997 -65.2462076396777 -67.5420711518461 -68.839371766222 -70.5445842248102 -73.4782791813118 -76.0532373709803 -79.2343790569674 -80.8562113882978 -82.5344126627589 -85.0237405060699 -88.2260399998465 -91.0716979040469 -93.4256670670815 -94.5705610079497 -97.4249968779185 -98.8780102307888 -100.389407043982 -103.198058850749 -106.176584093122 -108.602392324245 -110.424551857693 -112.230099266553 -114.457277489591 -120.356207836468 -123.068535082632 -125.370702575717 -127.026005734938 -129.895342639923 -133.966817598803 -137.59115594635 -143.816196638754 -145.066207349946 -146.539835547686 -149.46897634081 -152.599030024683 -154.914008278606 -156.719026012848 -158.700926190673 -161.609779796331 -164.798526549501 -167.420030579528 -171.667893050477 -172.948296704404 -175.148452259195 -178.104552988147 -180.827564237992 -182.621170907934 -183.769226041964 -186.284864553028 -189.281478248856 -191.904420663421 -194.004743794749 -195.477124346349 -198.887921567385 -201.238513980438 -202.36733293883 -204.796346818645 -209.07387133843 -211.908061961022 -213.86921445813 -214.997116720778 -217.275712089525 -222.32502395652 -225.067408340081 -227.34183501564 -229.012259676746 -230.767915254996 -233.334271874652 -236.552997013727 -239.08633584431 -240.344256427203 -242.312161873986 -244.305612246255 -247.271861612667 -254.818779204498 -257.324922525874 -259.056076899687 -261.770857813443 -264.939700322941 1.19177439171803e-13 1.28964415521177e-08 6.62767321506963e-06 6.39953345018567e-05 6.33729874704642e-05 6.33818760335853e-05 6.33123612470074e-05 6.3428630742322e-05 6.34363841968314e-05 6.33658644153272e-05 6.31372289475249e-05 6.31172149691476e-05 6.31031889796503e-05 6.31020561817938e-05 6.31546207843902e-05 6.32966943625522e-05 6.3106847994231e-05 6.32122373004897e-05 6.3173452377363e-05 6.30147423781699e-05 6.29988554585153e-05 6.34864468942313e-05 6.3508037032423e-05 6.35016951111759e-05 6.34906600122328e-05 6.34839175741043e-05 6.4000420060365e-05 6.39447632972708e-05 6.39249511981505e-05 6.39416012786431e-05 6.38192151563621e-05 6.39559044210349e-05 6.39581448094807e-05 6.39533994624658e-05 6.39545297616605e-05 6.38431805120233e-05 6.40154894438114e-05 6.39976014918503e-05 6.38846387482088e-05 6.39956774956392e-05 6.39936136275469e-05 6.39842441306213e-05 6.40077609934644e-05 6.40917293920092e-05 6.83000961443998e-05 6.82006458268414e-05 6.81912945811807e-05 6.82230008387226e-05 6.83236910466816e-05 6.85984520409878e-05 6.85001193887929e-05 6.95284428155374e-05 6.91897701645027e-05 6.92009461860534e-05 6.92635999468387e-05 6.92614497795273e-05 6.92337954680928e-05 6.92357849837041e-05 6.92351694566132e-05 6.9374675809864e-05 6.92772571945476e-05 6.93785460130452e-05 6.94423289767663e-05 6.9354298025768e-05 6.93696546487629e-05 6.92199707578701e-05 6.92632171835928e-05 6.92560398035957e-05 6.92673999985773e-05 6.92695315777332e-05 6.93857607198642e-05 6.93549384200364e-05 6.93472795147502e-05 6.93456753803685e-05 6.93768953031049e-05 6.9366518430967e-05 6.93158902215889e-05 6.94536415980661e-05 6.97325718918362e-05 6.96712603795763e-05 6.96771233100508e-05 6.96848371268685e-05 6.97362400842595e-05 7.18531111582044e-05 7.1640401238921e-05 7.16438064005387e-05 7.16477634772791e-05 7.16485548086286e-05 7.139831127806e-05 7.14983534515832e-05 7.15002753501023e-05 7.15020487028326e-05 7.14697091742042e-05 7.14771713484416e-05 7.14202886686626e-05 8.88131900627681e-05 8.96674817803662e-05 8.96649505324286e-05 8.96495525579378e-05 8.99689125056477e-05
"14" -1.2952137649854 -7.44552306357577 -10.0726410709119 -16.1239725786467 -19.4864430949704 -21.1953890733129 -24.4582656140788 -26.3110031056822 -28.4998871516933 -31.2963929627414 -35.4360763530414 -38.282166128741 -41.3163780372224 -42.9096337300203 -45.6929822148704 -49.0158084080291 -52.9343829487704 -55.4090236900432 -57.1284091694227 -59.3863585703991 -61.8831657827981 -65.2461687585289 -67.5420496329601 -68.8393579815539 -70.5445695039864 -73.4782614608183 -76.0532672019276 -79.2343840019591 -80.8562227914734 -82.5344228477184 -85.0237489390196 -88.2260418622974 -91.0716995620692 -93.4256688750238 -94.5705714732985 -97.4250353606844 -98.8780814564056 -100.389493345667 -103.198135701826 -106.176673733901 -108.602482796704 -110.424660412238 -112.230216801581 -114.457405124047 -120.356345989262 -123.068673888796 -125.370841576336 -127.026152857047 -129.895480695165 -133.967029313976 -137.591366537897 -143.816437968301 -145.066456772348 -146.540105110425 -149.469251524691 -152.599297842997 -154.914288586954 -156.719309586546 -158.701216446053 -161.610064457581 -164.798828262052 -167.420365792778 -171.668233924567 -172.948642200614 -175.148823410034 -178.104926279222 -180.827967815633 -182.621577623624 -183.769641178839 -186.285290203251 -189.281946147344 -191.904888495047 -194.005217844349 -195.477607741412 -198.888374727425 -201.238943119263 -202.367797912743 -204.796817209222 -209.074318145996 -211.908546095495 -213.869695301143 -214.997620918759 -217.276212564801 -222.32541060963 -225.067868174179 -227.342299096437 -229.012729481923 -230.768381600306 -233.334734719557 -236.553465309164 -239.086829605545 -240.344760690523 -242.312669735096 -244.306136690479 -247.272360635048 -254.819039516533 -257.325186972529 -259.05634768365 -261.771119752313 -264.939947440939 2.50378304595847e-14 2.81794386717867e-09 1.28369762632497e-06 1.1751922506226e-05 1.15600779642636e-05 1.15649526352104e-05 1.15947260701876e-05 1.1588263863992e-05 1.15966672548958e-05 1.16393495645586e-05 1.16566433615877e-05 1.16628282750478e-05 1.16604711234899e-05 1.16604191055289e-05 1.16430706025658e-05 1.16419252505144e-05 1.17276002221082e-05 1.17453133405492e-05 1.17440438377548e-05 1.17298061439498e-05 1.18082287584789e-05 1.17924608532454e-05 1.17948050513366e-05 1.17974746714036e-05 1.17993154392633e-05 1.18225110479431e-05 1.1921908022766e-05 1.19602686003942e-05 1.19952321307525e-05 1.19813908454642e-05 1.19736566928349e-05 1.19814902583281e-05 1.19850103987611e-05 1.19849306225007e-05 1.19850142529717e-05 1.19788448234502e-05 1.19778775856765e-05 1.19767292859016e-05 1.20104148317505e-05 1.20026970341137e-05 1.19983929595126e-05 1.19963202368839e-05 1.19949407805921e-05 1.19934081030648e-05 1.39465667965833e-05 1.38930198122543e-05 1.38909328173056e-05 1.38963567540021e-05 1.39187161984169e-05 1.38332099202112e-05 1.38317371053451e-05 1.36241276188497e-05 1.3678972811409e-05 1.36836220880132e-05 1.37143868056792e-05 1.37039470782296e-05 1.37079299129768e-05 1.3708560550045e-05 1.37107610278373e-05 1.36730355967393e-05 1.37175211436777e-05 1.37143729697849e-05 1.36859924053058e-05 1.36936717245029e-05 1.36858806786145e-05 1.36529122865239e-05 1.36570777588491e-05 1.36542905114513e-05 1.36610663284573e-05 1.36719694859075e-05 1.36731211366768e-05 1.36678824166474e-05 1.36686022556991e-05 1.36682287122345e-05 1.36680703932679e-05 1.366526786482e-05 1.36665867356698e-05 1.3659784237047e-05 1.37983063132768e-05 1.37726345037814e-05 1.37708651449394e-05 1.37696284637904e-05 1.37179796664422e-05 1.41312772368974e-05 1.41319169289325e-05 1.41322356208004e-05 1.41321611205846e-05 1.41296063772028e-05 1.41317504234802e-05 1.41376470719604e-05 1.41334163622688e-05 1.41333713688926e-05 1.41319429648844e-05 1.41415479964933e-05 1.41568016503129e-05 1.70881120994238e-05 1.72984077183715e-05 1.7299082102794e-05 1.73022376108786e-05 1.73737693522043e-05


==> figs/UnivariateModel/Data/LikQMC10_MM.txt <==
"V1" "V2" "V3" "V4" "V5" "V6" "V7" "V8" "V9" "V10" "V11" "V12" "V13" "V14" "V15" "V16" "V17" "V18" "V19" "V20" "V21" "V22" "V23" "V24" "V25" "V26" "V27" "V28" "V29" "V30" "V31" "V32" "V33" "V34" "V35" "V36" "V37" "V38" "V39" "V40" "V41" "V42" "V43" "V44" "V45" "V46" "V47" "V48" "V49" "V50" "V51" "V52" "V53" "V54" "V55" "V56" "V57" "V58" "V59" "V60" "V61" "V62" "V63" "V64" "V65" "V66" "V67" "V68" "V69" "V70" "V71" "V72" "V73" "V74" "V75" "V76" "V77" "V78" "V79" "V80" "V81" "V82" "V83" "V84" "V85" "V86" "V87" "V88" "V89" "V90" "V91" "V92" "V93" "V94" "V95" "V96" "V97" "V98" "V99" "V100" "V101" "V102" "V103" "V104" "V105" "V106" "V107" "V108" "V109" "V110" "V111" "V112" "V113" "V114" "V115" "V116" "V117" "V118" "V119" "V120" "V121" "V122" "V123" "V124" "V125" "V126" "V127" "V128" "V129" "V130" "V131" "V132" "V133" "V134" "V135" "V136" "V137" "V138" "V139" "V140" "V141" "V142" "V143" "V144" "V145" "V146" "V147" "V148" "V149" "V150" "V151" "V152" "V153" "V154" "V155" "V156" "V157" "V158" "V159" "V160" "V161" "V162" "V163" "V164" "V165" "V166" "V167" "V168" "V169" "V170" "V171" "V172" "V173" "V174" "V175" "V176" "V177" "V178" "V179" "V180" "V181" "V182" "V183" "V184" "V185" "V186" "V187" "V188" "V189" "V190" "V191" "V192" "V193" "V194" "V195" "V196" "V197" "V198" "V199" "V200" "V201" "V202" "V203" "V204" "V205" "V206" "V207" "V208" "V209" "V210" "V211" "V212" "V213" "V214" "V215" "V216" "V217" "V218" "V219" "V220" "V221" "V222" "V223" "V224" "V225" "V226" "V227" "V228" "V229" "V230" "V231" "V232" "V233" "V234" "V235" "V236" "V237" "V238" "V239" "V240" "V241" "V242" "V243" "V244" "V245" "V246" "V247" "V248" "V249" "V250" "V251" "V252" "V253" "V254" "V255" "V256" "V257" "V258" "V259" "V260" "V261" "V262" "V263" "V264" "V265" "V266" "V267" "V268" "V269" "V270" "V271" "V272" "V273" "V274" "V275" "V276" "V277" "V278" "V279" "V280" "V281" "V282" "V283" "V284" "V285" "V286" "V287" "V288" "V289" "V290" "V291" "V292" "V293" "V294" "V295" "V296" "V297" "V298" "V299" "V300" "V301" "V302" "V303" "V304" "V305" "V306" "V307" "V308" "V309" "V310" "V311" "V312" "V313" "V314" "V315" "V316" "V317" "V318" "V319" "V320" "V321" "V322" "V323" "V324" "V325" "V326" "V327" "V328" "V329" "V330" "V331" "V332" "V333" "V334" "V335" "V336" "V337" "V338" "V339" "V340" "V341" "V342" "V343" "V344" "V345" "V346" "V347" "V348" "V349" "V350" "V351" "V352" "V353" "V354" "V355" "V356" "V357" "V358" "V359" "V360" "V361" "V362" "V363" "V364" "V365" "V366" "V367" "V368" "V369" "V370" "V371" "V372" "V373" "V374" "V375" "V376" "V377" "V378" "V379" "V380" "V381" "V382" "V383" "V384" "V385" "V386" "V387" "V388" "V389" "V390" "V391" "V392" "V393" "V394" "V395" "V396" "V397" "V398" "V399" "V400" "V401" "V402" "V403" "V404" "V405" "V406" "V407" "V408" "V409" "V410" "V411" "V412" "V413" "V414" "V415" "V416" "V417" "V418" "V419" "V420" "V421" "V422" "V423" "V424" "V425" "V426" "V427" "V428" "V429" "V430" "V431" "V432" "V433" "V434" "V435" "V436" "V437" "V438" "V439" "V440" "V441" "V442" "V443" "V444" "V445" "V446" "V447" "V448" "V449" "V450" "V451" "V452" "V453" "V454" "V455" "V456" "V457" "V458" "V459" "V460" "V461" "V462" "V463" "V464" "V465" "V466" "V467" "V468" "V469" "V470" "V471" "V472" "V473" "V474" "V475" "V476" "V477" "V478" "V479" "V480" "V481" "V482" "V483" "V484" "V485" "V486" "V487" "V488" "V489" "V490" "V491" "V492" "V493" "V494" "V495" "V496" "V497" "V498" "V499" "V500"
"1" -283.428781796894 -320.115358116284 -275.369981959269 -284.651168360166 -336.520413364911 -531.205678549257 -505.359604992169 -308.763179514833 -421.252146901287 -280.116639215788 -281.373754037123 -309.901041630448 -396.667226809568 -366.911685412958 -273.141667260751 -275.335876699121 -300.779406498916 -297.008772891326 -306.192948344248 -319.984081952258 -301.893554688424 -296.238572839988 -389.600790270318 -280.976390015621 -289.51840250631 -272.028108312836 -288.416683499925 -281.921990055897 -323.059313020376 -365.545033734994 -401.061277012715 -268.276063877973 -348.737400671548 -329.258420919766 -330.038077815058 -275.907616045924 -283.247251875914 -323.658805696195 -292.205047847073 -344.486275796323 -284.606706342027 -277.608909103265 -274.702876107722 -261.722654826406 -287.757699020671 -303.340576767645 -288.952145941154 -270.107766976136 -305.994893883762 -441.484039596484 -293.465464468782 -287.409850205763 -272.921346377036 -278.422721860967 -290.194331870997 -311.345781303858 -549.890936623343 -270.312690855145 -299.924551901665 -506.915177657373 -546.777487284385 -587.005791555966 -296.668517616278 -289.665948003586 -351.572180653842 -294.919719745899 -295.046284058851 -478.606401522151 -278.406170108556 -289.910067900633 -318.2525033636 -324.660563298788 -295.262237552495 -280.600094968165 -308.560962614476 -268.204121645814 -293.639372973898 -570.79350491095 -301.51739186574 -271.865806711167 -300.221100383591 -273.54471297001 -279.464878574322 -304.352525313877 -288.939859728245 -286.376998383331 -270.280550962496 -284.848500879812 -317.64309245379 -304.220498398084 -264.421138151727 -293.071149458365 -283.738489085879 -366.992476659019 -312.882573056187 -304.184475806725 -314.138680434285 -298.769505295213 -294.361281270741 -324.436321002256 -306.134057379402 -281.598986390083 -273.287186287755 -277.881411321542 -274.104997554388 -489.299142967294 -540.873730173367 -282.996047307669 -272.902413567322 -386.289511067835 -361.692136099769 -302.452616649255 -271.925847300336 -283.587113904111 -268.519286826048 -288.232284010045 -305.548120164543 -294.80401581136 -273.942402337556 -297.138198871253 -278.087801623151 -309.607771844705 -300.713601261103 -338.316170350554 -276.363098578545 -319.577796809398 -302.275699005199 -435.163075883778 -294.621143501562 -541.329827419236 -282.07533159217 -293.548028050718 -296.478150625781 -315.569086225495 -282.720585915846 -271.446065369548 -309.284675144086 -276.349248998572 -406.727510194304 -263.229014401628 -301.914574186381 -492.238700262251 -359.531475153963 -270.692223503119 -279.90580815055 -294.727623999359 -580.876759847472 -286.928080667563 -303.883762362134 -305.079288023147 -290.100097852686 -282.332457041161 -317.144312642321 -292.831471750751 -298.383298860225 -444.566423369784 -519.170351862029 -279.001649493288 -286.216207274903 -275.51647589078 -291.861738807829 -310.30533198253 -298.903564846111 -280.052058767926 -269.404644223588 -326.518057596581 -305.537589713514 -286.126469786962 -473.207609249521 -293.156007929941 -563.968332568192 -277.582302649139 -286.330250230082 -305.346385017647 -290.196643595251 -278.372593841144 -295.131929720152 -275.8673801715 -458.754427848897 -287.17776449468 -524.032503814083 -300.015986444848 -324.686108445968 -308.362273915043 -302.318492329586 -303.004756352725 -321.319775007205 -280.500552860263 -284.177821566123 -279.582295102436 -305.257116503704 -283.108141120221 -282.965993207995 -327.683061803264 -275.192256218143 -578.876533855811 -287.617815119667 -359.690362039176 -310.886613426484 -306.077670511323 -316.104962746069 -285.320253163712 -291.385622435531 -565.589466831654 -306.58335178854 -304.577303234777 -284.647850296009 -276.37929547306 -518.452061346726 -297.448914074961 -273.229405766409 -336.56303704502 -284.491732769532 -281.209487703686 -301.937934084895 -546.313912598153 -276.202549904418 -294.412068309753 -325.127837886141 -302.94147532976 -323.066969430118 -292.104978340724 -304.719795366909 -279.534418805406 -273.521245145926 -281.318727653332 -296.665134464589 -315.738016027873 -272.081884722236 -289.508581777755 -271.856079033219 -294.953345706437 -497.072821507321 -270.463584035135 -282.632888900269 -577.511815758076 -285.797178163302 -320.808575065308 -347.776941326224 -278.07290715014 -493.347110805281 -282.1025457088 -299.940094204442 -280.672234028998 -287.972825858718 -271.390485651456 -275.243959429686 -270.482913798045 -281.818923569106 -280.589903296248 -312.123131180882 -323.516232361091 -325.787241095255 -278.60035005377 -568.510754855249 -274.426030229714 -301.418794452784 -502.827336421481 -278.027255798793 -291.67479772682 -281.058492449923 -281.815131060315 -342.670207133464 -263.258495995678 -293.992042739786 -457.1890842416 -266.907300387776 -276.773460438917 -283.606937870696 -314.204220384072 -545.961010033359 -565.986345276205 -584.319127025719 -314.055358826823 -316.264026348583 -295.508745409275 -261.421789303563 -291.419444705272 -275.671761066712 -258.860875873889 -589.893055687114 -297.158374169235 -284.703766186746 -280.448363069385 -564.067115289063 -294.660578672216 -267.448507456563 -569.542907596953 -357.821790011478 -315.097013144821 -289.644796993621 -335.506106314401 -605.808962461502 -314.675993232836 -290.582824955783 -436.715115900425 -272.35552501085 -287.84646098697 -299.23504991187 -280.694464647472 -304.861034003236 -288.689298425771 -306.11698062033 -291.911278275101 -288.425359561856 -286.524481831543 -296.53020862653 -345.335811106404 -279.531562364793 -291.560521533286 -289.259543870757 -586.284726854444 -292.625700895493 -296.928023919514 -269.104289974989 -301.988750725387 -276.442799456851 -358.481256163378 -275.756671385943 -305.733002535551 -300.302043392638 -393.657363645949 -520.535717805944 -294.446793845265 -288.518828920145 -276.026512367818 -343.590359627934 -313.535490508508 -468.725971101599 -343.815698403258 -302.087374807307 -373.21858471278 -289.669364083285 -280.695301606638 -285.227091398438 -319.516591151561 -309.109878001626 -292.725100899976 -268.562006723397 -273.461480174637 -287.762552547705 -284.757689616066 -270.687810692949 -285.848357842601 -314.634170009649 -296.521092860589 -273.768844327404 -278.431872351702 -306.520351274718 -284.922203273492 -271.820321660166 -355.488051614575 -286.324224184766 -297.023426439206 -273.719503072703 -297.357088013047 -298.581251287319 -291.603409744424 -316.360754373598 -272.740652008263 -315.327668594461 -300.748388378118 -307.625626741511 -285.813044606783 -368.038720978459 -276.462397460189 -270.214630317231 -327.451347688951 -314.585257447715 -282.261794338922 -276.789101922625 -288.517592713088 -346.822800292975 -359.922930545704 -283.382619847195 -386.774056908356 -292.231628139071 -275.727196140167 -275.168936126875 -280.888778314078 -283.520788230163 -350.23906387138 -277.688412055538 -288.269314363636 -268.577066488673 -282.670188170659 -270.016599068619 -339.854480838146 -345.768117264806 -308.944319337998 -284.725137040603 -286.723407909445 -313.260280535839 -296.852707177345 -291.34442124196 -280.561011715266 -284.577750274397 -308.494693625347 -280.650269789301 -295.460641132143 -288.039194592901 -312.696801144012 -397.934881806104 -279.587110026358 -326.26677593374 -293.169653584589 -297.355043423033 -317.581328357582 -543.830728334043 -579.549212500033 -290.200956242015 -298.245413371054 -296.824744351004 -359.860504979774 -287.10715649532 -331.98610529621 -268.335182400459 -270.99701129995 -303.977603801674 -286.727623362286 -296.886225233564 -277.480663915165 -298.325412990301 -303.735278570621 -298.77202903291 -280.764245195341 -315.804430448333 -288.786723449397 -528.70276347169 -269.59041330257 -284.41620290517 -281.343916396662 -394.998842123114 -289.571683812248 -420.713684900841 -386.114500950514 -296.138749178905 -321.46734353562 -272.070618654852 -299.748221467942 -279.385327614198 -296.900818732836 -279.007158342711 -604.199333636788 -308.442725256217 -283.47893460864 -278.319036083848 -327.598641568609 -307.38569890512 -300.465968034959 -276.800303819479 -292.027138805273 -286.623098401027 -301.261611971226 -279.71013320111 -444.863437638299 -278.597497666344 -271.243379572575 -270.102866866737 -422.893562276324 -344.074097174541 -317.397829819805 -293.626017394703 -508.484105414098 -466.473386482373 -570.868390974879 -300.910964868153 -453.873959497447 -277.926779715923 -318.828346727296 -352.075103750708 -274.435031083375 -535.155140548837 -288.356433955463 -327.714222605502 -305.584320201445 -295.785990979096 -510.309824893714 -435.280682978878 -291.342111808312 -321.815689714821 -306.947524834704 -309.688706947924 -275.139462825427 -279.690765209304 -286.609058935658 -273.735999512717 -287.178255960196 -331.02409314198 -289.723741964864 -289.802295198422 -274.901771737861 -307.761782577708 -505.883421729692 -527.232755221313 -300.181165618943 -288.282753922845 -284.748626598157 -273.479259504154 -270.706847312585
"2" -267.395806711077 -286.87428222375 -293.791196394511 -284.770254112437 -291.308705079446 -271.47010559455 -290.079178051151 -287.827816060617 -270.546573547248 -271.85640817405 -275.516651850675 -282.569254733885 -264.983885026735 -271.327526441669 -266.178723488852 -274.800163619809 -297.295084451317 -344.259320725274 -280.945006854603 -289.313112706404 -274.071494937629 -268.177959311222 -280.790180023604 -291.896015862234 -272.592849680342 -278.401356398701 -275.308237452645 -270.300153690736 -282.550202349579 -274.730542636376 -269.625724920568 -284.745393523164 -283.835758953877 -270.802317335004 -266.437089358152 -280.999352976286 -268.386041857541 -277.209891547734 -330.818134363382 -269.85330385466 -285.324606604606 -264.017877189795 -281.352111565715 -274.560914585309 -284.498174160454 -267.696206501187 -280.140962794427 -267.558374577391 -280.314868226904 -274.982385870002 -265.908747892071 -274.793084582012 -272.816573726537 -275.453850568297 -275.775955983131 -268.280932163478 -274.707790979083 -264.676472059073 -262.580988000779 -286.177816573499 -285.536356799033 -271.844426817582 -271.306174652349 -270.83761778666 -264.013101531068 -279.239705169123 -266.352706367355 -273.300727837488 -368.506668033884 -307.711174176465 -266.903138426413 -270.744538678551 -278.267366521199 -265.933661282093 -317.449681607149 -298.683278167955 -272.852445528916 -268.178004111942 -292.888543577987 -285.039125072778 -269.513156025588 -277.9281141085 -269.751317762801 -310.954577636495 -272.376434106251 -266.249692937983 -267.921366021269 -369.634912365213 -278.196448672542 -269.659835231955 -283.444656993225 -283.40778080089 -285.734059126607 -267.286589355059 -274.079322769123 -272.864078334722 -276.865080724307 -275.328676224723 -285.36785796546 -266.539201761175 -471.267598472259 -273.225764773843 -268.932933516808 -284.386944045482 -302.654918636147 -287.452790544167 -285.304444382839 -372.448527275795 -262.76719059434 -276.284220706986 -280.333116769452 -272.160575356039 -276.798338869842 -277.047685567679 -264.161535012124 -283.135997495047 -275.90121195568 -288.911473832692 -266.908500368821 -283.700029048382 -274.936489996281 -271.22757864205 -275.277482981169 -262.961578934468 -272.421293927741 -268.491660512819 -294.883289860414 -297.540167493747 -277.272375867048 -261.866277412493 -273.322925248216 -267.654377400235 -269.132515911359 -286.815855000542 -271.899754998607 -290.066627020427 -269.881005557659 -272.859633964544 -281.572198737201 -275.944857660657 -271.951715717079 -262.57021978686 -270.988552492483 -263.959818187387 -270.681665008791 -262.682345396255 -282.369536220145 -264.915222058107 -269.144189447175 -273.152786620179 -262.205274834658 -296.671879816042 -263.014296898202 -267.577277108322 -273.584000442275 -266.490226394923 -268.896945469719 -283.81582112416 -279.601989019873 -269.456287344896 -285.761954975845 -269.470441772843 -270.434186708747 -281.763324968183 -273.820119274984 -265.880645576916 -286.28627205003 -271.285982841836 -282.111394107367 -270.422587421861 -265.84805099493 -273.857035347945 -269.92270875979 -281.178701507713 -275.873458149237 -286.738675706527 -281.112266161077 -523.574009560422 -299.319718861281 -269.112517725524 -273.788544302972 -281.052136840996 -266.579212320551 -286.805663777888 -280.288109603898 -303.397978156512 -275.781442464621 -279.526400515589 -272.392345832555 -287.671119164093 -268.028207847282 -274.096425102253 -270.764679172432 -284.35798817658 -275.483325723744 -270.251504519171 -277.211927015331 -263.557020925404 -275.578131538095 -266.387993857657 -272.482357625448 -286.903309380767 -285.218131900893 -261.46500699786 -289.666530492562 -274.168563738558 -261.159183626257 -269.193626918822 -339.58948088348 -262.742178397556 -291.481960762634 -277.67054764745 -285.639620510151 -279.301311470079 -271.586791772118 -275.880456921417 -272.876926345969 -263.357828833382 -273.082510179572 -282.636793390337 -266.136206584167 -272.817775324324 -288.119443666467 -260.463729581395 -262.255314001162 -297.702663197128 -271.639603813476 -266.586038635875 -283.700163577258 -432.939346260514 -267.746666126088 -272.208314966611 -268.451303924094 -289.012467995779 -283.06206973281 -284.06273117957 -274.000752885511 -275.189651803045 -264.974197362341 -271.294091823801 -290.734569624565 -286.181181487884 -280.798837200269 -264.64184516795 -272.958296107418 -284.306543681708 -295.13056698861 -263.157012683477 -272.898378355092 -276.541116136961 -282.486702287782 -272.61006618207 -274.747558803334 -286.705100028436 -311.054842765183 -335.221219623857 -268.932739155637 -266.034357430081 -293.770888312093 -268.011793236577 -279.662445152403 -276.746904558021 -265.890632365175 -266.670075294922 -270.532515588533 -266.945971194857 -265.441421396047 -274.436236580999 -279.731877483755 -271.410759373385 -265.531036402516 -274.67429956281 -328.027636523517 -283.494648001078 -263.968941329774 -271.373759849003 -293.488138383169 -272.708284874352 -275.375833479472 -293.569277806398 -281.541686834261 -274.239984814525 -383.370996246392 -270.872771617108 -270.540582777702 -291.802413472715 -275.917587772437 -266.676206338565 -279.658186215954 -299.083280054881 -275.891502539424 -278.236936410861 -282.276108336506 -286.496401240741 -289.269772845006 -269.545609323722 -264.798790686577 -273.251515570574 -269.111422844214 -352.295368950345 -267.297502010202 -278.365677789904 -380.306455740609 -272.592009533806 -280.775184180771 -270.45574847719 -275.844382899945 -271.139427877925 -274.014658253625 -284.969292144615 -280.757039267094 -274.642295558551 -272.145230720474 -267.345581342426 -272.721721398438 -285.676246072742 -264.416382949777 -278.297501232617 -283.231818172524 -271.464307838377 -278.868523552539 -263.016796765802 -330.822438932461 -283.26499750802 -265.922339889782 -289.669467592489 -303.07478860774 -276.036576665075 -304.755873333797 -264.999565660285 -273.260471683319 -270.356064565124 -286.515346803878 -274.644634103155 -278.438399726121 -268.060749405233 -273.093267789515 -269.840611305302 -272.164120148788 -281.79411906628 -288.920202897897 -303.628367099114 -275.593304092439 -278.930498138996 -297.618283103504 -280.194895660894 -277.357253607079 -276.991275727972 -267.509918161645 -284.001274422201 -270.524000000014 -277.402232430174 -267.524898992508 -271.096355275912 -270.427185412305 -270.145496635745 -270.480093045166 -261.19186008043 -267.574758315817 -270.226965835489 -503.110754107474 -264.943679086267 -276.967418627883 -273.034226602216 -280.562030224854 -265.801620517993 -265.075229883938 -336.607939030364 -275.523340258806 -265.326710965036 -281.604640798349 -268.157687330691 -272.066848319215 -278.349017884833 -266.053853062612 -265.46563920809 -270.152593785751 -280.205903527981 -263.891303431433 -411.287700095579 -269.97490986049 -266.585500032802 -286.914908371958 -321.228286283051 -271.229497208219 -272.195477488053 -271.739058429444 -271.665102450899 -270.1091269442 -305.761534604197 -330.819329464343 -264.607000463279 -271.238361048938 -277.529260751283 -276.83210971063 -275.691989404763 -267.317117346063 -284.458823376537 -269.042839631043 -269.980636067034 -270.477295326732 -264.751026593894 -284.768701635176 -272.765968880771 -269.770636365437 -269.413169025968 -269.50695049687 -268.788994150214 -272.729799066797 -275.33879672136 -268.7680089529 -267.759584957483 -287.334816402711 -283.299724933382 -277.884639362519 -287.207648314183 -266.079299366716 -281.907383460678 -300.718774934684 -272.340011079756 -292.297641476641 -273.456307571692 -273.329230312519 -277.012008977849 -271.166549544462 -272.356921882317 -392.495241778285 -267.918662228877 -333.083987996997 -284.074518790984 -314.034029410728 -271.702585025601 -299.356089471616 -264.748805500293 -267.066013848246 -266.928806917257 -275.662054450071 -276.619704993578 -277.853706506551 -276.4776838599 -276.350238113197 -268.318521033815 -279.841196001173 -271.80230835191 -276.709702798075 -292.16079294502 -269.008220817092 -269.930523403298 -267.328648959999 -265.311670341973 -261.824917838836 -263.901693336412 -281.057448765393 -269.05019711873 -274.239729755641 -282.1792227121 -281.505184825275 -270.199730164333 -546.079789604721 -269.585023430904 -270.213566203581 -269.758389746948 -276.585547179331 -268.899090584029 -272.915808535444 -283.821523545672 -281.260246172784 -277.79842849932 -271.322440749947 -286.432800266446 -269.234740288947 -273.18465587017 -269.746705465992 -266.932337231346 -274.844932678588 -266.039465647314 -294.347430570053 -292.642779609291 -268.18166641417 -275.3887842068 -265.092833618147 -282.731329864426 -301.600152939705 -269.506304090566 -279.326128324603 -266.556765697903 -270.929161564778 -293.544736513493 -416.906645172277 -271.399106121107 -262.377528077951 -272.677636162109 -281.862824626358 -286.435699598888 -266.556162790278 -276.485910105835 -267.693215063943 -282.31636233026 -263.910581432287 -268.027375377494
"3" -265.180629292219 -264.46934069576 -266.124957112516 -265.051455490083 -266.055061572182 -265.535862627582 -266.98268323647 -264.475231221543 -264.714272330652 -269.189287028797 -264.87824910031 -263.903844541281 -267.22683059645 -266.09709586134 -265.122580989801 -265.791060840744 -265.004330924145 -267.550100742232 -264.359924179778 -266.070948063424 -265.582496359363 -266.286822132491 -265.703762804055 -264.256836488143 -263.909523370648 -265.7324743734 -263.553537050315 -265.729329017089 -264.590705966267 -267.010095780009 -266.471820592872 -264.330311520495 -266.016565780892 -265.260307151919 -265.804758051436 -267.300230908059 -265.873888426573 -264.256979995554 -264.891268529724 -266.357259747297 -265.03765396669 -264.116585640557 -264.209576336236 -265.07221588825 -265.218022119687 -265.251927845092 -265.102306630081 -264.371143826866 -264.701220760628 -264.904249672671 -264.704084146808 -266.268683194541 -267.054837276906 -264.864349627801 -264.330738805732 -264.777247172939 -265.010420815124 -265.228113415409 -265.350027212842 -265.990248512007 -264.835356555397 -265.403529606776 -264.936813975304 -265.053810849858 -267.199379578233 -266.971486447051 -267.025244699768 -265.65108405923 -264.130484394317 -264.623424307869 -265.055869042876 -266.733290964993 -264.168988317993 -264.913706955514 -265.917058309749 -264.069322462183 -267.296872533083 -266.132685482994 -265.931729843489 -265.231397260081 -264.420460074132 -264.403197608127 -264.907180023117 -265.608735951078 -265.035285231173 -266.249045116375 -266.510758726476 -265.726683431611 -264.779699356797 -269.684135665191 -264.298561926552 -266.913257518803 -264.730097172079 -264.794352343156 -263.21604279034 -265.741592885208 -265.367432693196 -265.430257338835 -265.707573362952 -265.489463999291 -267.343155898083 -265.716833387918 -264.896579758034 -265.051683141747 -265.445941150578 -267.404631896066 -264.767114492068 -264.61966755844 -263.924679028506 -266.548793510971 -269.30303501059 -267.472964157651 -266.881781867141 -265.105933845151 -264.695716702116 -265.302420342665 -266.19323400419 -264.717821288337 -264.934118704009 -265.200825558854 -264.608608307404 -265.242060798914 -266.130833431121 -265.668557864058 -266.535973443224 -266.320536804509 -265.199732746524 -264.998291942866 -265.170012040738 -264.426486121258 -265.844024045584 -264.935842625706 -264.461995130059 -265.861690597188 -264.982390735338 -267.146481118749 -265.048435850578 -265.662552314978 -267.397703450162 -264.416923415118 -264.941082849546 -264.102783237244 -265.463657717006 -265.684866590665 -263.555893302882 -266.557372703072 -265.585613347335 -265.153521574932 -265.219179055662 -265.892686506389 -264.306428580557 -265.488271614233 -263.929360638165 -264.501474744376 -266.159275923964 -264.573921113236 -265.950974402486 -264.726010224547 -264.972999401279 -265.255621116332 -264.732015429951 -265.043605815078 -264.921307076628 -265.67710266956 -264.292363220548 -266.345114942201 -264.890121048249 -265.05833849114 -266.778730464382 -265.254650868681 -266.690385403138 -265.517443673767 -264.453737046327 -265.430153684479 -264.544843483751 -268.44545663849 -269.568929299859 -264.502642249221 -265.449482634315 -264.697334163153 -265.791582156433 -264.433488070399 -264.516835971343 -265.261950974895 -266.315592071571 -264.226424274756 -264.702300305118 -264.080048787021 -263.872022528552 -264.809060998369 -265.43714343295 -264.120821147735 -266.508464845848 -266.036612756533 -265.362191637061 -264.09846348733 -264.633486697014 -264.863066621064 -266.600523721722 -264.78538467473 -264.413175394961 -264.505433921132 -263.269340033122 -265.237145591686 -268.04242473787 -263.66639395574 -265.283395722596 -265.256435760491 -267.975622195447 -266.065680349465 -265.188973868119 -264.151976481483 -266.082654875329 -264.166589489594 -263.885141253763 -266.460170868719 -266.139610722246 -264.97127550386 -265.618547910972 -264.693132267288 -271.72464245986 -264.90904255864 -265.71927355791 -265.015883063203 -265.300620351563 -265.878792878199 -264.295029407243 -264.819203651614 -265.060557082295 -265.323834894985 -267.22703171909 -266.312638401752 -264.59984748003 -263.653106038067 -264.864841805006 -265.419306584524 -263.591137379412 -265.581450537218 -266.155201295079 -263.78334044591 -264.651799792571 -264.050426063297 -267.716916185242 -263.829204553341 -265.78812196188 -264.923724343379 -268.230176454468 -267.292539997939 -265.388415428178 -266.183321294999 -264.857911211789 -264.294852920056 -265.220321642726 -266.681414520805 -265.08576456562 -265.456510316661 -267.697133274463 -266.466488547283 -265.274599547019 -264.586005061588 -264.897414891453 -266.675398212435 -266.796206821812 -263.853654792221 -266.608926886885 -265.598705397141 -265.397767896506 -265.010484688921 -265.699438327403 -266.08899844548 -264.6264884802 -264.429504922561 -265.160828822479 -264.474785272155 -264.298168275204 -264.881587722204 -264.968198155953 -264.254309507797 -266.326782154408 -268.772679807835 -268.796680713644 -265.844759480077 -264.097471631403 -267.299986933507 -266.465125532647 -264.605168018993 -266.141163097927 -267.154722425799 -264.808034673574 -264.176608097197 -266.057786722762 -264.90749073539 -265.211426523587 -264.41894454117 -265.877072277281 -265.728716463804 -264.436765525847 -264.115817390042 -267.462283453181 -264.766494132191 -264.648886354205 -265.106077382979 -265.240032353653 -266.006810449403 -266.026025526044 -265.521264760825 -264.596883559248 -263.984623999762 -266.822134471244 -267.803117284041 -265.378761458856 -266.831605822188 -265.222270561119 -265.830720314345 -265.633408561065 -265.182803404649 -265.184346744029 -265.930272053585 -264.623859784716 -265.318210796893 -265.076399860044 -264.542323091112 -264.949329105978 -265.381964742327 -265.065868948836 -264.965807886351 -264.397712694337 -264.227395664627 -264.038792941051 -264.637662884241 -265.640841123387 -266.357489719879 -266.264262936881 -266.694913816638 -264.722467369333 -265.181812063133 -266.254526631238 -264.467792627657 -266.283849606167 -264.525349844048 -265.135873917877 -266.590346119035 -270.274431024811 -264.2764489999 -271.456828310997 -265.182012864883 -264.390343310184 -264.356272526981 -264.754149988797 -264.23715588627 -266.311381707275 -265.055139607954 -266.827595499033 -264.626322256243 -264.52524642241 -265.371255371835 -264.203573882866 -264.942074716719 -264.884371559404 -265.606750604813 -265.070179398422 -265.915315544355 -265.842051781435 -266.412842617772 -265.992315113508 -265.21537001136 -263.908798391628 -264.585235595698 -265.84548852491 -264.0226823412 -266.502686352308 -265.532740818928 -263.588525006405 -263.776544646158 -266.523650559626 -264.800134650378 -264.90212783557 -265.359076984881 -265.450371839752 -265.550593096637 -265.705573445733 -264.965010342362 -264.913960818515 -266.223903907145 -264.944396611897 -265.428366329347 -266.292720502327 -265.369514434631 -265.17955116186 -265.022907202715 -265.898588494164 -264.189814842834 -265.183545992945 -269.150130752959 -266.23714572422 -264.035130728227 -264.430107809631 -263.954215031332 -265.387862731352 -265.041010589639 -265.230496094007 -264.367048999522 -264.494636201921 -263.59684636335 -266.514656222 -266.955824300402 -265.918438491596 -266.185021725388 -265.620232015953 -264.209352872363 -265.067180278662 -265.662612029363 -264.89682466089 -265.294881487786 -265.172942075609 -265.204458064162 -266.736211776026 -264.801046316166 -265.589101280266 -267.896830362981 -264.809444725464 -268.389972763977 -263.939133297551 -264.165363137362 -268.000977264136 -264.685547039578 -265.088208806882 -265.287619000685 -265.52954514431 -265.655536066534 -265.518318646312 -266.324135883204 -265.265345353118 -266.300691055957 -265.483371375318 -267.854753137956 -264.3596468516 -264.983992295168 -266.485693100122 -263.955688443879 -264.16179776642 -265.148127585301 -266.20908190625 -264.908029781829 -263.947625895199 -265.445902394245 -263.735358384414 -266.915529253542 -265.133780250992 -264.50980210931 -264.849225153743 -265.459970008901 -267.471559055379 -265.077404726794 -267.547200806287 -264.78935815406 -264.59314656773 -265.80058716034 -266.112869289075 -266.624610151691 -265.447288504303 -265.204487182386 -265.12699007359 -266.982240699131 -266.927824115439 -264.559443567018 -264.044141369902 -264.984891515668 -265.454462683528 -264.288282339044 -264.925211947128 -265.151504086638 -266.792183730598 -265.756481818388 -264.588061992004 -266.172915699181 -266.584958997667 -265.77347158929 -265.336743242066 -265.731575571625 -266.231047524904 -263.363577810913 -264.737616627195 -265.614825164135 -264.379167994621 -264.146189163221 -266.622685325934 -265.776932532569 -264.948464647933 -265.911508985419 -264.434465270381 -265.359512541202 -265.357234832996 -263.951801384034 -266.028704989384 -265.138663151722 -265.123853682441 -267.567228246637 -265.029628558313 -265.57384859005
"4" -264.662254748414 -264.521124518656 -264.166156609522 -264.623237777592 -264.875767239953 -265.567906791754 -264.968142099463 -265.29841363124 -265.535913084249 -264.318942449933 -265.075221308466 -265.160730895349 -265.302871507429 -264.336495973648 -264.197372846921 -264.743841073401 -265.326639899039 -265.228214627839 -264.758714650942 -264.643589810938 -266.241977946673 -265.920182043452 -265.105039906154 -264.277521612554 -264.464747152717 -265.811162861071 -264.410630214537 -265.407437410652 -265.390770883799 -264.913430639292 -266.49346158372 -264.013283878316 -264.776861442123 -266.541388894848 -265.681134474918 -265.765102334311 -264.666508045529 -265.451739758834 -264.560574696987 -265.083651377321 -265.57590675912 -265.052978687079 -264.466519797889 -264.581809644643 -265.437435029376 -264.782774951123 -264.399806059151 -265.101343773359 -264.064339007053 -265.602290021183 -264.809789095206 -266.012568617292 -264.932783584334 -264.842889006396 -265.813879875161 -264.50038663689 -265.54899600591 -264.676243143788 -265.174679572217 -264.553131695948 -265.070952475506 -265.440222527595 -265.783779687073 -265.809642663855 -264.835009972985 -265.07461805484 -264.66959386874 -265.585572300197 -264.757117595342 -265.574564414603 -264.934296991926 -265.109503967386 -264.252958129794 -265.307597869328 -265.549468901489 -264.287542949902 -264.742279925952 -266.075344810312 -265.229570057511 -265.387907485235 -264.391694337794 -264.36328655445 -266.388255079936 -265.253985437775 -265.855137959186 -265.546402769652 -265.384708984033 -264.609484576096 -265.094958206048 -264.157881081412 -265.273702429112 -264.119890619422 -266.053894645892 -265.206596927216 -265.34839869654 -264.537034993536 -265.236169275419 -264.523066843455 -264.832053462181 -264.272087342209 -265.159178772409 -264.146471017589 -264.204494765535 -265.104984524639 -264.691207839949 -264.308588644892 -264.496310851046 -264.584043446647 -265.286851813638 -266.093405599661 -265.123844892024 -265.870137167431 -265.044474522175 -264.070393944261 -265.232698933659 -264.50891944697 -264.660438921625 -264.442108376208 -265.091492826834 -265.1619726832 -265.206604900885 -264.969809882472 -265.647361313392 -265.951574495883 -265.015703245914 -264.673801228136 -265.659181844899 -265.130168619356 -264.223644773928 -265.239704650411 -265.323329759675 -264.308581352031 -264.553565890892 -264.477713287433 -264.986864136171 -265.209398614684 -264.826345305085 -264.059424850416 -264.928038055712 -265.005579004764 -265.231637518563 -266.086747894062 -266.205961371227 -265.412352202249 -265.001907804347 -265.021920243875 -264.981483514643 -265.144991967897 -264.471861616231 -264.62484259759 -265.533593233591 -265.239402262384 -264.976780401661 -266.503633815138 -264.722949543362 -265.039710616861 -266.24484852457 -267.992043247845 -266.400583109655 -265.185807617206 -265.341204215456 -264.968309844497 -265.345164831757 -264.447676625266 -265.222917200533 -265.647792872821 -264.74269086263 -264.538351180403 -264.46916495973 -264.643335091677 -265.209793123466 -265.667549159698 -264.626739706123 -264.602971895412 -264.073750630802 -265.181290895462 -264.901208143235 -264.950168034808 -263.952346497897 -265.411824254956 -264.865079779336 -266.703134349297 -265.293068476176 -265.268481755994 -264.608080605731 -265.722997330021 -264.924315505701 -265.665399000578 -266.173332365007 -264.540082221864 -265.150572350011 -264.64924575845 -264.446315287514 -265.25010970063 -265.825457632336 -264.97591697328 -264.152654316834 -264.064987839457 -265.431637206766 -264.847657386737 -266.027306783524 -264.893459216809 -264.49628531013 -265.598310262077 -264.881345308626 -265.840975809097 -265.855836022615 -264.775695494761 -264.118792452042 -264.27405667611 -264.396937306185 -265.104285440813 -264.232399143371 -263.772308476622 -265.785287556607 -265.584774871591 -265.574486060734 -264.512960763216 -265.134628815746 -264.675821169145 -265.250871850037 -264.847694886873 -266.54855186301 -266.136838589803 -265.087048268628 -265.159539814801 -265.307394891102 -264.599145549868 -264.805268956229 -264.124445984891 -264.540362543779 -265.101208226652 -264.935656810397 -264.803718340088 -265.057748276427 -264.516477157054 -264.846946744927 -264.129604823225 -265.116653653843 -266.067378543407 -265.774875857374 -264.430759363336 -265.90430500494 -264.945150324629 -264.904788342509 -264.066033148507 -265.462727788924 -265.742008276497 -264.123539235536 -264.499631236454 -266.118220505682 -265.398642039889 -265.10135805065 -265.334620724687 -265.139345165048 -265.176200346584 -265.820517901319 -265.486953585458 -265.235457995252 -265.987502286512 -263.780843445663 -264.484807445281 -264.912887306246 -264.500164399608 -264.979390123699 -264.663411382737 -265.251366862893 -264.566134174818 -265.090539714531 -265.050468157223 -265.667822038087 -265.581986686269 -265.068094546528 -264.85680136463 -265.217085514223 -264.513828625508 -265.405729525349 -264.935048610286 -264.900726315733 -265.179345614927 -265.886787763828 -265.730032164227 -264.884083440567 -266.103620743331 -264.871139804752 -266.542160045023 -265.677511931382 -264.283682756843 -265.293891549558 -265.306145689291 -264.613423382972 -264.798402478661 -266.230576281296 -264.849995175839 -266.061546035942 -264.954654246949 -264.189356993841 -264.765935555952 -264.724746109108 -264.191705838971 -265.105205940574 -265.085802777648 -264.871622622471 -264.696636933721 -264.589336159956 -264.657411982054 -264.700661184238 -264.608081709536 -265.522037459568 -264.573271918439 -265.118408109444 -264.903266641783 -265.844908617081 -264.53701151184 -265.318720574048 -264.621663063594 -264.255197253975 -265.478735107583 -265.603511775072 -264.619302604131 -264.899081360235 -264.648992342931 -264.890029176509 -265.200617393889 -265.095873470162 -265.659181900164 -265.305757299756 -265.114997445872 -264.529262908387 -264.80995330329 -264.875369512955 -265.790996251447 -265.513153743976 -264.489101717666 -265.105935946724 -264.9484366388 -264.883641232195 -264.691063003879 -264.690764743556 -264.901575413039 -264.341004315327 -265.064831351245 -265.479819407232 -264.361109797055 -265.168262991026 -265.368527400839 -264.552861143031 -265.157211542657 -265.418654320673 -265.181684393189 -265.704725157297 -266.089960636395 -266.086486445409 -265.594822193339 -265.108367691162 -265.450361559845 -265.871358457577 -265.439654101904 -264.724756891895 -265.717941928427 -264.688353918096 -265.237866545546 -265.13738304247 -264.978349861884 -264.655828445289 -265.31409657276 -263.975189974652 -265.103206493161 -265.868138814202 -264.863254063999 -264.181457869809 -264.961140705447 -264.972489181956 -264.769583769922 -264.597998566867 -265.19880663988 -266.066452631915 -264.422883591173 -265.003945329186 -264.413926707904 -264.691661279161 -264.937086285434 -264.619409415193 -265.600086579706 -264.481905227601 -264.533306906046 -265.423270688117 -266.877727971541 -265.10018946817 -265.552124755502 -264.637966179271 -264.444179269086 -265.185878370587 -265.918799184511 -265.569942708716 -264.783250403458 -265.201627596306 -265.228924191259 -265.231661755768 -265.680678073016 -264.83219410644 -265.833998516167 -264.246296589768 -264.95597265896 -264.39466003178 -264.706580260002 -266.034390606894 -264.864257485723 -264.748589439072 -264.562135658875 -265.385035798239 -264.977928781872 -264.622374504929 -266.71848085696 -265.837902512925 -265.250531361919 -264.530502044287 -265.049472694015 -266.211989037203 -266.127020355229 -266.127443575753 -265.666199642017 -264.716670830704 -264.616261527815 -265.25078870526 -264.556812863159 -264.197207706147 -264.733903788215 -264.907720840062 -265.925949230115 -265.852950548883 -266.090168627916 -264.744502687907 -264.291594936689 -264.900352344669 -264.815480999111 -265.454616328834 -264.317125959816 -265.300253140049 -264.509766861673 -265.266200764126 -264.298986956124 -265.345281078629 -265.164205636694 -265.456511065622 -266.181329690492 -264.772569450493 -265.917795569939 -265.236894027599 -264.314083876661 -264.709961236709 -264.878366949247 -265.256520752986 -265.313712695164 -265.014618924538 -264.957286634795 -264.047657128856 -264.406346411762 -264.66931783323 -264.919064956742 -265.202497258587 -265.494532751103 -265.85687944903 -265.580392763166 -265.186123169031 -265.058222943579 -264.80539909441 -265.366102274196 -265.220781173636 -264.950513815671 -265.332610884346 -265.814890541547 -265.133154528783 -265.887096635625 -265.141186697611 -264.429890933362 -265.131020351648 -264.822193698132 -264.509917559743 -265.067618349387 -264.649567208967 -264.398389532836 -265.00514674607 -264.4448910519 -264.962526370592 -265.005744779126 -265.24241506437 -266.11994620522 -265.418371007892 -266.382869247162 -265.699945110764 -264.87152555696 -265.377145531302 -264.902223169672 -264.451941394598 -264.959755982144 -264.786895461388 -264.880218657222 -264.246664492232 -264.76564637525
"5" -265.181747761337 -265.053012812681 -264.341279599906 -264.736345981759 -264.919169591583 -265.057915381633 -264.654699196522 -265.146455186013 -264.741589712247 -265.635275076718 -265.052448474288 -265.165202356613 -264.883425971974 -264.910928313092 -265.058665154956 -264.986280701561 -265.250865329352 -264.754102130804 -264.507892741621 -264.944965168136 -264.893773470121 -265.156100064068 -265.095408484333 -264.83297983619 -265.153023291549 -265.060296029544 -264.992156943082 -265.075025345992 -264.772319070566 -264.950009137013 -264.961064286736 -264.907507147762 -265.085077528805 -264.737408975217 -265.005247095976 -264.692402866009 -264.707438303007 -264.53894352788 -265.468096765611 -265.189057859912 -264.719135892703 -265.58287687572 -265.178569700829 -264.762097243656 -265.112867024466 -265.33709836115 -264.855163845672 -265.049227075335 -264.997110711068 -265.246870230782 -264.817096180831 -265.26576574714 -264.90826570258 -264.883198334426 -265.26021097743 -265.16422207577 -264.613546061531 -265.143689033429 -265.064743308741 -264.581012137988 -265.185912160218 -265.343752868152 -264.65701192241 -265.203670763991 -264.867691386961 -265.335948044712 -264.75308373449 -265.266620571704 -265.22213141376 -265.280015375946 -264.947741448572 -265.275874999738 -264.514913801982 -265.180673373572 -264.81028162783 -264.939217239514 -265.158725910799 -265.180200337451 -265.276830508148 -264.943339808405 -265.639110765747 -264.910248946131 -264.714579428046 -264.481547916866 -264.545876134122 -264.987520944472 -265.319802270267 -264.998873853862 -264.969354009241 -265.07893622218 -264.872269553511 -264.820916010151 -264.887413555469 -265.127339066581 -265.02686400313 -265.143272196955 -264.779678680178 -265.039532134055 -264.695702216862 -265.365572698005 -265.190524306754 -265.083606032177 -265.039797814883 -264.619776297585 -265.330443317504 -264.886702310437 -265.160190168138 -264.592598704031 -265.184814849826 -264.954013179269 -265.248024942092 -264.781876210661 -264.249341759512 -264.503255414988 -264.640251832221 -265.232483001148 -265.003173985133 -264.974025961912 -264.612645712714 -264.882836164151 -265.219486854762 -264.759663407352 -265.306166408272 -264.844565690743 -264.770360872611 -265.168983478706 -265.006182643443 -264.636772137398 -264.449240836402 -265.116752185484 -264.985113742736 -264.542174081115 -264.934934485951 -264.839845634446 -264.90546527014 -265.071369416271 -265.193408390325 -265.380608825643 -265.062509136738 -265.206493519659 -264.983394655798 -265.394157135745 -264.999758615097 -265.197919739585 -265.237072437425 -264.865506511915 -265.031573238508 -265.440040648813 -264.970456109429 -264.693056304565 -265.045370854225 -265.201081853868 -265.303210576723 -265.065160052078 -265.167124233968 -265.032850211882 -265.738920712352 -264.437324725776 -264.982711009393 -264.504885450543 -265.250645968539 -264.908548623975 -264.993513362233 -264.805931161777 -264.910795582342 -264.934248236703 -265.311444238838 -265.26400236133 -265.455203258429 -264.392135107875 -264.942389958218 -264.820968496017 -265.141647768288 -265.392891468124 -264.910263923171 -264.738735943969 -264.611220632516 -264.773054562167 -264.366581388404 -265.264345190181 -264.645795443821 -264.943614343887 -264.370152131465 -265.280882101614 -264.597334372089 -264.746959034037 -264.901066537033 -264.678808899893 -264.902779889476 -264.970770504502 -264.667709905721 -265.029608342484 -264.654263268276 -264.979003043894 -265.042876898313 -264.450947879867 -265.14520206753 -265.505312745654 -264.848036721048 -265.286697055392 -265.257455233554 -264.656659285674 -265.319062248989 -265.083098737581 -265.316989326356 -265.224641121421 -265.117563528866 -264.529715567911 -264.93785981246 -265.22168944958 -264.846107761945 -264.683959311484 -264.368160069194 -264.782684928377 -264.864779104158 -265.229764902204 -265.141257707629 -265.118699582854 -265.141192577093 -264.946020211826 -264.666484253718 -264.83816874251 -264.499666046675 -264.971935856454 -264.875179874124 -264.969013579681 -264.520616231697 -265.24695860962 -264.987037738891 -265.175519978978 -265.063407328749 -265.164469619566 -264.843685603913 -264.777511739899 -265.075670877039 -264.975398682368 -264.620998815391 -265.245019309057 -265.304545184881 -265.32936788742 -265.159249322845 -265.073331058704 -265.262660906711 -264.960951116727 -264.824703169512 -264.948254132377 -265.049945308874 -264.767822890406 -265.06296991817 -265.056066225463 -265.029990061374 -264.826571059313 -265.069805061762 -264.644385393893 -265.130594603751 -264.696685681596 -264.863448874076 -264.867051827694 -264.893875635343 -265.330763690731 -264.643448353394 -265.231338356924 -264.370739421969 -264.753416113985 -265.156401323859 -265.092412268129 -264.856206128811 -264.891959819348 -265.275017110861 -264.513234396669 -265.109623522757 -265.24343107285 -264.688910396184 -264.811095014329 -264.911333687276 -264.496685999645 -264.453194845411 -264.536938037333 -265.191133591802 -265.717685202219 -265.027681127231 -265.110701016455 -264.947301838346 -265.333460450708 -264.780369788118 -264.770467887026 -265.082484916563 -265.336205257748 -265.108964742616 -264.664558833758 -264.737194945706 -265.114365576004 -264.9927287607 -265.042465990938 -264.924468657662 -264.907947471406 -264.822683636468 -264.732358241781 -265.406998552209 -264.887013425702 -265.004028619744 -265.248132038 -264.741488717148 -264.67287388167 -265.053601016616 -264.510734557467 -264.763266930092 -264.550605065533 -264.670687010664 -264.783797517836 -264.927689019022 -264.922177275456 -265.224405979894 -265.275299872774 -265.316130977589 -264.558277517777 -265.093164080755 -264.71833481967 -265.369944847654 -264.584735466167 -264.805798280162 -265.061733052976 -265.000457929093 -264.762029400452 -265.056643014397 -264.979332268364 -264.659035289936 -264.981627982985 -265.061421940435 -264.762947351652 -264.803559944974 -265.387052984588 -264.809819922083 -265.103103909386 -264.299282015296 -265.020773574282 -264.923986803368 -265.024030618795 -265.166265643365 -265.023413373603 -264.78519261926 -265.245281005325 -264.901815706106 -264.84074886953 -265.067447792696 -264.859549099708 -265.035350999095 -264.857411669222 -264.556983336831 -265.308446948637 -264.922562276576 -264.77611657886 -265.096736398629 -265.03507127892 -265.114155566432 -264.723425232636 -264.624247425299 -265.35860012501 -264.91412000589 -265.240795525753 -265.000780098864 -264.775026925761 -265.006868561202 -264.827706087639 -264.819540501864 -264.824560570304 -265.157034432053 -265.183590305178 -264.626983192388 -265.152047080464 -264.770011216244 -264.858473465859 -264.699684836018 -264.795268697998 -265.17898960433 -264.81419018484 -265.029333840885 -265.076954231765 -264.452361367841 -265.482960165242 -264.407033035511 -264.84085944002 -265.034404269199 -264.572715937787 -264.915734548051 -264.677529664556 -265.290023684744 -264.953198518468 -265.399862655806 -264.630225477795 -265.112191587018 -265.019498137803 -264.450869676994 -264.769935891116 -265.078765205323 -265.26621363281 -264.693678604517 -265.66109712198 -264.891266371819 -264.918681575941 -265.147276457813 -264.782722845693 -264.570369603913 -264.788448304087 -264.980890230105 -264.90271800696 -265.300594977729 -264.771540070428 -265.60313409505 -264.680842741438 -264.820576523266 -264.951749296705 -265.18483176026 -264.946863892683 -265.2332310087 -265.228236160434 -265.274246715334 -264.869235342544 -265.161451449436 -265.312022140796 -264.558895063264 -265.145531862092 -265.179937139433 -264.777508543839 -265.068673186287 -265.044646761598 -265.14146501357 -265.012033962885 -265.321960902824 -265.083513529482 -264.545937570604 -264.924813024002 -264.907752409107 -264.319719579099 -265.425387748501 -265.342852151947 -264.736128606202 -264.512550151222 -264.929985926213 -264.738029545125 -264.985721438717 -264.689207447209 -265.305502254146 -265.148106121617 -265.081716311217 -264.498865830925 -264.796667291295 -264.821465187329 -265.006736084713 -265.021709521667 -264.635461618983 -265.160694412403 -264.541749335717 -264.841707142798 -264.707637654787 -265.024934658259 -264.840607775899 -265.010920976717 -264.79238858851 -264.659418582678 -264.928590765511 -264.927185943144 -264.321896770716 -265.02130870577 -265.177274027146 -264.4238964762 -264.981161111781 -264.636098773738 -264.891973869984 -265.207527575531 -265.013752076706 -265.231655332338 -264.689213616525 -265.294152833764 -264.96517766943 -265.408167499396 -264.949920082759 -264.814728166296 -265.194340459312 -264.931702935886 -265.364622640879 -265.227024927275 -264.891177505633 -264.908143115127 -264.913225974192 -265.052670586682 -264.654663434539 -265.110864268136 -264.895757726578 -264.719185623385 -264.496585375454 -264.963445725144 -265.227684179339 -265.669986607035 -265.008111170938 -264.562733662231 -265.253076290017 -264.907929307456 -265.299903374822 -264.983619332166
"6" -265.027734592326 -265.159210393055 -264.968605643982 -264.98698118494 -264.789046945409 -265.142014976026 -264.984409469586 -265.649679541111 -265.07491657396 -265.487856151879 -264.880996088795 -265.2317290362 -264.827625161107 -265.270214698825 -264.968794020942 -264.829116657615 -265.112054535725 -264.950998610686 -264.761394799757 -265.060605708421 -264.602349853174 -264.761641047207 -264.766037019187 -265.354954249584 -264.926563087725 -264.773849561349 -264.89895264601 -264.939324147599 -264.981974435768 -264.801935033914 -264.953974488633 -265.005720443969 -265.156613904312 -264.792742769613 -265.094812439867 -264.932952306588 -264.822827765686 -264.75457454289 -264.942037560556 -264.534087254414 -265.184995990176 -265.15461063897 -264.651963437445 -265.228217986433 -264.922147925387 -265.546377232755 -265.412486777423 -265.137931922043 -264.913269508439 -265.10282812591 -265.121791459183 -264.784962924343 -265.230189268862 -264.977862008775 -264.816154097185 -265.017244961594 -264.870000796873 -264.573518845702 -264.888392802486 -265.034317454907 -265.19759934788 -265.120122462301 -264.754610155499 -265.011824695374 -264.709731550181 -265.282727067042 -264.835720496586 -264.969901931061 -264.780143246075 -264.747972389768 -265.252384299234 -264.901470143107 -264.92738300763 -264.800950538919 -264.498795451007 -265.498385949797 -265.021398698384 -264.932348156825 -265.201613845154 -264.814886679125 -264.746794126587 -264.972442764807 -264.808369527262 -265.036192346399 -264.961719119473 -265.068435640058 -264.720627599439 -265.152742229651 -265.085087976939 -265.215263465503 -264.832891228609 -265.046282953208 -264.765156381988 -264.749388094262 -264.798303999784 -264.750574049153 -265.037140075515 -264.999387175643 -264.947766544607 -265.498009577958 -264.880710762342 -264.765143458594 -264.727907552172 -264.76871905844 -264.843809737907 -264.829596849931 -264.822492472228 -265.275848977654 -265.261307267036 -264.967851793543 -265.444747273612 -264.831126179693 -264.760056775984 -265.011138905517 -264.763359608044 -264.770530836173 -265.025888323587 -264.95446098748 -264.611057830088 -264.978089361893 -265.135752553908 -264.903926374222 -265.092459982328 -265.268616859087 -264.799129482621 -265.031874537157 -264.960306232611 -264.713297562725 -265.21859471857 -264.702543949697 -264.680237645018 -264.620030737907 -265.11080447452 -265.125764735106 -264.875991042868 -265.167994565472 -264.981227651304 -264.773418612201 -264.869334540242 -264.946319103812 -265.286615908709 -264.935227037886 -265.368229478425 -264.965289945825 -265.264706447308 -265.063418048213 -264.97642551437 -265.617996761492 -264.523838541759 -264.725384214048 -264.83889038489 -265.537886816818 -265.141759087896 -265.315353362986 -265.11819080942 -264.94916259642 -264.500636564812 -264.97649676164 -264.977810782962 -265.232324126024 -265.249545316879 -264.855091082611 -264.721757494938 -265.217372520182 -265.304268949908 -265.171039070122 -264.75335279125 -265.144091678745 -264.861666433397 -264.597123748772 -265.074774678134 -264.994763327413 -265.146440129202 -265.081393265729 -264.847483502942 -265.196672159632 -264.63462643366 -264.922280625342 -265.140226998996 -264.709068644746 -264.607002431385 -265.499983002491 -265.097017597238 -264.910222113621 -265.1244790221 -264.894516798083 -264.828593638083 -264.891088324609 -265.094944559153 -264.460678194291 -264.669300024009 -264.639680485059 -264.947751350626 -265.058666131584 -264.85066425652 -264.737407497436 -265.047011823506 -265.126787261636 -264.882032220762 -265.05245577785 -265.552697645676 -264.666921407253 -265.01867286628 -264.583652181788 -265.027536809956 -264.701342221387 -264.818842712726 -265.135750578946 -264.753528104083 -264.976569432076 -264.904880180863 -265.30456420038 -264.981109832871 -265.097200894475 -265.010357581569 -264.778576317157 -265.03392717716 -264.978382607775 -265.153879318704 -265.397815775078 -265.210452233218 -264.768177950052 -265.086492228713 -265.197006241825 -265.00450375934 -265.136878336153 -264.950119696492 -265.19476282519 -264.751776752849 -264.874995431546 -264.779661134728 -264.735750498594 -264.704759117588 -264.992425808445 -264.910764870844 -264.7318108802 -265.56140449071 -264.951046760897 -265.108307015025 -265.11445537316 -265.027730512085 -264.961735095632 -264.782944835821 -264.622802980552 -264.809016404657 -265.413344251965 -264.877447397417 -264.431132671388 -264.913798784139 -264.683143287899 -265.265719778908 -265.013365910415 -264.815834365517 -265.042045638261 -265.338000493654 -264.669133816393 -264.793666639596 -265.061458272396 -264.924390917482 -265.183269358989 -264.999409559317 -265.171238415314 -264.678420507821 -264.501551447564 -265.429206910963 -265.141213084287 -264.886304883146 -265.038118969852 -264.999155393205 -264.914181654004 -264.72535544664 -265.157293999796 -265.156538192299 -265.137273144755 -264.803147312772 -265.19802515169 -264.971054361897 -264.956746986149 -265.13363221204 -264.896936034395 -264.771270556773 -265.162277200308 -265.022455192151 -264.542308961454 -265.290198814947 -265.300058024414 -265.023257678772 -264.920473118209 -264.893163071843 -264.869513255248 -264.97025948541 -264.749499669248 -264.842562835769 -264.493015770824 -265.159318558014 -264.945763260529 -265.16972710548 -264.967616859942 -264.857604790359 -265.037745677302 -264.405316443657 -265.077392800657 -264.71673931847 -265.188825941814 -265.034825184135 -264.796716456337 -265.550090169888 -265.177886646353 -265.513407949367 -264.671820298562 -265.038904648524 -264.565869572715 -265.131748525955 -265.100277700205 -264.832496152732 -264.881016329004 -264.916418460625 -264.958808901468 -264.735719117839 -264.756845305971 -265.002634180502 -265.080776117146 -265.006513252766 -264.939175285304 -264.924788969314 -265.072226063304 -264.889666663244 -265.30699755931 -265.03364080335 -265.229947173333 -264.918143329504 -265.241979100861 -264.39529139112 -265.069899987361 -264.799223088592 -265.152635329677 -264.90469447284 -265.320143827281 -265.157481839773 -264.809935048767 -264.630894731636 -265.308408540882 -265.154295195883 -264.934054059472 -264.62013899506 -265.300527921536 -265.173360923276 -264.825141801333 -265.286131367686 -264.948540946554 -265.151233363519 -264.406136453925 -264.891658612526 -265.22269177575 -265.338458770998 -265.373009661296 -264.668464415022 -265.102702092988 -264.576681953338 -264.628428073065 -264.786489286297 -265.24447086468 -264.694202111697 -265.116652680931 -265.371463760004 -264.891384297885 -265.643170605904 -264.939546125338 -265.129093197641 -265.120723426194 -264.600597045933 -265.388752557015 -265.157867889326 -264.834749316923 -265.1061066688 -264.875769885198 -264.946808890977 -265.348422946328 -265.297895475008 -265.023296284841 -265.207419557977 -265.053656456374 -265.317782504448 -264.920268420795 -265.188791343191 -265.030007581991 -264.697680653467 -265.031604646912 -264.832983108651 -265.070459993556 -264.728135527213 -264.932615009477 -265.034016632834 -265.258164504974 -265.000504247776 -265.055988672842 -264.946810198358 -265.199520296948 -265.085501095605 -264.84427386495 -264.593550432431 -265.199713151812 -264.831718866826 -265.127876904106 -264.912155880131 -265.236953193651 -264.869725220272 -264.933818431863 -264.991204073111 -265.078526799248 -264.882386094144 -265.095074201825 -265.353424688351 -264.693656881959 -264.896669851801 -264.706336561299 -264.998949984571 -264.994603199507 -264.91172324091 -265.061170216203 -264.636005556706 -265.280360766173 -265.157950096106 -264.939348193463 -265.017389746656 -265.123199594694 -264.988459423978 -265.144334670801 -264.961822856245 -264.961584840919 -265.080483952757 -265.027655614449 -265.021407989734 -265.318434690251 -265.178121616586 -264.743901610895 -265.183214756317 -265.271810688973 -265.198783065582 -264.866152685401 -264.938158602069 -264.712210701914 -264.551129626296 -264.924620118989 -265.112818940844 -264.771343044838 -264.909727916569 -265.584515713114 -265.174595654516 -265.342430175643 -265.13907949999 -264.823149604379 -265.458807396978 -264.785217229746 -265.073387702395 -264.883057067574 -265.075009058803 -264.876326464012 -264.905383306467 -264.780910563599 -265.250999138533 -265.275487263392 -264.602336533673 -265.273690918893 -264.493870821434 -264.811761999008 -265.299127274976 -265.04928207657 -264.699089663589 -265.03527123415 -265.169749360216 -264.696265869771 -265.121779491963 -264.77895468049 -264.80285861198 -265.044483721165 -265.155685230439 -265.183415716168 -264.974540431041 -264.908529947269 -264.854837060295 -264.948669903771 -264.992168673236 -264.95211843048 -264.581899326911 -264.66118188512 -265.157899057414 -265.037618470671 -264.71054025607 -265.070996774102 -265.593829641777 -264.854752857636 -265.103601968342 -264.978305873299 -264.98868328132 -264.465701953826 -265.281159521167 -264.895400106063 -264.697865140078 -265.14705260704
"7" -264.876716271614 -264.982572651106 -264.893288676904 -265.121987631783 -264.837406279985 -265.00526452543 -264.893425679371 -264.916551917796 -264.808625826772 -264.86515480398 -264.931443599396 -264.933485271895 -264.880337908159 -264.956488552803 -265.190217249162 -265.07625647906 -265.196587476192 -264.96860820647 -264.912045712028 -264.723337821688 -264.750670877203 -264.937100198982 -265.075059923866 -265.015775422837 -264.898550912764 -265.074769540239 -264.896567200672 -264.914494555382 -264.851242841589 -264.898943098194 -265.157961362528 -265.052436278025 -265.035797562987 -265.010318189175 -264.869688707058 -264.928784732701 -265.029634371539 -265.021074078987 -264.837836285722 -264.781909473424 -264.925764273429 -265.099056401701 -265.085525475548 -264.813688752667 -265.148292347308 -264.869811421322 -264.680851413303 -265.186788469636 -264.76385046595 -264.593869948601 -264.925899862612 -265.051323174342 -265.182947566747 -264.755262457143 -265.290363913367 -264.881835178793 -264.943512428683 -264.830805932076 -264.743774138316 -264.822444780186 -264.963161639205 -265.111607206891 -264.941515510394 -264.911011154379 -264.864573460096 -264.95775456778 -264.92493226481 -264.940932427676 -265.208226220013 -264.997124861704 -264.69438937473 -264.593503418925 -264.871184039466 -264.91985596717 -264.768865758247 -264.79319995956 -264.96955079199 -264.802011567456 -265.225989061469 -265.307812394509 -265.193083009083 -264.469860134042 -265.008817997115 -264.907408852071 -264.881094460628 -264.758664397727 -265.459435603636 -264.924032255621 -264.741622802763 -265.035546898243 -265.21467659544 -264.888544042614 -265.028044284607 -264.771666090424 -264.956276922528 -265.153221355702 -265.313890221659 -264.953732012062 -264.781382220208 -264.775672274275 -264.883297724685 -264.923475390279 -265.004231020484 -265.18983708988 -264.938016196455 -265.017148584282 -265.084937836633 -264.689396210258 -265.162947162058 -265.422404608215 -264.818076520992 -264.589366056233 -264.941996722318 -264.863111623089 -264.683107864831 -264.901163725203 -264.989012458634 -264.632575818412 -265.109799161871 -264.817080877577 -264.853456833037 -265.129842454827 -264.752923912661 -264.75298114453 -264.91738866592 -264.997825439108 -264.820399013948 -264.845308224337 -264.664777178141 -264.986673785058 -264.83751460277 -265.078486067254 -264.909925162674 -265.049393457464 -265.07349380943 -264.979967882117 -264.927734583728 -264.844733555987 -265.016421408915 -264.816894355111 -264.922171552663 -264.639505470492 -264.997327813515 -264.854843818165 -265.147301966109 -264.830014357942 -265.004336835004 -264.78012250317 -264.905451511448 -264.907438869137 -265.005636885932 -264.899137013957 -264.929247291155 -265.075613559138 -264.883126634025 -264.865679545467 -265.120668621391 -264.901480507066 -264.698146801061 -265.052149628103 -265.156474569852 -265.310512965399 -264.794322008095 -264.846907326122 -264.985625273769 -265.084270806438 -265.004874703839 -265.047325387343 -264.851826494524 -265.061106560443 -265.039835847775 -265.113319589036 -264.9689404593 -264.912413789346 -265.03317588964 -264.773490172013 -264.693938459034 -264.826456319338 -264.819358845662 -264.95144171424 -264.740533213379 -265.139563642707 -264.726319720803 -264.919706964057 -264.66328250093 -265.159648067856 -264.743911574975 -265.411623221309 -264.984214906508 -265.025067591484 -264.851846989002 -264.937062278207 -265.261785177558 -265.092468981305 -264.907651641824 -265.169320504946 -264.85488864081 -265.064026895802 -265.168296001194 -265.159729210981 -264.975026827386 -265.340398276306 -264.804546067287 -264.874846533914 -264.657151783886 -264.991881513047 -264.796793545406 -264.628976931696 -265.035120629366 -264.817344030452 -265.179098773749 -264.814434040409 -265.096314173185 -265.180256149037 -264.980259687575 -264.903307418422 -264.818901722274 -265.151238810546 -265.092293680907 -264.96059407341 -265.089589465103 -264.755910400373 -264.894003031227 -264.869452303083 -264.892460511648 -264.881846154351 -264.733369731977 -264.679199785548 -264.808467129475 -265.176842926283 -264.694084551931 -265.059622552516 -265.041890207048 -265.293130796495 -264.827436920409 -264.628097590379 -264.943893879973 -265.086775958013 -264.978087901028 -265.167269904222 -264.90118191091 -264.746927119854 -264.849232508634 -265.060858960683 -264.900930004976 -264.995111204224 -265.050354966077 -264.9860450537 -265.278464005526 -265.027727356152 -264.828615755781 -264.791832298845 -264.763585089084 -265.122976278434 -265.175814741595 -264.830261197958 -265.032803598787 -265.182025562803 -264.790620277279 -265.045592559712 -265.054169157888 -264.998431695493 -265.056138336931 -264.936450402528 -265.03073988849 -264.730328996607 -264.880168626065 -265.068700111691 -264.699264371912 -264.972525878764 -264.831552864567 -264.881220207712 -265.091336596972 -265.048686091825 -265.249921005356 -264.799666221483 -264.996507323261 -264.826120295192 -265.088415158926 -265.08406136354 -265.014597374614 -265.139660072999 -265.006404571561 -265.161866559004 -264.900423066243 -264.969448245019 -264.840037007029 -264.720242230645 -264.945704611582 -264.741160252771 -265.070650093821 -265.012113773245 -264.770168221455 -264.705762667945 -264.929434453883 -264.809059922803 -265.095127647924 -265.106073515526 -265.286513910178 -265.133646608593 -265.161922489271 -264.776199192637 -264.863495120177 -265.052157497384 -264.884760376004 -265.233196611534 -265.067220394581 -265.07659774795 -264.982552275636 -264.889774957684 -264.897980285779 -265.008324199556 -265.065731100744 -264.785045223396 -264.88498162134 -265.101398818312 -264.902446702322 -264.879032615903 -264.964516463387 -264.915139108889 -265.001849698741 -264.952301945149 -265.007927784341 -265.121701698916 -265.072543441343 -264.93520293059 -265.152030321022 -264.782873945176 -264.946781580111 -264.921148397342 -264.995508552256 -264.892571913582 -264.723934059594 -264.917797229148 -265.011144413155 -265.038364800706 -264.668243065796 -264.821908303203 -265.136013136235 -264.953347960228 -264.977870392901 -264.801979506894 -264.679851371651 -265.118569730424 -265.119866318914 -264.605854913658 -264.947877171009 -264.773757165441 -264.94701786281 -265.114483553021 -265.088392091054 -264.878893374635 -265.20654116974 -265.236204466186 -264.860110120605 -265.117270072852 -265.042615535626 -264.86521663891 -264.67632036356 -264.897804251517 -264.816626897991 -265.178729804485 -265.013652035762 -265.053361357156 -265.139424659054 -264.998151303218 -264.918532041144 -264.978515486912 -264.934461087518 -264.880674379099 -264.873667883038 -265.227381252587 -265.020435953032 -264.728735424547 -264.604471420295 -265.057723164245 -265.056953482623 -264.779764492999 -264.957689905361 -264.949904479258 -264.994835974629 -265.013553218564 -264.93413238731 -264.974842869791 -265.261514228985 -265.114312575875 -264.804358580666 -265.143862656171 -264.861608836496 -265.056302202741 -264.843722778728 -264.971552384915 -264.95749347269 -264.899040916187 -265.015594455369 -264.718097507426 -265.064241959899 -264.673629962928 -264.958723037264 -265.263292856012 -264.933886865781 -264.677096409125 -264.838744919416 -264.908799465071 -265.428280908956 -264.996569192846 -264.989499275846 -265.029585137506 -265.131361186038 -264.872976750173 -264.866841775498 -264.866105183929 -265.01874638184 -264.821256567284 -264.983247839008 -264.756637907944 -264.740749372592 -264.906620623228 -264.891640818612 -265.177188135141 -265.047287916763 -264.840988837093 -264.660695023444 -264.739434521279 -265.065815132521 -264.893700201462 -264.881340930767 -264.900063507819 -264.788060391776 -264.774422296885 -264.926816244869 -265.044351392179 -265.074563744926 -265.070279932786 -264.9647935143 -264.897902774477 -265.171298042917 -264.867570745075 -264.720100672619 -264.968803848574 -265.155967891942 -265.261652437171 -264.870441724844 -264.79190241694 -264.661102359769 -264.724934495225 -265.082225463846 -264.929586333865 -265.04067948066 -265.184534332555 -265.209271289867 -265.151350085581 -265.109960563724 -264.798454024476 -264.751093334226 -265.270613932825 -264.729840319479 -264.879983351234 -264.709952314213 -264.975234818496 -264.787133879416 -264.710350885895 -264.989395866648 -264.889228687085 -264.898633412583 -265.013011873341 -264.953875925718 -265.10367374435 -264.838056484425 -264.626508997288 -265.015672488548 -265.104163042602 -264.818288095791 -264.935884764239 -265.273566601566 -265.035715914726 -264.872187394549 -265.539426097213 -264.991127587058 -264.819520758574 -264.887733726082 -265.091667399444 -265.134668099738 -265.115738327631 -265.09845879659 -265.036424422105 -265.161331941537 -264.87555643013 -264.847898553311 -264.77148880476 -265.203429121288 -264.844348844986 -264.981134896584 -265.030103428393 -264.986633309824 -264.924075589681 -264.937114710067 -264.814999178101 -264.792383030283 -265.104005852479
"8" -264.976244971878 -265.00748468389 -264.96210362312 -265.048624310885 -264.976374933787 -264.995141794527 -265.167796433091 -264.830719879549 -265.024888013369 -265.362541764651 -264.655989077264 -264.778334232529 -264.806111457746 -264.911121474039 -265.065188033532 -265.026211422177 -264.883206671973 -264.948016260118 -264.585313550776 -265.106614146965 -264.789037087847 -265.053230205301 -265.148414272511 -265.035885591229 -264.832065574239 -265.130160377298 -264.954434533711 -265.021669297389 -264.89357442615 -264.961810963122 -264.84407002218 -264.726499740155 -264.736502891414 -264.76098318252 -265.006452952429 -264.890843493955 -264.978091233549 -264.944993613794 -264.943665796978 -264.753883762141 -264.608059219112 -265.126206214525 -264.775152327782 -264.983385982926 -265.047723103282 -264.936233604558 -265.175998331509 -264.67063323711 -264.97643552799 -264.982810421499 -264.928500284968 -265.03716617856 -264.927768128511 -264.935641285643 -265.0956063156 -265.080283294358 -264.942375293095 -265.032148695613 -264.723793155172 -265.035997531269 -265.232977312233 -265.087422902319 -264.994010736257 -264.852825917463 -265.192359289385 -265.286320463241 -264.843898750116 -265.063831484711 -264.852181496032 -264.827038443644 -264.997076848966 -265.102677843109 -264.813630448135 -264.862713339025 -265.166231700582 -265.390176399968 -264.879143953715 -265.126364606964 -265.164504956892 -264.790476575493 -265.012355393133 -264.983933636367 -265.013699271985 -265.133955497862 -265.033369095416 -264.984807458117 -264.994131861073 -265.220890352401 -264.998513534738 -264.941379863706 -264.956078004613 -264.966975476252 -264.767528766629 -265.177669320195 -265.061418905176 -264.911059119564 -264.758891714049 -265.129360002797 -265.39156524075 -264.775641598398 -264.824731087192 -264.858555375274 -265.011433628216 -264.800442613536 -264.975127506732 -265.411028885284 -264.923100993707 -264.844277761804 -264.858951210402 -264.896324532405 -264.992693357822 -265.130063697405 -264.939169468929 -265.307878216381 -264.929109041735 -264.887178753694 -264.825364905873 -264.930188978191 -264.997091093454 -265.17361711774 -264.938383034713 -264.849906589638 -265.132908925119 -264.74108098011 -264.982658369202 -264.847106606786 -265.041652638917 -264.722942497949 -265.16106599707 -264.816396639991 -264.900990469225 -264.865063619316 -264.936062403894 -264.901713893033 -264.843001143589 -264.944599790776 -264.914316721613 -264.908796344886 -265.324757205525 -264.947293038828 -265.029916624815 -264.997460838247 -264.919677786011 -264.768381737191 -264.71561980608 -265.095375720583 -264.952033993703 -265.069490494838 -264.931068335679 -264.80897209312 -265.496008519604 -265.025295572786 -265.100733242611 -264.987802837639 -264.818477783561 -264.808649487577 -265.08280527126 -265.099791861994 -265.01620630335 -264.970584747456 -265.014634950156 -264.926759176662 -264.987221525247 -265.018157809766 -264.837162167984 -264.647825738203 -264.846398975767 -264.838687921456 -265.001945396877 -265.004971586818 -265.138596170044 -264.934881939663 -264.941019242767 -265.143334638441 -264.862995392902 -264.749181179106 -265.05864113591 -265.047626945804 -265.043985623741 -265.149815846665 -265.392427286456 -264.737947095245 -265.164026366751 -265.320322901491 -265.045760528344 -264.90754811417 -265.086082565412 -264.771906830368 -264.718087458692 -264.783926504907 -265.03007412024 -265.030179483509 -264.863981797043 -264.849278665037 -264.778580329309 -265.183535908368 -265.158309393137 -264.693676737499 -265.16596656154 -264.891300662641 -265.070172522781 -265.182955698869 -264.849997173186 -264.815461986786 -264.939781102395 -265.008273421399 -264.946241033416 -265.097253305162 -264.933550856089 -265.212414796694 -265.017860271588 -264.999359107761 -265.000850661685 -264.836558571718 -264.802016650899 -264.775726532128 -265.173186308652 -265.063980071369 -265.058200323817 -264.952227247097 -264.814571692327 -265.084197708722 -264.836294011953 -265.129118031686 -265.029330521831 -264.852655661932 -265.010385826543 -264.742414492708 -265.190116322263 -264.943003057904 -264.779311605838 -264.982869904568 -265.098669802026 -265.215673533541 -265.063524746318 -264.989422995163 -264.844450756698 -265.245288726973 -265.109159540736 -264.922240028499 -265.180086714412 -264.859835991434 -264.959048207992 -265.060367513453 -264.822817619808 -264.926860944879 -265.318681165633 -265.110609692667 -265.129113050014 -264.87396709301 -264.7690101283 -264.990227440511 -264.633513033494 -264.901843831383 -264.963354963312 -265.183764307125 -265.134896513856 -264.980878144036 -264.685630751138 -264.905600683703 -265.089829514087 -264.914931733234 -264.758776725605 -265.100813567537 -264.816166287125 -264.872492650939 -264.902387056048 -264.976519342487 -264.89449287052 -264.865043342886 -264.861962702408 -265.086270765988 -265.075950730102 -265.036566023442 -264.878563015003 -264.667122797215 -264.923307637587 -264.772088332563 -264.995901806773 -264.814558017895 -264.88872975424 -264.760913463548 -264.854158291357 -265.024684907438 -264.905438432373 -265.16815637989 -264.92602946753 -264.775170240998 -264.912023388607 -264.883721573387 -264.986764586232 -264.949186381502 -264.826812858646 -264.837578064024 -264.759782382202 -265.016234784938 -265.415613051672 -264.937649367954 -264.803486481697 -265.101112268117 -264.891508625314 -265.399234357933 -265.154645953749 -264.813088278422 -264.685847336232 -264.760832171413 -265.255820717773 -264.974330791224 -264.858451507163 -264.917971306546 -264.842395469986 -265.139980740836 -264.779419575572 -265.133126223179 -264.917917302846 -264.991443847059 -265.02190330404 -265.023062439876 -264.755183318819 -265.049425230195 -265.141602412702 -264.892362324613 -264.84244598233 -264.87760829979 -264.863758302398 -264.897795876051 -265.014957178755 -265.031990986484 -265.205456126382 -264.888908667963 -265.182430673764 -265.137622586219 -264.702589294976 -264.588581025305 -264.995811802565 -264.833596248863 -265.190339757089 -264.988843982513 -264.905060825011 -264.824902857549 -264.716960677003 -264.791316017201 -265.070527599437 -265.153057385283 -265.027467570684 -264.903953590154 -265.069993602766 -264.877515608369 -264.783634347352 -264.888790357595 -264.738138826618 -264.977245342148 -264.916226594776 -265.20474730289 -265.263231211848 -264.727484331246 -264.716386360493 -265.103738439031 -264.850526214297 -264.928157080186 -264.80762591859 -265.03734439148 -264.836553423657 -265.206376746481 -265.075395146792 -264.862308528498 -265.047053377302 -264.820833369095 -264.820962278499 -264.8214402356 -265.118216012629 -265.169419010177 -264.876043871628 -264.953227572262 -265.036215821055 -265.001844872451 -265.011376060064 -264.83611580754 -264.991080783105 -264.856656269109 -264.799889877746 -264.900341076102 -264.866740456919 -264.682441085741 -264.919006608024 -264.878725162343 -264.822208428231 -264.899452924263 -265.018469326386 -264.965444957737 -265.016399356871 -264.962574084884 -265.035857614027 -265.148906767313 -264.869658644501 -265.288706568509 -264.936918572622 -264.893869956743 -264.819338843957 -265.081938549004 -264.930631470821 -264.979826475139 -265.161651144214 -265.159026739453 -265.072212769432 -265.161910485712 -265.152027604278 -265.129914266343 -264.901604784669 -264.850635600606 -264.928192547489 -264.956900749452 -265.279886301026 -265.104242914658 -265.12910754172 -264.92310305214 -264.961873522419 -265.049328827289 -265.030381686925 -265.14757400152 -264.560961193007 -264.896898350606 -264.994908729961 -264.971005096197 -264.834734847921 -264.726178739766 -264.960776127926 -264.889177405602 -264.898031254234 -264.844593170373 -265.371734623634 -265.054984112859 -265.079585187507 -264.892180338903 -264.778214005647 -265.076644505918 -264.991857803087 -265.178081175016 -264.866560285925 -265.007051992119 -264.873391741735 -265.065917928301 -265.071733715903 -264.951204418486 -265.02163286329 -264.803132660329 -265.006974008698 -264.914712649839 -264.889197605418 -264.773633399378 -264.76372829791 -264.771615054218 -264.889381323739 -264.797322736982 -265.185244436393 -264.876083837225 -264.887669825316 -264.838740271248 -265.094354999996 -264.979284082042 -265.268260990001 -265.037344008589 -264.908980649286 -265.242320098024 -264.876996030317 -264.683846784443 -265.047319269773 -264.800519443925 -265.052710221687 -264.729762400231 -265.119121305057 -264.872489503161 -264.862341037484 -265.037654481012 -264.933087766531 -265.118804312798 -264.890446764536 -265.016471971 -265.088930240533 -264.862447635209 -264.816345847169 -265.106560297884 -264.991429810946 -265.139317795983 -264.897787870296 -264.76954736585 -264.933600261293 -264.902783681182 -264.592338578059 -264.805363572389 -264.826752355041 -264.855634798074 -264.843133787286 -265.021942609322 -264.991386110701 -264.831623539201 -264.668335698201 -264.832013347559 -264.693735276343 -264.949099626903
"9" -265.077882385693 -265.06660586909 -265.092051286992 -264.881641943185 -264.859438022865 -264.923819489023 -264.943590222896 -265.144114847732 -264.986946721838 -264.931654108729 -265.062757577235 -264.667828947647 -265.036051952338 -264.858357385627 -264.800541327176 -265.027348730822 -264.996502812632 -264.908047490163 -264.856613205118 -264.906160689173 -264.912306778291 -264.925724918494 -264.919896015209 -264.892563081918 -264.802318457989 -265.009008896879 -264.812462452017 -265.101742763608 -264.852508833138 -265.044486559956 -264.912557031868 -264.807400045124 -264.973339758871 -265.170214205724 -264.706827605429 -265.031004204744 -265.039159244948 -265.079422849399 -264.915948840355 -264.881378428724 -264.961979671902 -264.953145550335 -264.987723619133 -264.887738824836 -264.795236337777 -265.045552620207 -264.899902269126 -264.991912916099 -264.953503812166 -264.907580485082 -264.889695553631 -264.786059039138 -264.795643719114 -264.929181123126 -264.894159294605 -264.85759755434 -264.984213832654 -265.033881202564 -265.049420950026 -264.882757638358 -264.862787780948 -265.024032376191 -264.96366443196 -264.874452929079 -264.843583628782 -265.019919642717 -264.902603917942 -264.851476373418 -264.81931323401 -264.850861381053 -265.171076282809 -264.893082786108 -264.980050423223 -265.033801929058 -264.734247353502 -264.922387232983 -264.846342407868 -265.042013676737 -264.936181257769 -264.942901412313 -264.891729828467 -264.85172357442 -264.932918711334 -264.945835465273 -264.865806893815 -264.89406079268 -265.09544573305 -264.988691099068 -264.81795101441 -264.918489310131 -264.899888647614 -264.705263424215 -264.786451867594 -264.739052328734 -264.901924437726 -264.981378762973 -265.006117713528 -264.952290395291 -264.97620516717 -264.932800220503 -264.728696178003 -264.977868169168 -264.907598017621 -264.969977776119 -264.784933209217 -264.926178954573 -264.935294315329 -265.096001547341 -264.918983967647 -264.847428463691 -264.945723046824 -264.892138898465 -264.829978117156 -264.946066847095 -264.834317163549 -265.146990911286 -264.881514740495 -265.027507407647 -264.820003442699 -264.862233964985 -264.906572032259 -265.133865757948 -265.06602912315 -264.873861253927 -264.974353610375 -264.849097265123 -265.06286618567 -264.983526616254 -264.853620893895 -264.659300307465 -264.884939819936 -264.619929571762 -264.999234081841 -264.836168803492 -264.975678149661 -265.01225590233 -264.868281257701 -264.667390499357 -265.090070638267 -264.883262009889 -264.928445588731 -264.843131500206 -264.913730790113 -264.916668928 -265.024237375732 -264.944688896334 -264.837950110764 -264.825285520165 -264.9045275398 -265.028424623427 -265.199004649617 -264.821934167762 -264.901754421083 -264.952973587003 -264.974032342818 -264.846645844211 -264.847970710971 -264.882590571623 -264.877298181965 -265.070987333562 -264.760807213227 -265.017470638357 -265.068115623329 -265.054273427642 -264.789091443005 -265.071459364386 -264.834887906055 -264.970925082159 -264.804930723235 -265.004065363768 -264.966792220302 -264.793713160208 -264.946831809466 -264.791817508188 -265.126865062349 -264.957454740639 -265.092175293981 -264.999152500027 -265.075127418571 -265.070987953356 -264.83390418709 -264.773576428494 -264.85731158922 -264.897966522257 -265.036602132005 -264.868128980449 -264.89514106106 -264.81684109287 -264.856258149395 -264.982165628101 -264.910302155369 -265.045677975263 -265.143088813514 -264.972249509443 -264.980772663206 -264.832648137095 -265.080874853809 -264.994100363969 -264.872050118775 -264.813700426258 -264.881216005324 -264.962345716005 -264.773514740376 -264.849490660218 -264.926088268697 -265.105368827114 -265.017935261399 -265.062525513572 -264.880179359972 -265.079001950642 -265.068053453035 -265.110537664443 -264.934116815426 -265.000440459695 -265.096374599678 -264.914000941875 -265.084686938131 -265.134601739581 -264.982137633571 -264.833471497741 -265.219880397347 -264.753276035846 -264.782105848391 -265.015858601466 -264.777093650113 -264.95559410653 -264.918841918692 -264.962802974244 -264.840442530529 -264.73342650078 -264.796384017511 -264.773980883295 -265.062116428315 -264.973227693826 -264.792728873834 -265.001360710497 -265.133976037893 -264.863289002438 -265.20989535982 -265.099805423276 -265.109592966839 -264.962977175054 -264.790260833773 -265.059696401038 -264.982588512971 -265.067623351979 -264.90916246778 -265.04860868691 -264.837900629493 -265.198653731725 -264.984889003766 -265.112434555793 -265.0312096099 -264.949076340145 -265.132600580002 -265.00392357527 -264.936483674222 -265.017135917662 -264.884108931072 -264.792723897177 -264.954624857035 -264.90758278667 -265.092140293884 -265.027280081783 -264.985434015282 -264.833294030571 -264.827180251608 -264.99820704645 -264.972432563982 -264.813450571253 -264.887724525157 -264.73886273723 -264.911384692058 -264.982902187593 -264.835261859054 -265.002292520392 -264.997842658446 -264.771627479124 -264.946863865977 -264.768380396237 -264.949149916137 -265.026058510835 -265.030259614942 -264.992526000602 -264.917986605087 -265.139508978724 -264.998321350094 -265.010789640431 -264.872121309909 -265.000595204712 -264.956863054375 -264.922784039881 -265.152224908201 -264.835517472152 -264.895631674005 -264.894658015174 -264.811404008353 -265.012689404503 -264.777005492671 -264.987064650075 -264.935562717636 -265.022478881816 -264.878075957497 -264.892100145282 -265.02610180307 -264.819868788672 -264.922676079901 -265.118408590837 -264.795099464084 -265.014203166017 -264.932666867952 -264.819094157238 -265.11526842714 -264.961832332253 -264.876662351607 -264.879513191102 -265.100337148292 -264.929382483461 -265.044055206337 -264.98453079089 -264.964070150303 -264.910928635131 -264.887215533485 -265.027100168712 -265.009488245305 -264.969522645935 -265.001859004564 -264.930543299602 -265.012277219751 -264.854288476786 -264.998505860426 -264.935611639603 -264.930206135441 -264.719037690272 -264.947811188035 -264.916606082811 -264.935907531401 -264.887829459718 -265.106676501064 -264.928114714148 -265.015252588878 -264.995697636626 -264.842799852106 -265.083080908515 -264.840714118639 -265.055307036125 -265.031219814675 -264.937274226171 -265.182629968883 -264.792145639425 -264.930877171797 -264.95504633611 -264.992540918456 -265.069506389451 -264.989762425453 -264.691859417241 -264.757228871586 -265.070678385719 -264.92667599813 -264.745697709592 -265.00687910146 -265.079708680451 -264.808898689205 -265.115968326813 -265.073599481834 -265.018393283446 -265.144368561451 -265.088286027177 -264.883049841084 -265.077963304197 -265.146441209318 -265.014473187905 -264.880175928531 -264.812222423141 -264.947148030864 -264.830001929687 -264.9389714911 -264.872461249286 -264.949069396147 -264.728536718459 -265.038457114221 -264.972840660538 -264.942288363631 -264.887243820965 -264.69551020857 -264.908047372638 -265.047210917458 -264.878564125923 -264.965282117295 -264.928919040699 -264.835448048993 -265.438260481396 -265.103903977891 -264.894942980953 -265.039444419135 -265.007244263141 -264.986479675571 -264.967258403467 -264.992790839209 -264.911373019476 -265.017332366236 -264.938438273248 -264.898218637997 -264.740163122554 -265.211529827853 -264.913376499108 -265.148162490349 -264.98090019219 -264.707591968268 -264.916770294212 -264.888516973336 -264.838811977721 -264.963562389643 -264.951782519974 -265.237879362764 -265.057637529936 -264.839985309429 -265.194157458744 -265.01695790898 -265.12705771295 -265.05098205901 -264.835148495402 -264.890148134843 -264.852135112649 -264.885845445146 -264.899990781703 -265.067303908117 -265.015639811278 -264.726785655454 -265.022457163322 -265.090346075288 -264.8552870257 -264.907487134097 -265.019311099054 -264.904327526007 -264.878455698558 -264.86214878353 -264.763109404874 -265.036181100361 -264.864634595544 -264.937871733383 -264.848383598505 -264.99644029116 -264.899742322336 -264.860993606759 -265.02587966713 -265.182306836124 -264.963529742649 -264.979425624936 -265.022272879649 -264.932376934045 -264.799892492051 -264.970477736028 -264.959202298557 -264.866096838037 -264.959919712436 -265.064999835407 -264.730017998645 -264.880948576636 -264.916557923071 -264.897027158052 -265.030899022912 -265.006220723477 -265.088237600474 -265.017460458647 -264.842006319393 -264.829332611707 -265.04217330616 -265.089105986506 -264.839267310396 -264.793951367353 -264.883703922447 -265.051535181346 -264.942656703866 -264.876668069546 -264.999763779319 -265.071066460545 -264.848611420049 -264.685618871647 -264.916179846558 -264.849292376526 -265.068334384282 -264.983231787141 -264.891940166224 -264.838321118198 -264.870096037662 -265.032118376599 -264.973920725913 -264.965712301662 -264.811682288352 -264.718507170249 -264.814295977942 -265.091961787232 -265.047683556002 -265.067249016369 -265.03325058299 -264.991499579449 -264.884767376108 -265.103119409029 -264.812821927143
"10" -264.997307052089 -265.206084441136 -264.732740152876 -264.901264967453 -264.950728633549 -265.030190973037 -264.967939044009 -265.044552451365 -265.123170690481 -265.028588540243 -265.074004909807 -264.797005382352 -264.913899535192 -264.894694949711 -264.946727685811 -265.099276337353 -264.918322218988 -264.916737040029 -264.905625761738 -264.980075187821 -265.015642357909 -264.845779184466 -265.029026551764 -264.851303328963 -264.944519660697 -264.78710747753 -264.764977065416 -265.012008992036 -264.927385220596 -264.916514762008 -265.038147875174 -265.05258542103 -265.191946453231 -264.953585220121 -264.999270077631 -265.102783066753 -265.064793815272 -264.877494308159 -264.914510899166 -264.845915660903 -265.081703943008 -264.933604688227 -264.915660951266 -265.039224429584 -264.896730031529 -265.018229923005 -264.917811513746 -264.990122041046 -265.008553344616 -264.828574914147 -264.894152478344 -264.877052520798 -265.026311044951 -264.935581358937 -264.893737814899 -265.103821235457 -264.87588610918 -264.80623193313 -265.13797743964 -264.942777116155 -264.924327254484 -264.923899289006 -265.18051075231 -264.964366415274 -265.02289184242 -264.830090776122 -264.832957521231 -264.993206438845 -264.920473518497 -264.844674590544 -264.923087286551 -264.898505106199 -264.980894743869 -265.031805346806 -264.89377477728 -265.021296131314 -264.936634277933 -264.986760482402 -265.10681920084 -265.028136091078 -264.881077137234 -264.969695665036 -264.838649313304 -265.027282736293 -264.75225264431 -264.912073324776 -264.976972682694 -264.945064696249 -264.89045033527 -264.964796456659 -265.091937275 -264.842236171545 -265.052560720641 -264.980086160295 -264.933206052515 -265.075068724392 -264.949772100125 -264.999285225458 -265.096007791761 -265.039133684795 -264.933217900932 -265.063077771899 -265.058104905673 -265.047065731259 -264.830728400077 -264.966835203382 -264.971691680937 -265.020324293689 -265.034122543066 -264.960052817577 -265.015127429873 -264.993479281731 -265.018280471039 -264.865350859441 -264.901032716948 -265.107507722496 -264.93711112489 -265.072117549738 -264.966330030746 -264.82945817006 -265.041437760964 -264.94227384376 -264.847701114131 -264.943035802106 -264.975168542183 -264.904480421018 -264.763068294477 -264.992664028972 -264.984007586998 -265.078967579244 -265.043053870722 -264.92661881734 -265.054012200783 -264.97441014111 -264.78443014423 -265.074466882229 -264.890658321613 -264.897811653146 -264.717400063829 -264.892299985371 -265.011876491114 -265.119948201839 -264.898882745287 -265.063682556695 -265.002888891263 -264.825436428437 -264.774208968139 -264.855431812527 -264.848963946876 -264.831934537608 -264.838135745057 -264.905792357684 -264.833373226599 -264.989192985993 -264.833662377963 -265.066778637544 -264.901504574467 -264.845193898793 -265.023962750564 -265.19099801148 -265.025889534798 -264.912393483558 -264.842654464306 -265.070280628299 -264.887437206258 -264.801963311797 -264.865463553506 -264.854040755346 -264.937122460434 -264.990244367066 -264.938617806568 -264.777404248789 -264.806058683295 -265.112102160408 -264.942082780351 -265.122116157317 -265.137259312007 -264.950538284165 -265.065143971854 -264.82360435114 -264.762355342116 -264.898716784761 -264.924320146655 -264.888636557635 -264.869774987893 -264.888728793525 -264.935330426118 -264.879782413468 -265.011645726809 -264.884262336949 -264.891567302083 -265.002859756762 -264.807150945906 -264.95690188439 -264.968105590209 -264.996236598479 -265.069096150946 -265.039538390951 -264.89744943832 -264.953141366129 -264.807600460251 -264.840408643108 -265.129553069745 -265.079807362568 -264.862005165114 -265.113669100056 -264.817080403238 -264.789285460141 -264.990838808354 -264.95021411078 -265.065195237555 -264.821472325794 -265.016940484195 -264.828098567559 -265.128315403608 -264.954238636447 -264.888875456062 -264.964837052888 -264.889699732675 -265.058528253051 -264.977696262031 -264.908047308898 -264.930573698916 -265.073635406508 -264.81381348532 -265.140741716863 -264.942587524592 -264.918260151452 -265.123272564919 -264.984257021874 -264.866403733889 -264.909148885546 -264.749883117082 -264.841925182575 -264.844875628047 -264.879586276173 -264.996264825827 -264.853271649503 -264.901752122298 -264.941987420821 -264.975271891612 -264.788848563384 -264.934218683108 -264.923530076196 -264.916258555964 -264.850272654339 -264.86884347465 -264.83249049499 -264.941111702794 -264.813694714555 -265.015663966107 -265.007262187532 -264.907225999867 -264.998649597344 -264.905358409436 -264.978180722776 -264.864442828544 -264.986489101071 -264.996007145848 -265.065791019928 -265.030494749262 -265.062935633455 -264.92824475677 -264.900830466807 -264.909473853961 -264.776155532517 -264.914281212191 -265.027999920797 -265.052982210378 -264.849276445014 -264.972036692112 -264.875547278949 -264.947266542921 -264.793724884322 -264.951933499467 -264.918144215676 -265.035054184512 -264.979090646261 -264.814151515736 -265.148438931536 -265.042646590091 -265.067062687898 -264.854909457945 -264.798370073691 -264.773233548402 -264.88764594255 -264.915035857483 -265.13135525215 -265.05768152461 -265.002596615914 -265.014288714117 -264.819809797763 -264.872752257339 -265.091906791734 -264.974229270129 -264.738517806343 -264.853274180616 -264.791835674291 -264.867242646142 -265.014556609632 -264.891945095037 -264.90454282461 -264.919894885409 -265.009587993573 -264.948935368549 -264.904379717391 -264.777246511257 -264.986277209116 -264.854484110974 -264.70011418506 -264.88265594736 -265.000954617899 -264.963628953975 -265.031376156898 -264.884423275435 -264.936948495703 -264.84475485531 -264.950016322725 -264.974725990807 -264.995995718593 -264.924839134353 -264.924895572134 -264.90120121973 -264.704207243323 -265.030366455406 -264.906283449275 -265.00988626186 -264.844438417391 -264.933480070454 -264.902051303291 -264.93746110736 -264.801016346017 -264.958382679674 -264.85397093352 -264.853451619441 -264.737173132127 -264.961034536643 -265.027496885505 -264.819149881061 -264.791492318516 -264.917391361399 -264.707787910286 -264.821370168654 -265.015562492899 -265.006051864498 -264.884542160603 -265.094614086793 -264.987912457513 -264.74198385864 -264.966396395388 -265.029222292914 -265.133503029938 -265.096306032516 -264.791571686173 -264.856550846116 -264.856881816372 -264.874258512402 -265.060322074673 -265.008945856634 -265.043384378774 -265.119188267778 -265.092245340848 -265.026415941997 -265.212575475447 -264.901848752489 -264.911798328491 -265.06637728183 -264.875423218651 -264.947321845122 -264.926755323751 -265.025801465525 -264.903918364198 -264.777754443968 -265.049769262157 -265.061938624638 -264.884002173151 -264.871527624458 -264.877757641376 -264.997673050356 -265.103154711215 -264.997406785376 -264.795718907941 -265.257612075626 -264.930534630694 -265.022260827354 -264.942762871282 -264.907909000399 -264.918282755782 -264.995353514171 -264.957554444099 -264.806887695674 -264.97889603049 -264.963379502107 -264.813495314626 -264.78953427744 -264.917062480713 -264.98503986099 -264.723017025129 -265.047490143266 -265.114249113851 -264.901390296128 -265.114750292817 -264.883885090436 -265.012618160847 -265.07132034859 -265.028692481832 -264.881304779601 -264.851969308228 -264.836744603416 -264.91518503887 -264.996936800156 -264.963301644783 -264.944517710217 -264.902158488273 -264.857375726166 -265.037804917248 -264.799306680177 -264.866489519999 -265.119748976341 -264.883161045887 -264.877503458858 -265.107282572184 -264.856161267167 -264.883239897783 -265.168510184021 -264.966690314365 -264.91102326445 -265.007522973603 -265.085488690196 -264.878209095322 -264.839198679067 -265.001983054089 -264.902241074893 -265.124675958916 -264.928051384563 -264.907576579788 -264.778776603511 -264.933997595145 -264.787676660147 -264.954676230427 -264.972967847224 -265.008611260322 -264.826952171112 -264.956786483711 -265.026581062201 -264.790726620734 -264.889536835791 -265.030667437662 -265.061638025207 -264.929275471073 -265.00141129282 -264.88869731985 -264.842081712322 -264.938904410549 -264.992897865829 -264.933861876421 -265.04255573452 -265.043184405899 -264.814707043783 -264.857143706862 -265.053122564602 -265.071050639482 -264.920856059151 -265.108552944229 -264.979664942854 -264.976118459402 -265.022260155582 -264.856730521641 -265.025204401759 -264.845259130719 -265.208511436348 -264.923197448089 -264.861177349564 -265.210067218861 -264.992040965955 -264.887585177557 -265.003209981561 -264.887221037952 -264.815474093034 -265.149672780307 -264.943290958902 -264.774430990472 -265.051572899722 -264.875825489039 -264.85920270476 -264.81247837217 -265.127670402566 -264.959471986817 -264.932827469062 -264.995769186566 -264.870979721826 -265.025943265965 -265.013519282044 -264.79493677746 -265.04910725438 -264.876051078748 -264.966362614475 -265.012480299703 -264.951669875413 -264.903316321383
"11" -264.933787669515 -264.802403933364 -264.94290666311 -264.888098858416 -264.940587806233 -264.958341006338 -264.986263157228 -265.136461960952 -264.90083651241 -264.882324439311 -265.095142927186 -264.956845169642 -264.932344921471 -265.022688228003 -264.888812410009 -264.966172032794 -264.909156114428 -265.08765727267 -264.882837629998 -264.914801804607 -264.89359273823 -264.987558288519 -264.896040304968 -264.860060808452 -265.114471690838 -264.914862226788 -264.887288830881 -264.920698728435 -265.036181096245 -264.90521143485 -264.862142906289 -264.913707075322 -265.01821636461 -264.913622250188 -264.896752140545 -264.873367721638 -264.960206828344 -265.004131912714 -264.911653983945 -264.884317604385 -264.927109707532 -264.752436573294 -264.983354888879 -264.971827605225 -265.00157188684 -265.077283513606 -264.964515225282 -264.971399972113 -265.003487157026 -265.001741871992 -264.942760624154 -264.996540817535 -264.941354343433 -264.962033416929 -265.016762009572 -264.849502636417 -265.105630463355 -264.926860632321 -264.976427365983 -264.931418259823 -264.964864183115 -264.964706201972 -264.950275207848 -264.875075176143 -264.877434083249 -264.981538226168 -264.990979047885 -264.90832189799 -264.951065492785 -264.957200344797 -264.911058401788 -264.935691355618 -265.02362868161 -264.921563664436 -265.001987832793 -264.874089153471 -264.962782771522 -264.890297588438 -264.814375560574 -264.991197535887 -265.054860468044 -265.013567306998 -264.905674458448 -265.020270068938 -264.96777543671 -264.700098589285 -265.021452108209 -264.92083805054 -265.041799588472 -265.044322999053 -264.935165448248 -264.930347122644 -264.865077975219 -265.002753428116 -264.896118894111 -265.006247632433 -264.808481921191 -264.932768493685 -264.856742482641 -265.001133594665 -264.862843563847 -264.957749921098 -265.077019351119 -265.057194430791 -265.023715565459 -264.942419808464 -264.966036618455 -264.920069914431 -265.011193902786 -265.007900393537 -264.85439046361 -264.808939692079 -264.963488943573 -264.810255563489 -265.123806831635 -264.926072902281 -265.046219029803 -265.045755920309 -264.901556417874 -264.893231616453 -264.926716937114 -265.014582970901 -264.993472032229 -264.945083278992 -264.907694803359 -264.951810391134 -265.003321537352 -264.92361886391 -264.957347029651 -265.037556835116 -264.912274586546 -264.789444667249 -264.90338659772 -265.030177510532 -264.920810070726 -265.044024745551 -264.908298362261 -264.913111335894 -264.904980046164 -264.93681792337 -264.993217607952 -264.957731706728 -265.074298424383 -264.887287059599 -264.940261387292 -264.865443516238 -265.030922718417 -264.854214743821 -264.985901340243 -264.853129182315 -264.912213235958 -264.98723621819 -265.110050362499 -264.769140268357 -265.054159578622 -264.96748877469 -264.948781005546 -264.913909771883 -264.986141250559 -264.85408300976 -264.940403233869 -264.847917969818 -265.067911264017 -265.013962094574 -264.865471031963 -264.775912541003 -265.038217742192 -264.965445267245 -264.996505114751 -264.927191022607 -264.84178860847 -264.97985948891 -264.852474812799 -264.996576612596 -264.94231211875 -264.925717728201 -264.889790281759 -265.063925025359 -264.957953004158 -264.985152963432 -264.98717115996 -264.943134989935 -265.134532049096 -264.890929793602 -264.806453535438 -264.978364677531 -265.011768336381 -264.901062942096 -264.828283958959 -264.869996677842 -264.962432754565 -264.919236624924 -264.895473367212 -264.817845608477 -265.06819321944 -264.893167586675 -265.006349083725 -264.944973201517 -264.885752521711 -265.060721334402 -265.132957446425 -264.965541819878 -264.995434672742 -265.00787082787 -264.930249488269 -264.87746463847 -265.239453925086 -264.852074624929 -264.977346196762 -264.986109228767 -264.973019172321 -265.022872257137 -264.794656470011 -264.991362351568 -264.832434767214 -264.983765078338 -264.872750428458 -264.920374647363 -264.999194794808 -264.884269091003 -265.052496224421 -264.932540172167 -264.80202742735 -264.838516011308 -264.774856439936 -264.847816973155 -265.01105183859 -264.863912447037 -264.911645532785 -264.941988483293 -265.017476788073 -265.086418363784 -264.904805866673 -265.031964183029 -264.998489670714 -264.96721059184 -264.818824358497 -264.936270080803 -264.964551127002 -264.985512942141 -265.03831498176 -264.856186606885 -264.940577655109 -265.06116194722 -265.03347963526 -265.000760768809 -264.945072245263 -264.978049230704 -264.988867347063 -264.975400630529 -265.050481597199 -264.846762660347 -264.906200383202 -264.949372483741 -264.863185074718 -264.837004027663 -264.877568624473 -265.038109647186 -265.037307427234 -264.977604658768 -264.962983952803 -264.927974031225 -264.94956063511 -264.910186997444 -264.859034668986 -264.94591297563 -264.961845098932 -265.073610476394 -264.872577778096 -264.99092977013 -264.900007010239 -264.794622169376 -265.014147953007 -264.907508627038 -264.870337747683 -264.969757538149 -264.90492585542 -264.953870431423 -264.9334026738 -265.080157820473 -264.851384890064 -264.883968936798 -264.9242819481 -264.976282433908 -265.006705148763 -264.894248492464 -264.945879059924 -264.967773261848 -264.969485034432 -264.921195423411 -264.93180710327 -264.941229241198 -264.915979537758 -264.834767711428 -265.00477013798 -264.98959397492 -265.112965865107 -264.929725971103 -264.868218402207 -264.886613236702 -264.955565401754 -264.949253283786 -264.999343999564 -264.850453101834 -264.767653986732 -265.128796913861 -264.951001281684 -264.882462878281 -264.95495795359 -264.954730069657 -264.829510631513 -264.947997422989 -264.93965485319 -264.912566951372 -265.125101364834 -265.030947156992 -264.904295867628 -264.953203661462 -264.946024603385 -264.905824942471 -265.011502163509 -264.896546380227 -264.925243666185 -265.010346907184 -264.931480613492 -265.00886984018 -265.065293812307 -264.979012250408 -265.012160124935 -264.947947876246 -264.839728226506 -264.799410864987 -264.802675225938 -265.058054455921 -264.869450345428 -264.792999070696 -264.977073534331 -264.907678732893 -264.950726810698 -265.078287022995 -265.039816503476 -264.874453811685 -264.963626105091 -264.904601064744 -265.032496608794 -264.976754178226 -265.135579512732 -265.123616311844 -264.869127392186 -264.851397179641 -264.955400717712 -264.775156528041 -265.008755309781 -264.810450160982 -264.970249730532 -264.988147434029 -264.922916278135 -264.982201408019 -264.882330767859 -264.986210991785 -264.902013751279 -264.987202767253 -265.0247571251 -264.992108780348 -264.905777759608 -264.950296718771 -264.80194965234 -264.947373962621 -264.977078014136 -265.015437392499 -265.148527142268 -265.030242640896 -264.887548507081 -264.856838394965 -264.904403617765 -264.950905971964 -264.928012998426 -264.888851783394 -265.011060032626 -265.041797017167 -265.001007291608 -265.034314921157 -264.98502750272 -264.909144982455 -264.848651335348 -264.989742175793 -264.950816191321 -264.847179606469 -264.862090894945 -264.768289578767 -265.030680573483 -264.789113717504 -264.951055156446 -265.009295475492 -264.937336294617 -264.962724467119 -264.938213206171 -264.999075903378 -264.962321814778 -264.930821379878 -264.771723614834 -264.928839250725 -264.944151526891 -265.135671553818 -264.903982112474 -264.947471029416 -264.947093046695 -264.91502116794 -264.99861993219 -264.871446347652 -265.010167427045 -265.009496446408 -264.807937653095 -264.934835159012 -264.929272390863 -265.055631900612 -264.91173664168 -265.045788751069 -265.061935496936 -265.067745846153 -265.018291853995 -264.985010729134 -264.927101994314 -264.819336950474 -264.827338522019 -265.004363979359 -264.972591101639 -265.015831696874 -265.015645548457 -265.002589625179 -264.933051066924 -265.085103251597 -264.844235765385 -264.880433693837 -264.901312550901 -264.914220241977 -264.96169093565 -264.850602410429 -265.089785737458 -264.993330266784 -264.956331260939 -264.856293334269 -265.068109610365 -265.02099819631 -265.067082626007 -264.991740457082 -264.939954561273 -264.89379091598 -264.925655730288 -265.06134276418 -264.837704148551 -264.910110416826 -264.98538393382 -264.946853828865 -264.947278579975 -264.901513081583 -264.831632986982 -264.919838937179 -264.958549300919 -264.948174223942 -264.953905121056 -264.971114172954 -264.882701716627 -265.008080091244 -265.057159180021 -265.006032019385 -264.927317716882 -264.973753099242 -265.081134404706 -264.963826637658 -265.020331323693 -265.053223883547 -264.82655418628 -264.940413243429 -264.924491035351 -264.934341539296 -264.813579629529 -264.885448739852 -265.043640713801 -264.951492411879 -264.877340488954 -264.971605398702 -264.9025308941 -264.972780409312 -265.006973100008 -264.935654710604 -264.922833754195 -264.933739485393 -264.929756608171 -264.924892107511 -264.999588498623 -265.023463324883 -265.04946187514 -264.820639646582 -264.907388501279 -265.042776865676 -264.982600743285 -264.813642583435 -264.99476886857 -264.919550073006
"12" -265.053180625521 -265.01172554337 -264.937918540137 -264.977853347765 -264.881957934183 -264.901871975038 -265.054456791583 -264.998467921223 -264.908302136204 -264.972966883542 -264.975840449601 -265.080249708606 -264.900821499073 -264.961234083443 -264.855083226884 -264.940818799013 -264.947649978227 -264.915048176952 -264.859446313583 -264.848893157205 -265.036623235534 -264.902211757019 -264.867031030111 -264.865409928573 -264.843548595825 -265.104738207801 -264.855612262988 -264.842830033935 -264.940016687497 -264.84286693661 -264.879812960064 -264.957309014796 -264.899901572185 -264.924806156064 -264.883526664562 -264.976948766934 -264.962448904386 -264.850126560249 -265.116597678868 -264.918630649445 -264.942136404578 -265.099784416717 -264.844851943113 -264.896965223166 -264.877348204651 -264.904262872602 -264.891068670089 -265.060926471634 -264.907607962511 -264.843356405999 -264.980251473936 -264.97332800038 -265.019401690256 -264.98245317108 -264.886193637318 -265.052800815488 -264.870807432509 -264.956501712463 -265.026335864928 -264.718958486787 -265.03221237499 -264.79297632474 -264.924819025205 -264.865026047409 -264.923405546824 -265.030617046272 -265.001749361344 -264.966849166799 -264.99165126269 -265.056412785047 -265.06295393868 -265.040393496637 -265.035982119001 -264.956176896771 -264.972722777746 -264.97870120437 -264.883363473059 -265.088368573148 -265.00324701698 -264.901778687973 -264.853816088843 -264.831324799298 -265.041742233938 -264.962460722633 -264.968400170259 -264.929139955616 -264.978302452759 -264.777360328634 -265.166853066361 -264.823920150289 -265.03032584886 -264.922716448741 -264.932430758798 -264.915611128156 -265.04097593229 -265.005459061908 -264.839135812185 -264.978846148996 -264.947594569368 -264.940183628609 -264.894843111901 -264.910284914535 -264.875437076761 -264.793791361058 -264.828094336262 -265.075868875264 -264.91006707705 -264.875415312995 -265.098306084845 -265.032649564721 -264.883015484483 -264.884520811736 -265.062159504371 -265.024866243992 -264.855391583123 -264.811700337343 -264.972721579096 -265.091136787912 -264.884187784418 -264.970492267491 -264.904384912099 -264.940962087584 -265.043066762195 -264.834191261565 -264.933959149245 -264.836937476748 -265.026937494915 -264.821627279542 -264.975586098047 -265.006740239418 -264.929263906338 -264.952370695057 -264.933405646075 -264.85252195041 -264.853040621906 -264.999113475948 -264.974783949105 -264.966473910209 -264.831634834229 -264.993441447088 -265.000002302727 -265.047857866285 -264.995856989877 -264.86117222463 -264.999749740621 -265.010436426598 -264.884015649568 -264.816421634183 -265.05771009204 -265.029656031356 -264.976691927898 -264.93272130319 -265.085359252155 -264.828011221946 -264.813332521648 -264.85805330799 -264.937038700752 -264.896162617052 -264.995592449646 -264.992027835169 -264.878683179059 -265.047961403821 -264.832487560008 -264.920214388661 -264.877528322069 -264.914628871666 -265.112548484558 -264.932010143459 -265.103509538778 -264.878206158394 -264.859557923601 -265.061652899536 -264.944461531978 -264.933754375746 -265.113167049378 -264.874506485645 -264.953374763679 -264.849553222665 -264.977230121232 -264.877782003184 -264.878979585528 -264.849280965914 -264.979850437051 -264.932860644983 -264.960841072965 -264.990967890838 -264.864016760344 -265.050301623274 -264.819532891086 -265.007718377707 -264.86647950838 -264.986405810241 -264.90354887288 -264.897580500385 -264.86437355375 -264.868047664342 -264.953411479694 -264.990904386946 -264.822894696613 -264.942493170285 -264.808472597565 -265.047192752348 -264.838531607143 -265.005081083334 -265.069925854351 -265.084135028826 -264.966378706185 -264.918319915277 -264.956737576563 -264.954161547595 -265.007008604564 -265.058500275461 -265.022855628916 -265.017152746804 -264.855081256711 -264.910149255987 -264.973591117394 -264.851799415516 -264.877989369843 -264.93942976217 -264.830045477404 -264.913296016149 -264.770853400122 -264.894858155233 -264.966291635906 -264.937337895985 -264.929100984931 -265.133589609769 -264.935433445467 -264.885584817709 -264.931771458013 -264.984201056414 -264.965680779934 -264.930089206353 -264.835611029698 -264.91095084415 -264.990827083403 -264.911161503442 -265.010741739967 -264.902395189882 -265.021961432726 -264.83717131605 -264.940450494749 -265.001755306243 -264.962315410239 -264.845108144682 -264.840668920655 -265.109345442052 -265.039153844636 -264.832864605659 -264.803082211515 -264.934671102526 -264.813268245365 -265.019020592472 -265.04464650785 -264.909663312115 -265.060645478829 -264.910269906029 -264.975068560681 -264.934214524878 -265.036765440486 -264.987086731507 -264.963982628722 -264.976286640382 -264.960801648857 -264.931567900102 -265.015110582723 -264.908093635939 -264.846001857248 -264.886615813803 -264.828407044285 -265.011279120297 -264.907318671487 -264.981300785326 -264.942570768405 -264.888811442403 -264.992780102488 -265.05976803878 -264.86412752067 -264.962533813844 -264.909238600718 -264.863931482824 -264.891329862572 -265.07200992031 -264.910294565749 -264.733166233808 -264.752869466741 -264.883712401759 -265.048157397576 -264.938711169726 -264.944667242868 -264.910751084819 -264.989113348584 -265.086730771985 -265.06107393968 -264.998482878399 -264.92366335411 -264.990836652083 -264.961644196661 -264.919310054334 -264.99202398351 -264.966240628696 -264.917807870922 -265.044896360744 -264.929691459129 -264.870373633769 -264.9476602108 -264.790370744242 -264.945609857468 -264.977772280528 -264.937717549424 -265.023936564005 -264.776893036762 -264.965485758119 -264.915890944722 -264.934844167294 -264.821045127755 -264.984198151242 -264.971848539217 -265.020352832399 -264.977053739286 -264.962114271622 -264.918728694298 -264.808752421162 -264.839066827452 -265.138847177079 -265.013923822753 -264.956636560052 -264.951794756081 -264.913151811246 -264.798066400926 -265.050479940366 -264.955088672644 -264.93619250642 -264.751892627037 -265.078594779112 -265.035824899579 -264.953112920083 -264.986254189242 -264.922165884647 -264.88333669816 -265.020992749499 -265.014582459217 -264.912289779774 -264.943066716179 -264.955754425474 -264.94910560267 -265.026653925338 -264.915129545128 -264.88846621753 -264.817670865112 -264.87243625238 -264.979638751995 -264.938178322964 -264.845197229913 -264.960677651258 -264.857941717892 -265.017900989385 -264.896679541319 -264.916873779549 -264.786952621672 -264.967080852482 -264.852697407722 -264.868558573988 -265.080473109887 -264.958100720278 -264.926004657615 -264.885955988147 -265.000539845577 -265.007868401334 -264.929851506269 -264.917289168865 -264.976642182574 -265.000820013193 -264.907254318949 -264.842849814711 -264.87238449178 -264.995477946534 -264.933197034963 -264.937185685849 -264.920524106311 -264.967764310719 -264.898327675985 -264.94211091066 -265.012717230865 -265.017764122883 -265.068003745662 -264.817833671213 -264.924321951104 -265.081673613878 -265.083125412442 -265.00996067993 -265.00241018728 -264.841047395818 -264.995034722021 -264.83022209537 -264.940506667325 -264.930201516721 -264.847111625142 -264.945403078476 -264.997953782243 -264.874314794932 -265.031206780741 -264.803199892329 -265.105634579725 -264.906733585767 -264.976805603901 -264.959107517838 -264.980014974518 -264.989251537273 -264.984935984822 -265.017971712111 -265.005336326141 -264.937826389753 -264.751637003903 -265.006826510505 -264.929107718174 -264.98926112469 -265.017738065514 -264.879183177209 -264.984446037061 -265.066348813245 -264.976922889306 -265.06417768636 -264.835982959941 -264.966951788214 -264.904993163847 -265.003060442378 -264.897710015315 -264.939394670476 -264.89704600981 -264.892866392925 -264.923444588729 -265.060435151113 -264.828094803475 -264.981737050433 -265.01417280787 -264.931085788231 -264.924629382367 -265.057478583 -265.049277082932 -264.932099267851 -264.922940703935 -264.883983159345 -264.97177945121 -264.950073441553 -264.887091768072 -265.009275091774 -265.038263559862 -265.010167383445 -264.846767067151 -264.971284278949 -264.93464433551 -264.968682086867 -264.922137379258 -264.934116295279 -265.05123952689 -264.983456603837 -264.887343656402 -264.731761724661 -265.00105927712 -264.942908309126 -264.842141757165 -264.992168574925 -264.929440371156 -264.899633966811 -264.936379548551 -264.819999693011 -264.979617053231 -264.912731372477 -265.052480955056 -265.024393006716 -264.902536163372 -264.956248795291 -264.94444549181 -264.980358168165 -264.961914643855 -264.883441647344 -265.042141861401 -264.927848616905 -265.043147211015 -264.81907582955 -264.924619332094 -265.004845610292 -265.044775087956 -264.956419727968 -264.793119417041 -264.774721366467 -265.01015116413 -265.048412653429 -265.074599820235 -264.958749780348 -264.743428555525 -264.889339719301 -265.083632838909 -264.910306612524 -264.888063863113 -265.007949811797 -264.937298255814 -264.894119446725
"13" -264.867211526691 -264.867151450805 -264.977839714456 -264.929637424594 -264.887513909425 -265.007711006121 -264.976055153855 -264.984795493324 -264.921380207808 -264.871169338159 -264.996010235331 -265.009910492278 -264.970485864971 -264.914137199962 -264.745018277379 -264.925628005184 -264.90146539188 -264.826017345221 -264.976856616345 -264.970142234845 -264.940697162334 -264.989381097698 -265.003312720554 -264.816761634639 -264.883080292153 -264.843299919679 -264.970579826281 -264.866933868064 -264.927061469826 -264.838653972602 -264.990802163466 -265.014597573416 -265.029380697071 -264.974289338681 -264.927379424634 -264.950757133643 -264.925378499443 -264.990047191789 -264.952150217967 -264.900175284217 -265.024484175915 -264.951852315337 -265.028006620939 -264.926006508364 -265.016404970316 -265.058958574264 -264.999139720768 -264.927583729157 -264.788716772628 -264.800845791121 -264.88383370308 -264.997628999216 -264.971279362856 -265.034956370706 -264.931519283606 -265.102511450671 -265.079872185879 -264.984382867666 -265.009445256457 -264.873960703023 -264.981498742418 -264.952700546323 -264.875302030005 -264.888957112674 -264.887313158084 -264.848413282186 -264.955351786248 -264.969931640936 -264.992102142371 -264.990438907769 -264.995182323982 -264.921475053779 -265.034284667131 -264.966245449327 -264.887302853372 -264.908382138826 -264.882394225061 -264.873969500014 -265.065547079168 -265.099566417267 -264.914479875905 -264.966486090225 -264.959011518769 -264.912007618456 -265.036029794922 -264.87649882348 -264.974527382133 -264.928055797903 -264.932003384469 -264.978995155873 -264.921129517213 -264.909507924007 -265.024394569741 -265.049739113628 -265.052351126481 -265.022876495011 -265.071909225995 -264.957343488762 -264.930007771872 -264.873798947677 -264.937219117641 -264.889280809138 -264.857784022001 -264.899202906665 -264.954272353009 -264.948877515214 -264.921545928279 -264.967202700874 -264.909311306736 -264.998027539656 -264.921996483183 -264.771056345049 -264.910207770543 -264.962704359 -264.925367791175 -265.014244118137 -264.776022771125 -264.936704561087 -264.90627167315 -264.925256312865 -264.67196454237 -265.005516143642 -264.784122673632 -265.034319116544 -264.891285965312 -264.937872802505 -264.846753342504 -265.005694755528 -264.816462244515 -264.915252388382 -264.871875797273 -264.892957420787 -264.907508281051 -264.936222657055 -265.017342018083 -264.988739821711 -264.836346130092 -265.046355978714 -264.965812429168 -264.951352548789 -264.936398084778 -264.971938945459 -264.851176280084 -264.943475780892 -264.951635416964 -264.941724206118 -264.793416235222 -265.016077371124 -265.080653843665 -264.905784525398 -264.89837348729 -264.913333975227 -264.896243104626 -265.059748869717 -264.917425735853 -264.984341200188 -264.868095989935 -264.842177669235 -264.885664844122 -264.971274720351 -265.030570631129 -264.880742169209 -264.827771393049 -265.007369588717 -264.918479159027 -265.074089978301 -264.84552333986 -264.93536837989 -264.984024682547 -264.954584370283 -264.948374114637 -264.75859761982 -265.048531523001 -264.934921563996 -264.917853131565 -264.888796728503 -264.885467334465 -264.996030825876 -264.984233256556 -264.996974235941 -264.871134522406 -264.974930312571 -264.957947553852 -264.855031488102 -265.142786185123 -264.999944976007 -264.857932670037 -265.015178999253 -265.034989960702 -265.025849811828 -264.918101249825 -264.971810945128 -264.966574714857 -264.87857261215 -264.916464619421 -264.925663331102 -264.833078787724 -265.012568484822 -264.895928144217 -264.925719228703 -265.014911206908 -264.9382652974 -265.038868832852 -265.000579028469 -264.82659530749 -265.012367696352 -264.981161321028 -264.958232327325 -264.813226573371 -265.000269709041 -264.847616269043 -265.068409207381 -264.984093766987 -264.89595741691 -264.82431951815 -264.960706536039 -264.822282388839 -264.989405598355 -264.925274455687 -265.016897312459 -264.940942691657 -265.160754987614 -265.045322693676 -264.914981584951 -264.99455681026 -264.848467282842 -264.917693560755 -264.919013733663 -264.954493006018 -264.905853892929 -265.064207370087 -265.00319560828 -264.961584335922 -264.953185917259 -265.023054686509 -264.835818025721 -264.981623438064 -264.906607179251 -264.913091086813 -264.89507478506 -264.933120467512 -264.845345907095 -264.91292272443 -264.94236730786 -264.952728205167 -264.890038998434 -265.032965693515 -264.902852436907 -264.99303226496 -264.930298598216 -265.053065747495 -264.951860383763 -264.860055196641 -264.932394653946 -264.865039521527 -265.053263395444 -264.940880849949 -265.050915657502 -265.070284261327 -264.877718112672 -264.927612483436 -264.960780629091 -264.856834019593 -264.943552883984 -265.037532312354 -264.76040325951 -265.031968506843 -265.000253092721 -264.968082510359 -264.991613586897 -264.884256188916 -264.813285852483 -264.840371426753 -264.962917268387 -264.950923719415 -264.898691204273 -264.92908550893 -265.007825810279 -264.960153464204 -264.978662623472 -264.918584040353 -264.857539523908 -264.90858614294 -265.078549128268 -264.869900446517 -264.92042521009 -264.955139865545 -264.873492812201 -264.9433949576 -264.98816339168 -264.990089801748 -264.859778037912 -264.876761593557 -264.944629857699 -264.975333857723 -264.895680913522 -264.853064930355 -264.997788686977 -264.859103922581 -264.914562151577 -264.972864711862 -264.961296110035 -265.010196819791 -264.950265926134 -264.976738646121 -264.966661529932 -264.95779600824 -264.869409584529 -264.836778666763 -264.984541799708 -264.894492529942 -265.029893726691 -264.858869477845 -264.918304035337 -264.99785280905 -264.888444948579 -264.922446054673 -264.978549621085 -264.96221822314 -264.962236242179 -264.979748768878 -265.006985078004 -264.989802827044 -264.906766306405 -264.971041166826 -264.934123774026 -265.004869713447 -264.889875795752 -264.771688727799 -264.963467610216 -264.90925611635 -264.983950559483 -265.068943265259 -264.91403621249 -264.78509161738 -264.961542218113 -265.06052344756 -264.880041846004 -264.907760485497 -264.947535979333 -264.911335398414 -264.91578382762 -264.881362053551 -264.989681989916 -264.964553031319 -265.021221112694 -264.835748790438 -264.981719009295 -264.888846744489 -265.053411290475 -264.894885404867 -264.863779704427 -265.03198224566 -264.989623295004 -264.905725987345 -264.942732008596 -264.927728272795 -264.911728783179 -264.870939412714 -264.855291719488 -265.077182911977 -264.914136698366 -264.923399836542 -264.917206592232 -264.881783311051 -264.993572283466 -265.077694789621 -264.971621838654 -265.011716528657 -264.960130199098 -265.024894025592 -265.043542903175 -264.867561774532 -265.046137561679 -264.868194143942 -264.991552093671 -264.957151499584 -264.887539219282 -264.969778662538 -264.968768208076 -265.008798926564 -264.961111047721 -264.884858154713 -264.923119263774 -264.868882743696 -264.941133479317 -264.935027745835 -264.986833706306 -264.982803595182 -265.072650268762 -264.849915978492 -265.057495765961 -264.944496951155 -264.956382892172 -265.030029720416 -264.987508456725 -264.874978102189 -264.933127197957 -264.95363011852 -264.924455102797 -265.019479777805 -264.842422448223 -265.002571927197 -264.933959704762 -264.973374165221 -265.035698768092 -264.83665256468 -265.056041593215 -264.991844602096 -264.873498521839 -264.98730610599 -264.903645895183 -265.008929935779 -264.924916882337 -264.98266617551 -264.886450482943 -264.894122242953 -265.061317659465 -265.060490406072 -265.070518924204 -265.020655681204 -264.865053412964 -265.046749925868 -264.966617243683 -265.014156543773 -264.982179701433 -265.076226360134 -264.884339194078 -264.991374072584 -264.68630496368 -264.90562612904 -264.834181708239 -264.765269116503 -264.970338295994 -264.847676724275 -264.908901499098 -264.943536180705 -265.029912834424 -264.970923425336 -264.859562501428 -264.984779094688 -264.917225759462 -264.959846417688 -264.975493720039 -264.933197468622 -264.94222690859 -264.944859222038 -264.907739046241 -265.018784058843 -264.963939338943 -264.898714810027 -264.946515501087 -264.818910360143 -264.951386041225 -264.949546956754 -264.903129027856 -264.819107837184 -264.954743621815 -264.945905813143 -264.849952072977 -265.072485375438 -264.94511963907 -265.012077698729 -264.987803562861 -264.87168205757 -264.902379217432 -265.059024956193 -265.00977975829 -264.902355669214 -264.980115610139 -264.926642007052 -264.857379769612 -264.968919055406 -264.91381980652 -264.961989610674 -264.927109261762 -264.960820364807 -265.040345376455 -264.863817358306 -265.015041665069 -264.974026217571 -264.819531034172 -264.967193799478 -264.9162832594 -264.918348079868 -265.044839575414 -265.014682491646 -264.929379185633 -264.860607745169 -264.752813425796 -264.997222828827 -265.004339623547 -264.976464567944 -264.898640286745 -264.966771909981 -264.966605655381 -264.927574070654 -264.88518771909 -264.981309533461 -264.826747853181
"14" -264.959043203866 -264.945946286482 -264.962849832084 -264.913586635491 -264.954843893184 -264.979037173516 -264.915992747476 -264.875929348174 -264.977286243618 -264.921466232346 -264.95455248629 -264.901701853491 -264.919928922742 -264.92956429843 -264.953924851706 -264.967798443058 -265.073665286732 -264.943403309284 -264.984973675078 -264.928849955145 -264.987914017166 -264.876808347748 -264.941507661223 -265.036772318408 -264.933655790444 -264.871897418999 -264.998540923039 -264.950944383911 -264.970488322954 -265.006970463568 -264.987232665423 -264.967491791993 -264.962272798365 -264.940950328078 -264.959574264611 -264.862044008359 -264.900207532238 -264.949609659181 -264.917373168024 -264.950879431854 -264.929827813277 -264.914675448413 -264.84605358603 -264.942027444045 -265.026612023064 -264.994732578919 -264.931914436463 -264.92492691492 -264.894286911803 -264.885835240029 -264.932012277129 -264.928981284667 -264.918521678282 -264.984772737917 -264.905507437911 -264.97859544535 -264.905097220606 -264.939657816562 -264.938333580999 -264.939022358154 -264.907892467664 -264.946762200246 -264.949560103739 -264.899999548391 -264.997595375678 -264.927089912768 -264.976746433777 -264.961407189828 -264.962855140314 -264.976980691928 -264.945206448364 -264.924822801052 -264.9009095803 -264.95365275331 -264.914717203441 -264.936748293852 -264.941049685658 -264.934407571967 -264.972754616118 -264.90046913587 -265.01653825463 -264.943619883599 -264.909495607352 -264.967325884482 -264.940494462062 -264.946656686049 -264.948503476474 -264.959471592092 -264.99241869263 -264.942180238658 -264.905456888834 -264.916135581557 -265.005925152145 -264.984546864816 -264.924521748219 -264.912487940636 -264.965587877371 -265.023353622919 -265.010205524682 -264.966219041691 -264.911265958542 -264.859696132679 -264.948812061371 -265.004359015358 -264.920123515641 -264.887202140809 -264.95357984426 -264.958742771135 -264.826178149698 -264.970227431585 -264.864466065094 -264.979340183544 -264.850555310909 -264.931760369686 -265.03779696931 -264.870329043382 -264.948044561036 -264.987864797797 -264.949921617667 -264.894902776803 -264.95383942969 -264.910546549525 -264.92334567112 -264.859454639194 -264.947478232894 -264.921116899876 -264.913561465868 -264.911498377646 -265.000322041496 -264.944923486996 -264.912220635421 -264.946913995958 -264.911530547745 -264.961554773795 -264.956486301947 -264.885525795838 -264.977676984443 -264.903382181377 -264.893640862396 -264.895812767955 -264.964306270141 -264.92577929016 -264.96006706496 -264.972212311853 -264.998682884343 -264.874234411012 -264.962138546193 -264.930320683499 -264.935740326953 -264.971440647436 -264.929384183458 -264.956718322868 -264.976648834759 -264.914096127458 -264.967524552932 -264.920691295904 -264.917109646746 -264.89676873617 -264.8652088495 -265.004126424488 -264.935155131285 -264.891619030751 -264.969786098643 -264.968107733397 -264.929526026308 -264.987834233348 -264.999048618589 -264.956543825567 -264.901816263441 -264.955367936073 -264.883189064463 -264.999528267385 -264.936243278849 -264.994150792395 -264.94608199603 -265.004438663978 -264.932544926415 -264.999146489815 -264.944722917797 -264.907155085751 -264.944156085203 -264.929623202885 -264.95195634883 -264.938133415255 -264.890032401986 -264.928242987337 -264.962425770047 -264.936143847801 -264.988138270573 -264.884112136667 -264.961489908557 -264.902241115186 -264.869664111604 -264.980967586009 -264.918700947676 -264.953778048303 -264.984292206932 -264.878399885956 -264.960260332554 -264.931947490663 -264.939927656404 -264.925543253471 -264.960153974855 -264.946305596733 -264.937205939785 -264.917006984062 -264.912514689411 -264.928180781988 -264.90756882895 -264.93954991511 -264.968534887039 -264.900931258113 -264.95897264547 -264.909586220715 -265.000213139432 -264.949407051705 -264.855717216124 -264.936971709481 -265.051892595243 -264.939894639636 -264.930558443306 -264.968261419137 -264.969216329059 -264.950245740295 -264.900131484306 -264.938895147487 -264.855876022802 -264.955376609274 -264.955330162601 -264.98088342794 -264.888939987366 -265.03673965459 -264.880294238393 -264.931494917471 -264.975091247364 -264.962401911184 -264.869083133697 -265.017250176762 -264.957494045943 -264.938444860231 -264.907964613696 -264.880385468301 -264.907672115935 -264.946594150616 -264.914254003888 -264.904229001383 -264.952311207139 -264.925601365033 -264.95779103583 -264.954655505922 -264.946376228589 -264.896143570529 -264.911166111684 -264.984874166354 -264.991018129907 -264.936233576615 -264.864255766712 -264.970071760316 -264.922811850057 -264.858036796515 -264.989641924677 -264.92178578974 -264.960539196704 -265.060708880554 -264.890120857746 -265.024895279372 -264.998398295811 -264.869232484528 -264.866388471632 -264.989856578162 -264.905265139954 -264.932573835261 -264.963207707285 -264.931032105339 -264.909054154791 -264.927428237312 -264.931379630531 -264.876185856148 -264.934577074448 -264.928617883907 -264.928892034462 -265.01239665198 -264.941100466874 -264.899818585467 -264.958678869261 -264.928696340896 -264.927183435701 -264.88887119643 -264.934793633219 -264.957931781 -264.923655213188 -264.929043732555 -264.95915766992 -264.934723192245 -264.871184119755 -264.855621877809 -264.968020043327 -264.942987297935 -264.967280100599 -264.978717141106 -264.969463927661 -264.934192686665 -264.971220538571 -264.968985826106 -264.939218907837 -264.954602248402 -264.872081945018 -264.930321925618 -265.007814818794 -264.982728557673 -264.875574665032 -264.88005870031 -264.98262904208 -264.970587034326 -265.021057713469 -264.970590588646 -264.895961200328 -264.896849665168 -264.946313589446 -264.975869150818 -264.978422662687 -264.972782721268 -264.904742183145 -264.939970734363 -264.9191338757 -264.904918346085 -265.014767741127 -264.839342950163 -264.972879446559 -265.024845934742 -264.899158111033 -264.977191689204 -264.953794740533 -264.951551286637 -264.916771317999 -265.050127280612 -264.9941161645 -264.871770140369 -265.030761823071 -265.02166155696 -264.905671134407 -264.933613274503 -264.918091885337 -265.033627063995 -264.980227846041 -264.993713417376 -264.959827803431 -264.969551094009 -264.949258518939 -264.946293051701 -264.878296941168 -264.990860860524 -264.976102426459 -264.927591334653 -264.974407604176 -264.93539800749 -264.954145697805 -264.94553319595 -264.962603014163 -264.913259358809 -265.009168461811 -265.011137754497 -264.883775268162 -264.946052757682 -264.823088138204 -264.87981132532 -264.939497141433 -264.923902379673 -264.968393474211 -264.931045986982 -264.994845672095 -264.969421804555 -264.979142143788 -264.884098131727 -264.927871401345 -264.927386457488 -264.990384894279 -264.951688974024 -264.881116783768 -264.977691376879 -264.99499133676 -264.869797365148 -264.997439214097 -264.947285873629 -264.975690044719 -264.94098763898 -264.881319861121 -264.884863694525 -264.865663772088 -264.934919300379 -264.90845269466 -264.93029401948 -265.054614392739 -264.945619234988 -264.935564806465 -264.998158053234 -264.981040755844 -264.92492734805 -264.944527126632 -264.936684919294 -264.945492669173 -264.880597910582 -264.912365055229 -264.944538831301 -265.011692826479 -264.893514166272 -265.004326612228 -264.951034056649 -264.915059685716 -264.961578776207 -264.899911582155 -264.911317395245 -264.969506637139 -264.897621306933 -264.889347723346 -265.003547325872 -264.948529143141 -264.932544707382 -264.894942870149 -264.910858996116 -264.932554040167 -264.972653046872 -264.871101711389 -264.98990179517 -264.97707003827 -264.90567637322 -264.937865034519 -264.826139570755 -264.884683514246 -264.938852717656 -264.937859356973 -264.891563793378 -264.988996790449 -264.906292993462 -264.940024414021 -264.951731937586 -265.000617783759 -264.973939602527 -264.974210476348 -264.898888568791 -264.922321774211 -264.95255251611 -264.944490269472 -264.931410740312 -264.992720554936 -264.919247423966 -264.952604570136 -264.874783628786 -264.987539068472 -264.94882459966 -264.91212751992 -264.957838879297 -264.96643284934 -264.940101915948 -264.997875376305 -264.98770629966 -265.062868574957 -264.908038737021 -264.981985648578 -264.977644721218 -264.854187474271 -264.933928528044 -264.86357661715 -264.919366344693 -264.941413946151 -264.911075098765 -264.907900036161 -264.99747154743 -264.961403179093 -265.008868883493 -264.93292234402 -264.973817990873 -265.002290408385 -264.939187226686 -265.026019855111 -264.949527786322 -264.949208289844 -264.987112943678 -264.98092944731 -264.945091357082 -264.919344980584 -264.923189819311 -264.962430778603 -264.926018496503 -264.997753968387 -264.903118897409 -264.978012097401 -264.931315369788 -264.989337194619 -264.935534343055 -264.970955602118 -264.956326669797 -265.005562297775 -264.910584295823 -264.915398999528 -265.029955554546 -264.903521935544 -264.931549352301 -264.939565658371 -264.946646056021
"15" -264.966864156603 -264.924227435688 -264.936650448713 -264.980634023945 -264.898449338855 -264.949466938059 -264.917395923496 -264.951441931621 -264.912145435849 -264.948243035503 -264.959355490058 -264.942537408591 -264.987227542274 -264.963436654741 -264.90929953064 -264.988631885838 -264.944581577409 -264.98187136373 -264.922521245803 -264.945838767294 -264.969040279911 -264.943828930076 -264.944327802005 -264.934747399646 -264.959194524096 -264.89211336073 -264.940528376115 -264.942948581173 -264.942288543918 -264.975926337605 -264.922858951064 -264.971028047709 -264.967834031805 -264.996559093184 -264.927169952489 -264.904878519479 -264.957085902794 -264.985353831399 -264.988623600444 -265.009832576576 -264.921619323146 -264.912656411314 -264.93582874531 -264.884068002195 -264.932294199134 -264.993603219136 -264.954496351295 -264.909449454256 -264.909916246235 -264.917466144083 -264.989245269082 -264.950914709109 -264.988795500154 -264.936634015106 -264.931517224891 -264.968826088599 -264.952512940392 -264.880209635998 -264.941234983873 -264.967816015744 -265.026599545138 -264.874649170919 -264.957836826602 -264.930147943191 -264.900750484723 -264.896046766188 -264.910959558436 -264.985933096127 -264.902702306522 -264.963826248126 -264.97476769751 -265.023700865031 -264.957969666534 -264.949554414838 -264.928128114198 -264.980192788628 -264.906555165636 -264.929658215674 -264.987145201406 -264.920912342285 -264.971547128882 -264.897649678983 -264.935167850257 -264.911722974951 -264.951564274954 -264.933775582129 -264.968613991292 -264.935916512951 -264.932069149015 -264.903370442105 -264.877199019965 -264.938197137767 -264.946160438216 -264.941504630768 -264.939313372896 -264.959477883441 -264.900791919855 -264.957916783571 -264.913673609516 -264.901096838804 -264.937255263978 -264.912528494413 -264.90364127593 -264.927566984547 -264.967756764629 -264.9675941133 -264.963964416946 -264.915035209339 -264.965099243407 -265.011096902686 -264.944205218232 -264.983232186406 -264.985499591002 -264.954002662965 -264.978289928168 -264.958195059543 -264.979794776269 -264.989851033548 -265.005995698029 -264.861064560414 -264.93931329379 -264.923866969091 -264.976617066469 -264.892907548738 -264.981582409378 -264.994578926279 -264.932077478191 -264.961371166759 -264.922310305889 -264.931547249843 -264.959930155528 -264.935115590921 -264.90218944514 -264.918584307296 -264.941611424393 -264.992005856142 -264.923278417013 -264.895062344151 -264.942184700919 -264.903650398576 -264.983990517 -264.975084410088 -264.911173354526 -264.958118138849 -264.938368747449 -264.950568619431 -264.917973444887 -264.930230903929 -264.949096521339 -264.98823810701 -265.010597394476 -264.960735984874 -264.933004174129 -264.932819936556 -264.893274640511 -264.933126674098 -264.911632796165 -264.978615289213 -264.968359738172 -264.943777958275 -264.935556072792 -264.946734875312 -264.896637167383 -264.97728730395 -264.88304884192 -264.922915606855 -264.957633017792 -264.965156640639 -264.971944937548 -264.93346750302 -264.918168575312 -264.928980118401 -264.958951330251 -264.944737113064 -264.893954134505 -264.911916292998 -264.948215337427 -264.947459565913 -264.94444797071 -264.952887896562 -264.936908566259 -264.949551835792 -264.911965462123 -264.928460545373 -264.945148365686 -264.979149565227 -264.923116464331 -264.911565594474 -264.919758555122 -265.029599195373 -264.936467158084 -264.970723945127 -264.919077396315 -264.874970215123 -264.892133747353 -264.940633285544 -264.922662903131 -264.928723143741 -265.004219691178 -264.991480663785 -264.90716371643 -264.924599859151 -264.910250297379 -264.954479617427 -264.942829384023 -264.943601092516 -264.91101586084 -264.952509658606 -264.933730819 -264.96542391889 -264.940545031941 -264.873275539427 -264.945527180929 -264.942269387861 -264.927378291602 -264.927428001642 -264.913876862207 -264.96536501816 -264.898087099109 -264.968789394284 -264.913055641343 -264.983818223133 -264.91124237759 -264.887046560043 -264.945416528659 -264.895627025516 -264.968291703558 -264.921967802755 -264.990705932975 -264.974269457973 -264.967927453682 -264.897003633742 -264.981649125879 -264.981289766281 -264.871027207652 -264.972618474923 -264.918117791415 -264.935484859895 -264.892328997946 -264.930950937733 -264.948352606849 -264.915832450463 -264.910189022011 -264.962425029404 -264.915004490128 -264.959615991131 -264.926650991046 -264.926563984055 -264.953490291181 -264.910586512896 -264.952689907922 -264.991876238481 -264.929360415355 -264.965224191637 -264.94644918086 -264.956969166531 -264.9457858251 -264.950310966201 -264.938484919498 -264.925276324956 -264.950741909979 -264.966037630405 -264.988928075942 -264.908361183724 -264.899240799566 -264.960120171505 -264.996024904698 -265.005366889838 -264.977110861136 -264.956215249484 -264.909956290447 -264.968253655927 -264.956538214986 -264.923368450022 -264.935359067178 -264.971896155501 -264.929027860092 -264.972471119888 -264.948287675422 -264.914324462202 -264.90317250515 -264.903629957798 -264.946858811853 -265.014346850246 -264.960646072775 -264.932577340207 -264.939170058543 -264.951853692901 -264.992432529685 -264.90893662195 -264.900168514701 -264.968603429426 -264.954901788957 -264.918130612832 -264.934074589187 -264.906719248517 -264.889513347681 -264.948639202024 -264.882445378333 -264.9636515213 -264.966907998501 -264.920557101095 -264.917193871973 -264.967936252174 -264.920942125093 -264.908092732621 -264.977630299789 -264.961239197481 -264.950050014433 -264.927719469055 -264.91401874019 -264.922965262364 -264.898796886752 -264.944746649967 -264.919817285088 -264.951224313791 -264.881661271115 -264.968704557782 -264.9129876209 -264.929272381126 -264.943047156015 -264.923799086579 -264.915495710144 -264.976661191745 -264.907840545845 -264.953815675956 -264.958756963594 -264.929565218152 -264.906452075378 -264.850392110344 -264.918655023756 -264.904644571919 -264.911918460777 -264.979377684675 -264.904980676866 -264.883351893813 -264.922443190378 -264.94622294504 -264.996574027892 -264.931805071722 -264.977024874039 -264.894157402253 -264.943685518624 -264.903652730197 -264.991905314377 -264.975940634926 -264.932789667653 -264.976043124632 -264.981899669733 -264.889568424422 -264.963388138257 -264.925392725156 -264.898232910802 -264.981700118856 -264.884652874869 -264.893187332034 -264.994983290129 -264.933374546091 -264.957234777638 -264.957644358108 -264.901919460559 -264.992580201154 -264.932780720202 -264.964271029765 -264.992535056806 -264.952029169081 -264.922892001288 -264.902562750986 -264.971071163522 -264.941970279671 -264.972194447988 -264.909685857722 -264.906705834522 -264.916861026099 -264.907851741999 -264.926605129787 -264.957051135373 -264.875135816641 -264.921992117238 -265.011854476094 -264.90820169473 -264.905308642821 -264.951320788994 -264.903240313848 -264.93149690313 -264.88838123172 -264.924258662985 -264.921370533187 -264.980425321295 -264.956624254121 -264.909860578065 -264.960964036194 -264.995946345861 -264.987151072177 -264.932459772725 -264.989735882601 -264.923842286976 -264.969167655404 -264.932053405988 -264.95687705569 -264.89329234022 -264.956611304383 -264.971562372866 -264.895526806796 -264.990062698364 -264.916669474928 -264.963309988841 -264.937343184437 -264.954619428616 -264.955091074034 -264.965186497925 -264.943986631254 -264.968696776987 -264.942648411829 -264.960903432363 -264.986423498065 -264.958435065712 -264.964857418381 -264.941452189892 -264.940439307991 -264.955935060598 -264.940480728734 -264.978659552636 -265.005084765237 -264.933547276821 -264.953385558567 -264.974941140673 -264.916792455863 -264.969998428155 -264.968188020817 -264.940737266892 -264.949328888075 -264.919649088029 -264.983688562808 -264.975638230744 -264.925273133767 -264.934210790769 -264.958128138654 -264.905856631222 -265.008700231976 -264.964609591706 -264.904277001778 -264.898874217744 -264.948879711663 -264.995531450121 -264.915856754946 -264.930941631718 -264.951263370566 -264.950617671676 -264.930840102284 -264.914711349914 -264.961536355772 -264.945794697724 -264.96299115769 -264.957212734662 -264.967129673835 -264.953736926077 -264.969726295971 -264.90977554412 -264.894601977005 -264.957007016268 -264.920897098007 -264.870379405701 -264.889412929135 -264.88916639315 -264.950777551545 -264.951929826265 -264.959866647274 -264.934549592924 -264.91647644364 -264.947772383643 -264.985402015 -264.902584421716 -264.901622816693 -264.965350340133 -264.9485119768 -264.909261036443 -264.912565393644 -264.932249670744 -265.000782671547 -264.89584141499 -264.928339097154 -264.878703663114 -264.922815744326 -264.93881469995 -264.942594119831 -264.931437940187 -264.915497826927 -264.953656268951 -264.915750249448 -264.952226217617 -264.903801009869 -265.029836860971 -264.893834715382 -264.924228787046 -265.0000379039 -264.922825207136 -264.854790634486 -264.946951829879 -264.944237065229
"16" -264.950039246801 -264.92465603939 -264.941146570141 -264.924992914163 -264.943803446565 -264.931102453867 -264.901454546115 -264.944231570826 -264.958704993053 -264.94955355798 -264.906245909686 -264.968376148781 -264.914881540181 -264.893566664237 -264.945083179878 -264.871898727543 -264.923868917499 -264.945784992259 -264.93583495783 -264.93854746715 -264.986872568747 -264.92591293802 -264.974194325531 -264.94818229632 -264.949465518223 -264.914616507534 -264.891882271591 -264.980808304355 -264.942332771171 -264.954479829399 -264.937362541086 -264.960161395795 -264.907974136979 -264.983053339112 -264.976830819646 -264.946868961991 -265.011260168529 -264.958536113618 -264.912885663438 -264.929382596598 -264.929826569385 -264.942008205169 -264.932163456615 -264.922202888597 -264.957423308098 -264.940044207277 -264.931376360387 -264.926546454979 -264.922170109126 -264.926674664303 -264.96053270272 -264.966023080373 -264.943221482793 -264.939376633179 -264.947803042507 -264.891067524548 -264.947747692306 -264.925272749174 -264.936357856848 -264.944368379102 -264.937186443967 -264.929072990258 -264.97047711639 -264.964749021381 -264.90325320411 -264.959834233532 -264.935615101421 -264.94070470406 -264.932928004552 -264.934580634962 -264.931185730243 -264.913431477694 -264.979191565529 -264.888084787346 -264.934449209441 -264.924204981416 -264.921195030867 -264.947330955039 -264.962204261539 -264.948646972238 -264.930968806433 -264.902385377465 -264.950354168459 -264.932953431372 -264.926531000119 -264.967853950988 -264.977096773938 -264.950891590729 -264.920304412617 -264.941823538723 -264.921076655924 -264.93631648903 -264.975332102876 -264.940235651566 -264.884594105488 -264.916651898844 -264.949051386794 -264.906894772235 -264.896522699769 -264.908633114383 -264.925644123007 -264.940052958775 -264.957585171196 -264.934442351866 -264.94529647102 -264.908892826876 -264.937642495805 -264.955093422849 -264.985424228043 -264.963294375595 -264.922520285938 -264.932627013434 -264.93912656668 -264.936959435511 -264.935328072768 -264.909109589686 -264.928330370858 -264.950636373184 -264.953861777647 -264.966623038209 -264.9551456954 -264.956064003275 -264.96425176593 -264.927773936281 -264.909171986911 -264.955207559128 -264.909201991551 -264.912258704513 -264.913438268656 -264.955608698023 -264.921774308321 -264.967343507604 -264.928968825689 -264.9823299554 -264.898410257743 -264.997064965465 -264.908042484441 -264.912398494186 -264.945253408671 -264.965014344798 -264.943126638267 -264.943267083154 -265.003942250127 -264.927045462543 -264.95291953985 -264.952854781076 -264.956762803334 -264.927592622629 -264.958454468042 -264.947030584137 -264.914209936019 -264.908858657875 -264.91258570161 -264.930962158853 -264.938679275517 -264.970304640137 -264.937899775049 -264.955808819531 -265.013000862676 -264.919692451931 -264.917101489383 -264.921672904836 -264.92418217426 -264.928578020575 -264.935479894178 -264.931115759105 -264.95657660189 -264.905869318619 -264.932422755864 -264.913905151868 -264.907875290484 -264.933125839283 -264.944064734303 -265.003472110749 -264.940257984901 -264.965628395193 -264.94826867912 -264.938001899757 -264.939314212223 -264.939771998165 -264.903855732884 -264.894450284228 -264.895383863039 -264.949402548969 -264.913643526536 -264.95560646903 -264.955582885352 -264.914940222221 -264.92947891554 -264.964840016431 -264.977696908053 -264.951071786375 -264.919636516008 -264.917045445899 -264.986996106166 -264.946210756934 -264.940944450948 -264.898152749985 -264.924919922937 -264.998753074079 -264.958091591915 -264.913557302085 -264.933036898976 -264.938889932554 -264.964307310896 -264.922040762886 -264.972578361921 -264.952611917793 -264.92430389347 -264.917097769968 -264.919135237927 -264.950034292631 -264.922821978091 -264.941561910424 -264.901629659961 -265.001371669642 -264.957554202183 -264.99500788202 -264.963570678124 -264.958869800277 -264.922011716567 -264.933297148847 -264.991848220401 -264.939971900125 -264.920652476883 -264.940806573889 -264.918386300095 -264.937705373578 -264.934821951732 -264.911911225399 -264.876499533055 -264.924377749695 -264.968322192881 -264.911145967508 -264.952718485939 -264.886750454534 -264.987409027995 -264.921480194472 -264.928710110953 -264.927107893443 -264.953661801579 -264.945830557941 -264.93138199125 -264.980914605182 -264.962858162536 -264.925419450745 -264.892235472288 -264.91458953713 -264.973331883171 -264.907713995368 -264.97261294801 -264.905659295272 -264.921898340534 -264.942108071779 -264.935995498061 -264.957759866635 -264.982519809218 -264.906528694251 -264.956614313913 -264.943781104094 -264.941408840289 -264.93710088155 -264.970435011103 -264.909484176866 -264.96809549496 -264.907934435998 -264.926168171685 -264.970533362683 -264.952526616139 -264.943505158774 -264.905851740994 -264.949470590766 -264.944180625299 -264.942775753973 -264.965922841551 -264.966037190509 -264.940435245155 -264.918662701766 -264.898472339994 -264.92359200132 -264.942112340902 -264.962743116868 -264.923601050094 -264.965372236536 -264.924994334844 -264.956813354437 -264.985340264357 -264.894893552644 -264.923632338935 -264.968893037597 -264.935438980662 -264.902936131284 -264.92343233989 -264.907159815794 -264.962802958259 -264.968276195924 -264.909892280615 -264.939354749626 -264.931148861772 -264.944699282589 -264.948656323465 -264.90804225275 -264.930364665218 -264.94845100781 -264.912576303745 -264.893724980886 -264.95702548293 -264.974332930382 -264.978170489213 -264.92908987185 -264.911796948734 -264.948931744609 -264.905561439735 -264.892308315396 -264.946142295135 -264.962742686354 -265.001385920565 -264.998986332145 -264.988400744856 -264.936297923479 -264.94392449971 -264.947189164118 -264.927706629151 -264.979316234521 -264.927378139818 -264.930809190845 -264.950687622545 -264.914555726716 -264.919433255727 -264.921921500179 -264.950705705273 -264.941191292813 -264.994269289687 -264.909886035025 -264.894287362614 -264.985111656721 -264.976681435105 -264.918715470421 -264.958157598305 -264.938940676054 -264.954766785537 -264.957927721745 -264.914869877754 -264.911992792101 -264.955455962085 -264.882143051355 -264.957305297202 -264.926562343245 -264.935596590316 -264.903374543385 -264.914760675367 -264.989058507246 -264.892912444269 -264.923577870622 -264.907684488771 -264.891338433475 -264.936823104514 -264.973419340459 -264.924152208778 -264.906409097868 -264.971859586082 -264.924508122876 -264.912149037853 -264.899804163718 -264.957058977533 -264.913999123154 -264.94991525758 -264.906892729489 -264.988317910853 -264.936404291521 -264.96570704812 -264.946521371038 -264.955883986458 -264.910745244444 -264.918428890827 -264.922444206951 -264.939205583424 -264.958199423078 -264.927383067892 -264.971587356775 -264.964433662402 -264.948276736859 -264.905244809491 -264.928962354876 -264.975434305802 -264.906377239971 -264.925049983581 -264.974015968562 -264.993732087464 -264.914659297208 -264.929110071407 -264.917781299642 -264.934000204968 -264.928138919033 -264.991707328646 -264.947236283781 -264.951371916859 -264.930769530211 -264.980066829461 -264.91555677971 -264.900561762006 -264.965975626205 -264.912054110956 -264.956929489541 -264.988354868208 -264.944974137698 -264.957241864847 -264.966955487135 -264.955780063899 -264.887407509637 -264.940778205545 -264.961152381554 -264.954452994251 -264.901788745577 -264.931627735611 -264.936303129441 -264.949390102888 -265.010372433255 -264.908703163802 -264.953054412641 -264.971564243612 -264.973220548845 -264.936674637273 -264.970142274159 -264.933875460843 -264.925169972959 -264.957316169586 -264.933642399405 -264.951449905625 -264.980292691071 -264.96970442756 -264.970869082388 -264.919542244199 -264.919333503066 -264.917146408957 -264.93398270762 -264.997159506579 -264.911312994656 -264.932054471552 -264.908412891283 -264.888318045051 -264.957834518782 -264.929169831027 -264.915053244686 -264.939063229373 -264.923304620008 -264.927175626601 -264.979015713946 -264.921694990456 -264.95963747293 -264.920931488245 -264.894033470298 -264.942976379027 -264.932420688313 -264.904463027109 -264.955040289949 -264.918931197164 -264.917439381179 -264.963452965249 -264.940038875397 -264.930168204366 -264.937194605307 -264.926085819633 -264.968003627735 -264.924936487406 -264.940926949578 -264.956914266401 -264.951726312782 -264.932920796448 -264.924117118388 -264.916506324586 -264.948612709777 -264.902504412961 -264.924128053976 -264.954373944731 -264.965460987951 -264.974089327211 -264.976712273087 -264.942764494231 -264.919460240139 -264.938205513542 -264.979524011306 -264.973301797487 -264.908464335249 -264.963746775446 -264.894779057623 -264.973417202097 -264.91293394014 -264.969462885556 -264.934452390557 -264.910317411246 -264.936267472131 -264.965327383703 -264.948707894515 -264.971151912801 -264.97476601138 -264.907504758017 -264.93896794405 -264.930757432023 -264.935153861523
"17" -264.927469167445 -264.975191528057 -264.908756203542 -264.927775221466 -264.959259115705 -264.943632689074 -264.93950941752 -264.947065579359 -264.963280140248 -264.927754807299 -264.953318656963 -264.952982613243 -264.958942430993 -264.929418227005 -264.959180329251 -264.944885794055 -264.963490974329 -264.928422422795 -264.941552192613 -264.943816300243 -264.936023474926 -264.965189631538 -264.96917846482 -264.913813704163 -264.948255371627 -264.946422314514 -264.934475213813 -264.930658891703 -264.948178922363 -264.94616570586 -264.934893235341 -264.930250216283 -264.92904848156 -264.938566026144 -264.966058459399 -264.938916201378 -264.934264047833 -264.913062032108 -264.978140125281 -264.896015125784 -264.936017650725 -264.974123190552 -264.95705042153 -264.945567992112 -264.961299236294 -264.960568831513 -264.946320804952 -264.970299071024 -264.962981591188 -264.969742839457 -264.937652948368 -264.946539488706 -264.949927619918 -264.940587658791 -264.955578861796 -264.944812338783 -264.944823474425 -264.938217422726 -264.96829441818 -264.925130756513 -264.915597040156 -264.949961544205 -264.943100557245 -264.935722804663 -264.955130403703 -264.933277084161 -264.938629659506 -264.973976097244 -264.951074777042 -264.907058385074 -264.919822557487 -264.936403194986 -264.927987684415 -264.973177936954 -264.936242975135 -264.94331368217 -264.967269290101 -264.961138978643 -264.949431039637 -264.959291556277 -264.910063508112 -264.964595586557 -264.988184141356 -264.952060094665 -264.934465319174 -264.973776553636 -264.912811884139 -264.922921114983 -264.927201556499 -264.914689158541 -264.939561547823 -264.932059153613 -264.967193753938 -264.930632651602 -264.960413359834 -264.962970470636 -264.918791038923 -264.93630652802 -264.894176195235 -264.952010634298 -264.914791295776 -264.960169527467 -264.948632612811 -264.946749792552 -264.925855151362 -264.964892367328 -264.92579876377 -264.908595869316 -264.931509264043 -264.941568643127 -264.930428570776 -264.953281439678 -264.934939153193 -264.959387408891 -264.925401078489 -264.957945199378 -264.930635669594 -264.938957572642 -264.929855515191 -264.936018659521 -264.94218632352 -264.950081034472 -264.9420073583 -264.925126955755 -264.958889220806 -264.919138256446 -264.937644308429 -264.934172537622 -264.933762643034 -264.98383199372 -264.961018022733 -264.912408575982 -264.911309603589 -264.96141905933 -264.912974579634 -264.924649385495 -264.96655104537 -264.923267837834 -264.936584246643 -264.937977965736 -264.950150981315 -264.936617357987 -264.921988306652 -264.931277560571 -264.921517303022 -264.953975547061 -264.955746981981 -264.941369058982 -264.961452119804 -264.929093431337 -264.937114490234 -264.945680585283 -264.969367639458 -264.962340414024 -264.931149894627 -264.946230800503 -264.942837820062 -264.938885180805 -264.939933291134 -264.929843567314 -264.946139933591 -264.942924004031 -264.942031506585 -264.965973509916 -264.926290014949 -264.93691105149 -264.92058909975 -264.914227368513 -264.965349113682 -264.936422397743 -264.933042233665 -264.940084792078 -264.948197217665 -264.943258784131 -264.940544077371 -264.919232727422 -264.960344117489 -264.958247442103 -264.923569979853 -264.920138448433 -264.92504981155 -264.957106435246 -264.935461614681 -264.944225866138 -264.937043233294 -264.954575015066 -264.982406391931 -264.967767954388 -264.958231436515 -264.928231488644 -264.939954664932 -264.949212914951 -264.932197529116 -264.915888109695 -264.95267486366 -264.92221614473 -264.931279001183 -264.950676460707 -264.923617845055 -264.953478919294 -264.914368315689 -264.940469863113 -264.94057974755 -264.920714229369 -264.911608688246 -264.938844027258 -264.932769493861 -264.924317442985 -264.936069943956 -264.936951654484 -264.94632237145 -264.942001530499 -264.958587154525 -264.94558876761 -264.941023848647 -264.915632840637 -264.984809774437 -264.97214359859 -264.930604705045 -264.926412772187 -264.945491680932 -264.933167252783 -264.923013459171 -264.940072582513 -264.961781411802 -264.948979911936 -264.910630844985 -264.956023409263 -264.926279713106 -264.935492008354 -264.932270989867 -264.928248180237 -264.925955383011 -264.947510918464 -264.928643782594 -264.944188858386 -264.945787138084 -264.943740724052 -264.952216361167 -264.946974372131 -264.94578807175 -264.946253338175 -264.943898534987 -264.947745399399 -264.949315138918 -264.925409312317 -264.927627427497 -264.934425117004 -264.957575240676 -264.974627689265 -264.91899182709 -264.929919478612 -264.937680658988 -264.96554208512 -264.947141480069 -264.947052691419 -264.925329215147 -264.935670948862 -264.935548826656 -264.926642804174 -264.920154716946 -264.937069899651 -264.891685410452 -264.97010089652 -264.96093794449 -264.935882938525 -264.948061216626 -264.945839960901 -264.943788496602 -264.942360329055 -264.925274838386 -264.946625998988 -264.935056485533 -264.921057913204 -264.919009759174 -264.947984824329 -264.922025624512 -264.939524786112 -264.919981481465 -264.943028848907 -264.903455866961 -264.9303215495 -264.933765220594 -264.935100171707 -264.920009252135 -264.943073763283 -264.931998003242 -264.976055366604 -264.91770847437 -264.938060658748 -264.946423004793 -264.962483576117 -264.973516938415 -264.948391675566 -264.979951717681 -264.934262381349 -264.930070313065 -264.912707264225 -264.914404643631 -264.934506109271 -264.946137145655 -264.9226603427 -264.923091617698 -264.968574632795 -264.956625136036 -264.929122175747 -264.953767320299 -264.942887543865 -264.959756396954 -264.929190669928 -264.937550306492 -264.916240746833 -264.952710372019 -264.927511685343 -264.957051099752 -264.971441920055 -264.91528645424 -264.940701457399 -264.921209461546 -264.942927846596 -264.944019850515 -264.958554598542 -264.934649656199 -264.924158932908 -264.952582965608 -264.925095106542 -264.954791778904 -264.942080368218 -264.934798442248 -264.928835546452 -264.943081518866 -264.922817531212 -264.936297868689 -264.956063903271 -264.929043291615 -264.934906640888 -264.930736978708 -264.946758791944 -264.952555867691 -264.949513374477 -264.92516005929 -264.941582067589 -264.957250376185 -264.953881548181 -264.933524899302 -264.943032867082 -264.922980729136 -264.913761706211 -264.917051107235 -264.933655644193 -264.953170217428 -264.917134201406 -264.911470216941 -264.963983755638 -264.925315341137 -264.942115810731 -264.943803491414 -264.962293048437 -264.966568794526 -264.956707520565 -264.943849846203 -264.942609045856 -264.922277933717 -264.960325893703 -264.953491455349 -264.963650016473 -264.948224710958 -264.92067188506 -264.952735182755 -264.939933124734 -264.942484396192 -264.9596520621 -264.923079041098 -264.964041988152 -264.921466352767 -264.923838609305 -264.946292706804 -264.94713869129 -264.930370456693 -264.938924321526 -264.961304860104 -264.947236083176 -264.928080392978 -264.925135144064 -264.961576813446 -264.927455473317 -264.939113009359 -264.931260414529 -264.941185103554 -264.942472327248 -264.935875215942 -264.957142068193 -264.960902964437 -264.976183666805 -264.913812039104 -264.916485395667 -264.968987476798 -264.940456604295 -264.95566409466 -264.930833319584 -264.970012376938 -264.951239304198 -264.930429103539 -264.951204015248 -264.939374019184 -264.948169899503 -264.94265901339 -264.937016737857 -264.881639748039 -264.950045023621 -264.917597315827 -264.920929202649 -264.933539249193 -264.926455035599 -264.967942582755 -264.940607372263 -264.948404665876 -264.939730363491 -264.944030732939 -264.917570007383 -264.92512023221 -264.943939559986 -264.938011121941 -264.937440669007 -264.957019960137 -264.9349408003 -264.921245520393 -264.947816163858 -264.94369756703 -264.92332422298 -264.947471595797 -264.940108560782 -264.931040195448 -264.952120167217 -264.930521658963 -264.953194882645 -264.947275264908 -264.914930861648 -264.946812905373 -264.969879801463 -264.942373458382 -264.949876773102 -264.933434106372 -264.915196350715 -264.930089488862 -264.980389819195 -264.973477844646 -264.926101983364 -264.926006320678 -264.961433000059 -264.935849240186 -264.912039313519 -264.890623154547 -264.943837202949 -264.931086183286 -264.939412308291 -264.950611290024 -264.927929897582 -264.920062800556 -264.942538012069 -264.909882521507 -264.953219623877 -264.934006739317 -264.940035224651 -264.941858849455 -264.976013752508 -264.926864559814 -264.93556047692 -264.938706487551 -264.935430532561 -264.94362485094 -264.945504829609 -264.943737910477 -264.934371027924 -264.972209409759 -264.942175473354 -264.911929250027 -264.928952755629 -264.931876675727 -264.925684475783 -264.9403145053 -264.953942399364 -264.946952599928 -264.928972692718 -264.933205240909 -264.947509456244 -264.93593791108 -264.91268260166 -264.963182423869 -264.926412416839 -264.959997761421 -264.936469403637 -264.956642565297 -264.930550596874 -264.953534364781 -264.926454281085 -264.950675648649 -264.942962525755 -264.910028983724 -264.918501556983
"18" -264.945246085828 -264.93795201697 -264.946381247429 -264.935941899663 -264.948862884372 -264.939280082276 -264.941377127011 -264.926935141575 -264.931838975714 -264.947211322105 -264.935329066163 -264.942463713078 -264.942498911886 -264.946459836377 -264.955548519952 -264.930109353671 -264.944027794596 -264.934618267757 -264.95764294088 -264.938503960782 -264.93907677188 -264.950591493455 -264.923784661481 -264.951924252572 -264.948340100583 -264.950440179658 -264.9557237558 -264.949758976911 -264.933574372465 -264.933248337577 -264.924298761612 -264.970714639927 -264.936547415856 -264.929343764332 -264.933981295444 -264.950298070226 -264.929694186358 -264.948990505375 -264.938905635711 -264.939377932471 -264.947301903076 -264.9404501048 -264.944335434231 -264.929449082792 -264.93188859313 -264.934371526393 -264.941267430324 -264.928653224242 -264.933039846018 -264.930281613386 -264.946639010199 -264.954945996871 -264.936624828735 -264.937908071214 -264.931876933755 -264.931087337776 -264.932756881064 -264.940114078803 -264.955117096499 -264.947444482585 -264.92926966504 -264.941353001726 -264.967182215033 -264.950292994033 -264.948005007224 -264.929274324985 -264.948292721502 -264.944961746067 -264.946269079667 -264.921710776616 -264.94456611364 -264.93622613223 -264.937015845825 -264.938761766981 -264.943199865075 -264.932021520567 -264.927766802047 -264.928126688805 -264.951711139755 -264.941716383876 -264.940713330334 -264.939472167726 -264.918145356962 -264.942943408949 -264.944161355039 -264.925335645105 -264.935849932855 -264.932880466871 -264.960497688966 -264.941486724825 -264.957923828112 -264.94746824782 -264.930437494129 -264.938293818169 -264.946898793378 -264.949671651018 -264.950506718959 -264.951023773633 -264.954945318476 -264.958073576998 -264.948000825005 -264.941622451066 -264.936869111375 -264.92541044576 -264.933355254909 -264.944351944911 -264.921449477247 -264.942461411315 -264.936184137513 -264.947824004544 -264.944153105474 -264.948131157105 -264.95221356465 -264.940043497683 -264.928305724917 -264.938917036944 -264.945169545888 -264.937722743838 -264.939298682783 -264.947080811297 -264.93796389395 -264.933876116187 -264.951980123925 -264.950156452128 -264.947517636252 -264.949181080471 -264.937140542297 -264.936107875938 -264.936077382277 -264.935930999856 -264.960003028302 -264.943408625996 -264.945341677756 -264.939499868304 -264.941778042063 -264.930959874622 -264.945080852582 -264.937352009822 -264.924267693021 -264.943657094478 -264.955162705511 -264.950941749028 -264.959825624716 -264.942825980096 -264.94280834986 -264.943776158083 -264.947212942836 -264.925816022091 -264.93004457261 -264.95133898726 -264.939898889847 -264.930285670357 -264.940515136429 -264.927191178382 -264.930527350513 -264.93777508636 -264.953815401568 -264.941157547566 -264.941778533006 -264.944405822008 -264.937367361646 -264.925514153609 -264.935547752562 -264.944858311442 -264.939327529529 -264.941893386494 -264.954050450576 -264.938033548769 -264.95116304263 -264.940402667487 -264.963436554602 -264.948445371927 -264.934974580637 -264.939623112272 -264.925478353927 -264.935841975555 -264.957622122421 -264.946474035544 -264.957734813036 -264.9227442108 -264.943464515039 -264.933916605859 -264.961107504236 -264.92926951633 -264.922290196774 -264.929208458496 -264.92393017846 -264.962173521298 -264.936306072062 -264.949690294342 -264.953949381365 -264.947048817645 -264.949227518578 -264.944676063309 -264.917341544831 -264.954298788684 -264.951342253327 -264.929409639571 -264.938909809539 -264.933652613207 -264.939765425881 -264.932284578363 -264.947102284997 -264.920885561381 -264.938881083285 -264.933979581735 -264.940362367558 -264.935824092635 -264.961244285275 -264.932737740437 -264.948150379468 -264.950629324851 -264.941974038604 -264.943812846669 -264.943182368533 -264.931713588891 -264.932040739346 -264.945353302674 -264.938914007054 -264.956315526511 -264.929309244968 -264.939377812555 -264.954745414101 -264.942193170915 -264.936850582734 -264.948005953936 -264.932571202079 -264.957571275096 -264.939761901387 -264.957512189454 -264.955397055316 -264.950673900313 -264.93906561634 -264.95673357303 -264.935239023176 -264.9277543031 -264.937394400358 -264.925372723097 -264.938277246188 -264.942732047502 -264.951237109041 -264.931346535029 -264.952079949371 -264.941977644837 -264.951548280274 -264.931043013618 -264.942815142907 -264.944636365648 -264.931395961579 -264.950154525935 -264.938923555606 -264.946991815956 -264.936608476943 -264.925578807068 -264.953607371915 -264.935495275711 -264.940525663583 -264.953788162909 -264.943934010813 -264.943254724519 -264.968452357393 -264.94402499085 -264.932212307947 -264.93261856978 -264.950047303804 -264.949393558549 -264.922939660147 -264.934078297335 -264.939407644971 -264.927258959932 -264.926404330027 -264.955490131098 -264.936135403187 -264.935166428948 -264.947165100566 -264.944408685301 -264.946044277979 -264.945578930041 -264.930595910784 -264.933303894066 -264.944599636759 -264.932111353155 -264.944416541305 -264.958508107316 -264.935205320779 -264.923483003515 -264.926840788698 -264.927324855638 -264.942453285193 -264.937760712244 -264.95496257698 -264.930533607059 -264.94777568563 -264.938388807819 -264.955249986507 -264.944352197689 -264.947690264431 -264.940096472776 -264.925843057041 -264.931265785855 -264.919920513168 -264.925964507053 -264.933142702177 -264.944249884933 -264.942418040894 -264.935767044042 -264.946621142293 -264.943272484802 -264.921286168379 -264.937503954044 -264.957011850701 -264.930233325277 -264.929834438 -264.919597924544 -264.941415619883 -264.959411077813 -264.935992109837 -264.918526264645 -264.933106694792 -264.931718115378 -264.945165561919 -264.940273068256 -264.941308560543 -264.93737641925 -264.945797115612 -264.929320533045 -264.935361933632 -264.925555993252 -264.925091567659 -264.935325536786 -264.923316380163 -264.947385558978 -264.945063609941 -264.933049812046 -264.924378176369 -264.939450306186 -264.935094350585 -264.95038921163 -264.952619266118 -264.941465517642 -264.931906157349 -264.944787823135 -264.935525028447 -264.946577295713 -264.948899372045 -264.930627561427 -264.929404302734 -264.94131742964 -264.939828571232 -264.941182332815 -264.924223097821 -264.946720403268 -264.929372235911 -264.942931648525 -264.931753703639 -264.949609258393 -264.944894058087 -264.951044103631 -264.945733432229 -264.960828063583 -264.941255252636 -264.95447109966 -264.935276209779 -264.956485839689 -264.950153227866 -264.954303615522 -264.932817481194 -264.928880562521 -264.945353974316 -264.938558453387 -264.945435542539 -264.924682876941 -264.943985217843 -264.932443047905 -264.921844653475 -264.916687522398 -264.934033053202 -264.936995786833 -264.931507656139 -264.928296832696 -264.924395384014 -264.948150973877 -264.925167907243 -264.929589611862 -264.933783283865 -264.942233985637 -264.955881702579 -264.938239519142 -264.941646883297 -264.9479465077 -264.93829419548 -264.953638876275 -264.942544822384 -264.935503209626 -264.967293005959 -264.953010831108 -264.956200799438 -264.942426110449 -264.931007269633 -264.93911622301 -264.955550163521 -264.934387168273 -264.952169846283 -264.927696975445 -264.944334149003 -264.937901882681 -264.946307861605 -264.945541574266 -264.932392657378 -264.963485465719 -264.953464738544 -264.94988999133 -264.933976123125 -264.934945072472 -264.955202919675 -264.921664098277 -264.939164168889 -264.957827983638 -264.922023548343 -264.938341426039 -264.953627446428 -264.949945171175 -264.941492245311 -264.946746989907 -264.927974660861 -264.950732337409 -264.941799729211 -264.935469580232 -264.936228792947 -264.933161498706 -264.922873619778 -264.945513305813 -264.9455522073 -264.943818305282 -264.942473537975 -264.919857441885 -264.930532433464 -264.955683388815 -264.934097534248 -264.929664251148 -264.939730965566 -264.944307997296 -264.930067253447 -264.944373712255 -264.956687701291 -264.940607994174 -264.931884370686 -264.939540856969 -264.932040198824 -264.930205431293 -264.946179950599 -264.963146044088 -264.940384289229 -264.935839759049 -264.940080446767 -264.925131426733 -264.943271974858 -264.947224935451 -264.932121409748 -264.944085885886 -264.944325209524 -264.959731972265 -264.949523243983 -264.918620971343 -264.927597066692 -264.9485994463 -264.93364538041 -264.956872545376 -264.945171760305 -264.950774179872 -264.953355902966 -264.940947913822 -264.93313172838 -264.94397767298 -264.945649055372 -264.959913689921 -264.920961294929 -264.93228412065 -264.942544571378 -264.935911751473 -264.928788934981 -264.925857709774 -264.946774400073 -264.936483829845 -264.94703252559 -264.945552316519 -264.955499786623 -264.934933549503 -264.959554075901 -264.936520148949 -264.947700484524 -264.920394791124 -264.94899155184 -264.926747676236 -264.933971179093 -264.943237486773 -264.931325776606 -264.940367479448 -264.953337298162 -264.935536980343


==> figs/UnivariateModel/Data/LikQMC11.txt <==
"X1" "X2" "X3" "X4" "X5" "X6" "X7" "X8" "X9" "X10" "X11" "X12" "X13" "X14" "X15" "X16" "X17" "X18" "X19" "X20" "X21" "X22" "X23" "X24" "X25" "X26" "X27" "X28" "X29" "X30" "X31" "X32" "X33" "X34" "X35" "X36" "X37" "X38" "X39" "X40" "X41" "X42" "X43" "X44" "X45" "X46" "X47" "X48" "X49" "X50" "X51" "X52" "X53" "X54" "X55" "X56" "X57" "X58" "X59" "X60" "X61" "X62" "X63" "X64" "X65" "X66" "X67" "X68" "X69" "X70" "X71" "X72" "X73" "X74" "X75" "X76" "X77" "X78" "X79" "X80" "X81" "X82" "X83" "X84" "X85" "X86" "X87" "X88" "X89" "X90" "X91" "X92" "X93" "X94" "X95" "X96" "X97" "X98" "X99" "X100" "X101" "X102" "X103" "X104" "X105" "X106" "X107" "X108" "X109" "X110" "X111" "X112" "X113" "X114" "X115" "X116" "X117" "X118" "X119" "X120" "X121" "X122" "X123" "X124" "X125" "X126" "X127" "X128" "X129" "X130" "X131" "X132" "X133" "X134" "X135" "X136" "X137" "X138" "X139" "X140" "X141" "X142" "X143" "X144" "X145" "X146" "X147" "X148" "X149" "X150" "X151" "X152" "X153" "X154" "X155" "X156" "X157" "X158" "X159" "X160" "X161" "X162" "X163" "X164" "X165" "X166" "X167" "X168" "X169" "X170" "X171" "X172" "X173" "X174" "X175" "X176" "X177" "X178" "X179" "X180" "X181" "X182" "X183" "X184" "X185" "X186" "X187" "X188" "X189" "X190" "X191" "X192" "X193" "X194" "X195" "X196" "X197" "X198" "X199" "X200"
"1" -1.29579556609436 -7.73034803109323 -13.3771676373934 -119.627995767494 -122.217459851503 -126.760445921794 -130.136606056755 -132.016447185337 -134.324042508145 -137.236331006704 -149.396387225415 -153.675962190548 -156.719482946925 -158.626706757133 -161.486310025841 -164.914684157238 -169.002991895215 -171.511187105949 -173.498122964055 -175.829165665586 -178.402119305034 -182.422065703276 -184.729374858693 -186.035039051542 -187.75064647111 -190.837244595391 -196.89391085129 -200.026477200312 -201.815932320737 -204.295019829316 -206.823604606079 -214.328947684739 -220.846771285702 -223.199545298117 -224.831473076529 -227.755140230737 -229.231632164598 -230.782484275789 -233.690716070257 -237.286010762874 -239.950108123331 -241.780497550817 -243.647224943414 -245.902343945643 -265.691969918864 -269.249579484809 -271.548575149485 -273.242892727158 -276.227448565198 -285.91549732567 -290.664249946714 -304.621621471922 -306.158445203859 -307.899761041207 -311.197356359741 -314.898168568255 -317.265041661686 -319.133435728611 -321.1474728256 -324.156249398278 -327.546906891477 -330.199016603611 -334.725959134589 -336.005657173634 -338.232485152237 -341.270101822199 -344.014835873007 -345.809569126928 -346.955903391042 -349.524254643157 -352.643663147787 -355.263384563392 -357.366226229614 -358.83960011053 -362.609278279066 -364.956538622042 -366.118184930715 -368.599584058445 -375.009735262778 -377.925332260798 -379.886333374724 -381.014977496104 -383.331358006305 -395.851482590078 -398.640634755291 -400.918448702615 -402.591244892106 -404.352897646155 -406.947071827927 -410.370235017878 -412.904553213272 -414.163460197818 -416.148072854853 -418.170960888713 -421.175542756762 -458.349453794175 -461.30505821708 -463.040682903438 -465.825507174173 -469.321505679346 0.000157265191684119 1.10133344594375 60.8019159496269 15970.3428267747 15842.960381653 17025.4172406156 16962.0907773178 16954.3383447173 16984.2062489804 16977.7042830038 17478.1135348229 17761.4930016725 17758.055794684 17836.771934227 17832.1657136059 17838.8841883331 17840.7731908308 17838.8861619042 17846.6655407757 17843.241408361 17839.0764871773 17797.3067074961 17795.9863258621 17795.6983222097 17795.7108055844 17785.5629375323 17784.6271883561 17769.1089986019 17780.1869888531 17812.0035587078 17814.2213110241 18189.9053095504 18972.7171332232 18970.5239833121 19125.6212665449 19123.8761659371 19116.1321581067 19117.352614921 19128.582234637 19098.6149420087 19098.5904298126 19098.0323739935 19098.7780783238 19103.193653301 19924.3221273896 20273.3008021627 20273.8282784034 20289.7745947897 20285.9827917487 20512.6070767073 20655.8935950279 20816.2973609852 20863.2406714618 20883.1779349521 20936.816058923 21048.4341063195 21048.4761202761 21043.3592574074 21039.7393625375 21031.1052211256 21026.5831823788 21027.9412253443 21053.4955751621 21053.9145157247 21061.4539213628 21063.4622166411 21060.8167244765 21061.3428306499 21061.7327226145 21061.6145171583 21054.1756191631 21056.2830074336 21055.8906606048 21055.7316962407 21051.948090855 21053.0335087957 21044.8905260894 21051.9344484375 21023.6653189549 21021.1694431257 21021.1160908348 21020.5600336796 21019.4207831135 21102.401220448 21101.5558852755 21101.10645305 21101.7210989357 21101.5849901997 21099.220833766 21074.1808807428 21072.337232718 21072.9716116025 21073.5002570985 21068.7126785566 21071.7155648686 21597.5512992875 21610.0076514553 21609.9089080115 21607.8113051175 21615.3128524282
"2" -1.29499880679162 -7.55333199749677 -10.7611135814594 -80.1935706051721 -83.0083298063674 -86.0868444082565 -89.3746434118701 -91.2482417180854 -93.5022163336166 -96.315327952531 -101.427287340554 -104.436736505048 -107.482356947515 -109.096358443389 -111.911819559583 -115.266169857815 -119.243607911735 -121.721103349888 -123.497949227534 -125.780196863345 -128.322568781331 -131.69280930217 -133.990164502676 -135.28718987774 -136.99299255411 -139.935335521653 -143.231502619446 -146.481714724265 -148.296918888342 -150.449678612186 -152.964388375713 -158.505842936927 -163.615512042189 -165.969741846539 -167.371019953528 -170.256444905687 -171.71374045606 -173.230162731562 -176.07009765508 -179.078842275728 -181.502880865532 -183.325869191759 -185.129551232715 -187.375311262866 -196.710141158151 -199.383241642824 -201.68280746389 -203.345134426381 -206.251288074863 -211.305153366439 -214.990638282652 -224.125232732973 -225.363470705089 -226.916495791048 -229.870162441822 -233.004691466664 -235.319007392654 -237.124135722068 -239.107486946252 -242.027002035466 -245.226065994977 -247.850087555146 -252.159087914513 -253.438930348107 -255.655310130069 -258.638888168034 -261.364353900547 -263.158492829532 -264.306855558575 -266.837490318766 -269.846893199645 -272.471606011059 -274.572014950614 -276.044463724653 -279.529478433109 -281.882624977105 -283.01947539459 -285.456431992431 -290.184789013212 -293.022577073752 -294.984590178316 -296.112128582796 -298.392207499943 -305.484721427729 -308.240837308203 -310.516177994034 -312.185312963578 -313.943430622104 -316.537506051928 -319.795383081289 -322.329116081049 -323.587022527985 -325.557633041038 -327.556589713352 -330.536871572049 -354.567382842928 -357.373596949608 -359.104144242719 -361.846431937753 -365.080526097392 3.33791690738081e-05 0.221451463806721 7.33625721531352 10486.0294645483 10385.0866881616 10988.6670474473 10973.4023189864 10982.0829956033 11018.7591601072 11022.5280906579 11442.5615073147 11577.4700923104 11576.7433385198 11596.0874942893 11591.5587122768 11594.6910722855 11595.8279500476 11596.3803450182 11594.0864132354 11595.5861134984 11595.305904217 11596.5396796764 11596.290678522 11596.4223958832 11596.251611031 11595.1066169519 11570.4165461051 11567.9393842085 11554.3240628141 11531.1451741432 11532.1928432933 11542.9437104992 11851.65186473 11851.5203415489 11907.5834400616 11905.8145516141 11901.2150382704 11900.593371321 11904.753711716 11903.3791142871 11903.1553190552 11903.2484306409 11902.6302610247 11902.2535125161 11901.30979803 11900.6726132275 11900.5790954935 11899.8327488314 11901.3072266152 11953.9869427967 11954.2676901413 11964.5639559577 11964.5200362614 11964.6106393014 11965.9995348533 11967.7487037323 11967.073422202 11967.236514562 11967.7696554381 11967.0608569914 11966.1723797532 11966.2976387725 11965.4154130721 11965.1453809214 11963.6479587791 11963.2405892355 11963.9662519374 11964.214414238 11963.9583454752 11964.6182502747 11966.0384263554 11966.6474791886 11966.4658869194 11966.5132385371 11964.8340424881 11964.7169902481 11965.3923699891 11966.4345315747 11978.0530439809 11977.336052554 11977.4361911753 11977.7515168156 11978.1371925317 12013.0325249397 12013.3373771157 12013.6947046647 12013.7060274455 12013.8532699564 12018.3714289576 12012.7454519315 12012.8292632184 12012.7373256866 12011.9568084913 12013.2121804769 12017.7370981494 12224.5770727107 12229.3204574839 12229.0388069658 12225.6965110991 12226.5038879003
"3" -1.29528064902645 -7.46008152334622 -10.1640499857143 -39.1605860904614 -42.2381416829935 -44.2142367577207 -47.4915636304192 -49.3482754031755 -51.5604789111654 -54.3789205469492 -58.7835919310988 -61.6673718237052 -64.7016889319794 -66.295522392796 -69.0920724514026 -72.4258952173033 -76.3679407697285 -78.8410412210157 -80.5748703864652 -82.8446386399958 -85.3562051895504 -88.7276947467375 -91.0239619978161 -92.3210687354946 -94.0229445909636 -96.9819534187451 -99.7116900468742 -102.908650764534 -104.551668284779 -106.243420223674 -108.745360514157 -112.056943878673 -115.026279610643 -117.379880454673 -118.542352610795 -121.406530160758 -122.862859596731 -124.37405989236 -127.183223668421 -130.173149621952 -132.600934086592 -134.423458991164 -136.230386189849 -138.460115645462 -145.267088085331 -147.966311908191 -150.268113075083 -151.922817905634 -154.801404119242 -158.916403048722 -162.543062133026 -169.671785200484 -170.917271110403 -172.420240451577 -175.359883420739 -178.49170974208 -180.806114514051 -182.611024546849 -184.593910836359 -187.511540336312 -190.705918810346 -193.32862120371 -197.60239581317 -198.88245184511 -201.088752472612 -204.052874503133 -206.77942016253 -208.573427529737 -209.721649523605 -212.241388984551 -215.241156687265 -217.86615419077 -219.966963762907 -221.439368258864 -224.865989279107 -227.218340082087 -228.355126051562 -230.785827727688 -235.144276368855 -237.978995005675 -239.940651347208 -241.068139704282 -243.346256961428 -248.854581396599 -251.602772802688 -253.877353429725 -255.547488979273 -257.3038078095 -259.882814130014 -263.108992278352 -265.642380170579 -266.900491396985 -268.867843597337 -270.862612504131 -273.832317141822 -290.0861773466 -292.783736416363 -294.515220058135 -297.236979455286 -300.444972103819 7.71909303789039e-06 0.0344636044743281 0.268750906684707 3112.68600253326 3070.83662261848 3196.47626577704 3195.00740930996 3197.6296422128 3209.80204546012 3209.65763506395 3343.85015077844 3370.59706577372 3369.99493189817 3369.98013827518 3371.02717601386 3371.47635965808 3371.65682925145 3371.63461010618 3371.3919794016 3370.68098075873 3369.96624679942 3371.38890810397 3371.3654077458 3371.37108161703 3371.31585708655 3370.69870149932 3370.46542528362 3368.4403394194 3368.54466828371 3368.66576303105 3368.69181701946 3371.37036992212 3389.98485332394 3389.89354844226 3393.80444086114 3394.56412008617 3394.45684808782 3394.46366239217 3395.7013965017 3394.67231072656 3394.85160297191 3394.79492634014 3394.80266088669 3395.31975734461 3413.30690603863 3413.48825228983 3413.50061913329 3413.51986985091 3413.84053834837 3413.0604058557 3413.40648520118 3404.81105631334 3404.82686050079 3404.86496964597 3404.07777289075 3403.35014595071 3403.43478293898 3403.42453416945 3403.56601490181 3403.17835821905 3403.48670116358 3403.52468882332 3405.67036928162 3405.63065853953 3405.77755692551 3405.99407299983 3406.1792796843 3406.19064342582 3406.18098617074 3406.0669642172 3407.24070416736 3407.16997829919 3407.11074095114 3407.10312145111 3407.38059537156 3407.45448368608 3407.48418087452 3407.22851442564 3409.79802651985 3409.47014667474 3409.48645179337 3409.55408617336 3410.19644108363 3418.15859258159 3418.37560912114 3418.25330479877 3418.26127242918 3418.26293985374 3417.96697834295 3418.06529909964 3417.99020847905 3417.96731330065 3417.68120851944 3417.43341449444 3417.29283804659 3392.53207993939 3393.31468360022 3393.3010931327 3393.22704567122 3394.57258904062
"4" -1.29519654922968 -7.44800517511726 -10.1065491269866 -20.1661762390516 -23.4463851405303 -25.155279094803 -28.4296644710828 -30.2811084076223 -32.4716993527846 -35.2708222241538 -39.4256742800772 -42.2712041211023 -45.3057390728583 -46.8987409071906 -49.6828346405066 -53.0102774632239 -56.9333943881466 -59.4075387749468 -61.1355420782335 -63.3949302668539 -65.8892120715614 -69.2541862552319 -71.5497826710289 -72.8470289831935 -74.5506648970612 -77.4854250342756 -80.0816800048153 -83.2736489385859 -84.8970721801081 -86.5759848563277 -89.0704834996699 -92.2714540932112 -95.1184126530585 -97.4724406343564 -98.6173712954091 -101.471681358586 -102.928225891794 -104.440620861907 -107.251882708654 -110.24157471887 -112.666594370441 -114.488824323662 -116.294596856542 -118.522512742731 -124.69994451816 -127.405355328279 -129.707313294668 -131.364018711022 -134.230206293558 -138.302237341326 -141.929240147985 -148.44977842159 -149.698658252882 -151.180206319798 -154.114570791181 -157.24136055522 -159.556068969112 -161.361099367063 -163.345618291777 -166.256074909903 -169.436917527213 -172.057982151311 -176.313218866776 -177.593674263175 -179.793142551448 -182.750506637142 -185.474282228622 -187.267880859415 -188.416228094671 -190.931534055774 -193.931676432351 -196.55486569426 -198.655104223736 -200.127500182817 -203.547864399696 -205.89763516982 -207.026660301425 -209.455591945088 -213.774327942938 -216.608111110141 -218.569244819027 -219.697673785525 -221.976512570274 -227.164645223744 -229.907322987452 -232.182154529287 -233.852033230621 -235.607200639898 -238.179341275274 -241.39764327549 -243.931228595298 -245.189204047084 -247.158485960379 -249.154563269531 -252.120230476285 -262.863478128452 -265.465729119398 -267.196983174007 -269.912616526982 -273.078554555896 1.43184018296442e-06 0.0114487170168006 0.108330633447547 269.414571043356 263.412811121081 263.429354264906 263.354537057546 263.300522831127 263.319844989325 263.228456837788 263.167150819273 263.153687859439 263.163504361114 263.170921492378 263.382578734548 263.398689904739 263.422352821902 263.460495655729 263.387630681085 263.440075913936 263.514464878468 263.448402120652 263.435122083006 263.440550454221 263.442980033445 263.441111491253 264.096744795748 264.247520979538 264.032120687044 264.066772662438 264.053293010494 264.073159272929 264.091427738215 264.093563190076 264.095089418846 264.167596679812 264.087614653223 264.106012634525 264.186182932629 264.139480971409 264.118109239896 264.120352803206 264.134537937606 264.209641254621 263.9561042722 263.947929852013 263.958526172974 263.99647317668 264.209516887867 264.808576302812 264.807929756584 265.527676530082 265.524200329755 265.542959913803 265.66588269094 265.761418846465 265.742481314639 265.7423295483 265.763650914576 265.765736221551 265.799221238943 265.788502135967 265.872270166674 265.870961555477 265.929975229468 265.946474211396 265.9525569947 265.953413598069 265.964432245808 265.986874898811 265.749885310318 265.751187169702 265.742355743293 265.742188985604 265.813413628799 265.782449563921 265.705822751184 265.663197026871 265.309781394139 265.294378323374 265.288436167823 265.302442682653 265.335799415025 265.771077507217 265.756442998595 265.750736055172 265.754765759563 265.75558040363 265.800454018784 265.780084382046 265.787208413809 265.789354610753 265.838677105941 265.884463082898 265.795410928548 277.183348468938 277.593450383788 277.590828661772 277.697789158197 277.644611873349
"5" -1.29521058686309 -7.45054352296109 -10.0970784624074 -16.719313211925 -20.0671116986123 -21.7762106703766 -25.0425388922014 -26.8976504682082 -29.0862413052937 -31.8838753783105 -36.0240809161669 -38.8702984638144 -41.9046455519369 -43.4978821998077 -46.2821006726261 -49.6078740478846 -53.53359848618 -56.0090814399506 -57.73037774796 -59.9868968987271 -62.4843891922402 -65.8543331225286 -68.150342726738 -69.4476500150724 -71.1533693352426 -74.0881255690218 -76.6759272272209 -79.8621801158901 -81.4862272151543 -83.1641046678971 -85.6563774120064 -88.8605596499877 -91.7058676279781 -94.0597197547059 -95.2046478481516 -98.0589169453893 -99.5125267137717 -101.024063833708 -103.833646239379 -106.810708021565 -109.236472232585 -111.058627326948 -112.863526535204 -115.089940032436 -121.010795346489 -123.722060262064 -126.024232276887 -127.68006081348 -130.552417948943 -134.631838837071 -138.255341543281 -144.603449355312 -145.852777002372 -147.330596627976 -150.260911952334 -153.391871061278 -155.706815801928 -157.511846310402 -159.493563183631 -162.405930194579 -165.594933093576 -168.216627917501 -172.465347671206 -173.745770006279 -175.946076738515 -178.903715310813 -181.626259621408 -183.419903718888 -184.568207713218 -187.085576042926 -190.082129998028 -192.705796531725 -194.806338695915 -196.27872731083 -199.690548967211 -202.040982673277 -203.170051239441 -205.600332569421 -209.898250674132 -212.731903876352 -214.693104970384 -215.821349349688 -218.1004961045 -223.187142217125 -225.930056718297 -228.204229632922 -229.874606644221 -231.63059514653 -234.196035665775 -237.414126017024 -239.947676947221 -241.205579068573 -243.173301582753 -245.167300046123 -248.134567041099 -256.872016025617 -259.413873540671 -261.145139706271 -263.861654590354 -267.031874008574 3.23107053827181e-07 0.00308065108109977 0.0451472546215871 7.1347263792636 6.82433393763857 6.8247945852662 6.82155996346251 6.81836908045726 6.81845877557272 6.82226821756381 6.83998459196051 6.84007287471544 6.84088178439948 6.84119094518724 6.83803252043512 6.84121269451304 6.85123033029591 6.85341028463457 6.83412954876905 6.84862188244659 6.87478275961352 6.85035568902536 6.84885217883047 6.84899799599209 6.84871499393958 6.83665407860704 6.85071101343873 6.8404383980954 6.86871485559202 6.86979856496786 6.87859537518012 6.88082623064552 6.87902440693824 6.87911634228905 6.87925644185381 6.87966800889907 6.88328494815621 6.8808690374645 6.87636636860865 6.87518749456214 6.87674875562383 6.87720353387173 6.87654875230087 6.87135357838177 6.93693137662423 6.93961159664366 6.94000117318784 6.93941734481534 6.92789720220443 6.94068795403394 6.94040216927222 7.36089628429219 7.35655912951734 7.38009214332953 7.4101964419265 7.39038916448227 7.39034376297127 7.39030269441807 7.39850667179569 7.39723126422492 7.390347673272 7.39038511091021 7.38835186882591 7.38797909516941 7.38908848061228 7.38993633876133 7.39062292901275 7.39013808078859 7.39055535135164 7.38604287477194 7.38055843994888 7.38217425164608 7.38228684450069 7.38224147684567 7.42072054239608 7.4182211894787 7.41429731584295 7.41992628491698 7.48253365804519 7.48441969531583 7.48425529129002 7.48290737366065 7.48645112895756 7.60049292783423 7.60130063291252 7.60026062528386 7.59947112383681 7.60425888499469 7.6002166877427 7.60251363739215 7.603813536511 7.603946354604 7.60187166098105 7.59074004629466 7.5934981036587 13.8075569657526 13.9750613694133 13.9753043262544 13.9850232003622 14.0109602420672
"6" -1.29520640558308 -7.44551732014908 -10.0888535577083 -16.2649547443893 -19.6270063977199 -21.3359623783476 -24.5991905977113 -26.4503283678898 -28.6395823478611 -31.4352746378055 -35.5782613131132 -38.4245746686058 -41.4587368381932 -43.0519808842568 -45.8346557370089 -49.1595288246102 -53.0792870290035 -55.5544571101452 -57.2720755861458 -59.5306912628217 -62.0284317017442 -65.391454039858 -67.6873570925742 -68.9846766416343 -70.6902867050929 -73.6238951072274 -76.19890284906 -79.3835629976276 -81.0077244965369 -82.6861146466663 -85.1752136544897 -88.3784392846891 -91.2243042844091 -93.5783256785928 -94.7232150294191 -97.5781774029392 -99.0312128500166 -100.542544092796 -103.351501221253 -106.329558415628 -108.75549821799 -110.577797915286 -112.383477719195 -114.609973498145 -120.509546107958 -123.222094350433 -125.524267919165 -127.179836025848 -130.048346642905 -134.119968434405 -137.744126755661 -143.989093344148 -145.238799968905 -146.714012463016 -149.644468007652 -152.773732785328 -155.088623873745 -156.893652369271 -158.875797771599 -161.786196538948 -164.974236763049 -167.595653853193 -171.842922791878 -173.12332403933 -175.323388593859 -178.279457209512 -181.002289732147 -182.795967176517 -183.943930811279 -186.45952375056 -189.456613170899 -192.079534423403 -194.179803665154 -195.652197652436 -199.058945374743 -201.409714798635 -202.538649668119 -204.967774839483 -209.2478476661 -212.08183122287 -214.042974786477 -215.170809490519 -217.448904474456 -222.517560104823 -225.25991758137 -227.534388235838 -229.204794654155 -230.960554330672 -233.526926762084 -236.746914656215 -239.280349400711 -240.53830789477 -242.506155689082 -244.500060875801 -247.466184488719 -255.383598129326 -257.900663262697 -259.63186576979 -262.3468667 -265.514640610063 6.08828827333653e-08 0.000710432315032122 0.0158063444735407 0.24647178761502 0.244961495983122 0.244959320185911 0.244811112115204 0.245787046112652 0.246209592911003 0.24671333782188 0.245380567957304 0.245269258057317 0.245434173561841 0.245396572371094 0.246151633085116 0.245276949307816 0.246551340400132 0.247081607648487 0.247204252070542 0.246761870882547 0.249828238728386 0.248854368939525 0.2489239628787 0.248958844294008 0.249072232031951 0.249588333239124 0.258204303877434 0.260679423723314 0.260093660420741 0.260067366771638 0.261501346893866 0.260943552737313 0.261137928585595 0.261105407316293 0.261105836529526 0.261000139965852 0.260377839720964 0.260195547660899 0.261897548411412 0.26177080490716 0.261550010062224 0.261584019901059 0.261750328484669 0.26052836578809 0.280148623510181 0.279555536896828 0.279503919906175 0.279452473885981 0.280130863502364 0.283439547853937 0.282207189763108 0.299468929886184 0.299267053408148 0.300206775893779 0.301044333875097 0.301787992865866 0.301869214607332 0.301876881447146 0.301619784756277 0.302874185729251 0.302683690868085 0.302658512745996 0.302191714006364 0.302163140998284 0.302071898255669 0.302172838611002 0.302295585364243 0.302314785345732 0.302213904315389 0.301949290363637 0.302146782402679 0.301767848392936 0.301749291439118 0.301754891697087 0.303947035735301 0.303651654114766 0.303604467848261 0.302595272345173 0.307595726778726 0.307726143782316 0.30770840636658 0.307796037841429 0.308366782827266 0.342827704180941 0.342957503128174 0.342794971908972 0.342736312421733 0.342399635821871 0.34146562867855 0.341508645987447 0.341497086288352 0.341475833575325 0.341590019677361 0.342538068866102 0.342804175824976 1.54955921361293 1.59670239767107 1.59675901472606 1.59737338927142 1.59912445077531
"7" -1.29521078765766 -7.44614020285901 -10.0727326986321 -16.1498126877101 -19.5114959794731 -21.2204587717166 -24.4838257096188 -26.3362190029816 -28.5252452659684 -31.3228187709124 -35.4619168148584 -38.3079248458082 -41.3421155339988 -42.9353905222106 -45.7183616175964 -49.0412435095148 -52.9597252034532 -55.4345917246841 -57.1543859618571 -59.4125635355418 -61.9091353770613 -65.2730140017646 -67.5688669006768 -68.8661857797232 -70.571464093515 -73.5051386084973 -76.0798084610821 -79.2612277856839 -80.8817977988547 -82.5599275462723 -85.0488816603342 -88.2511949251602 -91.0969309319989 -93.4509024267043 -94.5958155429455 -97.4501852790313 -98.9027980552063 -100.414234538816 -103.222748575749 -106.20069150401 -108.626549280134 -110.448722920067 -112.254348140779 -114.481373248661 -120.389160169565 -123.10151479588 -125.403670655313 -127.058976986166 -129.927371755616 -133.999816116816 -137.624308340509 -143.853198396214 -145.103199096457 -146.576878851172 -149.506724555155 -152.636738652105 -154.951731312856 -156.756733668175 -158.73865983508 -161.646455811987 -164.835663344862 -167.457435004593 -171.705159462916 -172.985520091538 -175.185681121694 -178.141594528254 -180.864647751849 -182.658256968252 -183.806309118055 -186.322077993365 -189.318134640505 -191.941192888999 -194.041505165697 -195.513904935757 -198.925970830008 -201.276414968087 -202.405755830103 -204.834630065612 -209.113228483787 -211.94752857416 -213.908672242221 -215.036528672236 -217.315807038668 -222.375599067365 -225.118047283186 -227.392470675057 -229.062951346455 -230.818557005572 -233.38499420305 -236.604202473008 -239.137585825108 -240.395531072752 -242.363169566385 -244.35708457551 -247.323694995412 -254.977029292514 -257.490154745218 -259.22130961002 -261.936227847185 -265.104945983626 1.26455457097522e-08 0.000168008941374836 0.00805079787101273 0.0809035731539996 0.0800403356995957 0.0800553238544173 0.0796759715416138 0.0798687074771893 0.0798899145825367 0.0799503868052026 0.0810002059106433 0.080944544253103 0.0808871075918908 0.0808765079673992 0.0809332059876049 0.0811877502243038 0.0819447364023671 0.0819888513230292 0.0823111016397115 0.0826694097886774 0.083560381826543 0.082531092074301 0.0825293523338662 0.0825352687780244 0.082438852490132 0.0828001233583517 0.0851368368823267 0.0852887894444367 0.084846601049348 0.0848753283220609 0.0846702954842173 0.0848195871170199 0.084768894281752 0.0847726928957504 0.0847723186059101 0.0852980778965573 0.0853488437665295 0.085353361641843 0.0855877065100739 0.0851420052718943 0.0851695071740893 0.0851646454677141 0.0851761006344818 0.0851177602247191 0.093469549325027 0.0932705499664196 0.0932503543989678 0.0933828754763907 0.0937129798729254 0.0931846708622519 0.0931379662874568 0.100696233860091 0.10065661062746 0.10082286049665 0.101005553145567 0.101207667498119 0.10118343188683 0.101187099598925 0.101201066793545 0.101062966727562 0.101046862458513 0.100889146734593 0.100860094549976 0.100857699744191 0.100752045162161 0.100792499771401 0.100931747396909 0.100935169523334 0.10091176319971 0.101145831163521 0.101218509366853 0.101241094708792 0.101252432448833 0.101252045629289 0.101745484646721 0.101763002230257 0.101965081849099 0.102205106083444 0.107199577993892 0.107051484998527 0.107030192835579 0.10701352334213 0.107227080386337 0.119873823828074 0.119919886539183 0.119925365080529 0.119925770066753 0.119847139269987 0.120182752115483 0.119989743983378 0.120045234795788 0.120046782063564 0.120329766073809 0.120298044063529 0.120001306018324 0.335074798553038 0.351202593791163 0.351167765677829 0.351607353022236 0.353591277331991
"8" -1.29521375081345 -7.445659132221 -10.0747379083925 -16.1417524244598 -19.5048064652658 -21.2137617661068 -24.476752965715 -26.3297176048648 -28.5187362099654 -31.3149117885922 -35.4551684159896 -38.301242346433 -41.3354474517643 -42.9287116418387 -45.7114395128267 -49.0340480011598 -52.9529657960964 -55.427668972158 -57.1464484131593 -59.4047828875203 -61.9020888235905 -65.2642807092575 -67.5601864611685 -68.8575007437415 -70.5626978537529 -73.4963201759516 -76.072192644919 -79.2536395461048 -80.8756127019089 -82.5538457891058 -85.0431940406395 -88.2452607113328 -91.0909359686346 -93.4449120409007 -94.5898265716591 -97.444598517591 -98.8977583972107 -100.409250725824 -103.218146066628 -106.197045636086 -108.622841005093 -110.445022866819 -112.250601308196 -114.477820559645 -120.377265055938 -123.089585459293 -125.391736131824 -127.047130942871 -129.917006505385 -133.98869258249 -137.61308107241 -143.840270544437 -145.090377403672 -146.564052626635 -149.493013847539 -152.623138354795 -154.938208577488 -156.743235185086 -158.725130909336 -161.634430700793 -164.822910540542 -167.444579868394 -171.692479182987 -172.972876311169 -175.17304274838 -178.129193302086 -180.8523199983 -182.64592306478 -183.793995149123 -186.309843326171 -189.306171221973 -191.929104584928 -194.02943759004 -195.501835105213 -198.912986985895 -201.263602012812 -202.392433293034 -204.821616142287 -209.100529046459 -211.93479477466 -213.895938818678 -215.023875513489 -217.302619123824 -222.351597194511 -225.094057940297 -227.368484623727 -229.038921040516 -230.794610861081 -233.361115582809 -236.579854131411 -239.113240307571 -240.371181484169 -242.339119370129 -244.332866435532 -247.298978801944 -254.860115129444 -257.366414083371 -259.097579884212 -261.812402144032 -264.981810824012 1.71083290525754e-09 3.55272531210561e-05 0.00309115073319782 0.029902230943194 0.0293440863654891 0.0293429125920908 0.0293106948934599 0.0294045853092209 0.0293901588896674 0.0293938242606619 0.0296467772325991 0.0296620168323403 0.029661602824059 0.029665603781056 0.0298460384711068 0.0298490627781556 0.0299136414110137 0.0299531232028501 0.0298834261243286 0.0300269058886457 0.0302026213831571 0.0301841787531088 0.0301939890046923 0.0301945078009842 0.030188117970777 0.0301687634130013 0.030553663104597 0.0306065842547517 0.0306278717032207 0.0306208769236865 0.0307464326561991 0.030765738411923 0.030769011942685 0.0307626114394254 0.030763295247292 0.0308279452970216 0.0307600717550736 0.0307822987387558 0.0308565635704297 0.0308172480209376 0.030832254853315 0.0308303486074086 0.0308296317633765 0.0307968160311867 0.0330972352719902 0.0330707439498598 0.033068198935101 0.0330350680764734 0.0331130812295615 0.0330537919081658 0.0330054645474658 0.0347422979533828 0.0347238120109294 0.0347460848644369 0.0346251947478659 0.0347722356689662 0.034759345220852 0.0347617843520087 0.0346993485688615 0.034768260746471 0.0348443031738816 0.034826388656641 0.0348078235495579 0.0348095655989884 0.034801523093742 0.0347563129750222 0.0347544694851885 0.0347560519832247 0.0347524759226318 0.0347430053043511 0.0347328533975975 0.0347338303358689 0.0347328399535813 0.0347331719009855 0.0346491559406405 0.0346696890149671 0.0346880097418012 0.03471592828309 0.0350388386705011 0.034999397262284 0.0349981194779035 0.0349886708994159 0.0349949388338118 0.0361405792893504 0.0361764086647225 0.0361810230939793 0.0361848489002671 0.0361981510220451 0.036139185497229 0.0362196867156386 0.0362274335633513 0.036228400259904 0.0362218689397265 0.0362595163594041 0.036285915129007 0.0704657889727064 0.0708745689702466 0.0708717747744082 0.0707650276205484 0.0712408705634146
"9" -1.29521497209006 -7.44540894752369 -10.074992113597 -16.1371973689017 -19.4997190921838 -21.2086727294477 -24.4718287258722 -26.3245067412157 -28.513459823897 -31.3100666564828 -35.4498897580139 -38.2960127817053 -41.3302070049486 -42.9234731111099 -45.7068495431398 -49.0296433141098 -52.9482460006513 -55.4228888021485 -57.1423695749103 -59.4002313265121 -61.8970250849944 -65.2603764780225 -67.5562705145743 -68.8535868032534 -70.5588155219113 -73.4926842278305 -76.0676066953453 -79.248849796542 -80.87080314497 -82.5489955960449 -85.0384072710025 -88.2407122433575 -91.0864180228884 -93.4403822834123 -94.5852933419739 -97.4400110182101 -98.8929943213995 -100.404424200823 -103.213230077574 -106.191749419811 -108.617584781165 -110.439761050319 -112.245335347989 -114.472575997755 -120.370802758081 -123.083118827611 -125.385286855473 -127.040609665214 -129.910081898188 -133.981389072485 -137.605809790203 -143.83165776585 -145.081706071428 -146.555362914141 -149.484704473486 -152.614798621868 -154.929797621203 -156.734821376429 -158.716790965055 -161.625607058903 -164.814441264063 -167.43594037858 -171.683840648549 -172.964248351657 -175.164373663944 -178.120643860894 -180.843776463562 -182.63739320909 -183.785439620012 -186.301180948861 -189.297891478965 -191.920762126408 -194.021100527256 -195.493499410091 -198.90425529158 -201.25486265193 -202.38373875871 -204.812741647078 -209.089451650802 -211.923701990165 -213.884854840854 -215.012793302374 -217.291516783447 -222.340006093222 -225.082445544343 -227.356883615227 -229.027315197525 -230.78293837203 -233.349245721139 -236.567992831845 -239.101373634144 -240.359314855796 -242.327218226399 -244.320787927763 -247.28693876083 -254.83697112238 -257.343483712684 -259.07465534987 -261.789479658613 -264.958531351224 3.30896108326988e-10 6.73489069600338e-06 0.00101082930091722 0.0109145119514966 0.0107449435554825 0.0107492388807958 0.0107553780287797 0.0107658290796881 0.0107754088856699 0.0107820143487267 0.0107768519895042 0.010775539468854 0.0107769982854279 0.0107769642394576 0.0108038374379692 0.0107777275178406 0.0107869016663466 0.010788594219118 0.010762172745785 0.0107953342380858 0.0109075283080163 0.010775458286156 0.0107743003741802 0.0107740226410319 0.0107698915435131 0.0108014074580867 0.0107716324249672 0.0108715614878887 0.0108558895318351 0.0108582283489289 0.010860754783881 0.0108380350494731 0.0108403375795917 0.0108394139850518 0.0108396460030544 0.0108510749016228 0.0108695047009878 0.0108738413592826 0.0108921262350914 0.0108861685412912 0.0108861583386196 0.0108891175235088 0.0108869656581008 0.0108892405804667 0.0116775738798622 0.01166598407371 0.0116686279271868 0.0116816181488379 0.0117669114636436 0.0117182637719042 0.011727040259695 0.0118926654492478 0.011898011838635 0.0118980503803117 0.0118844976347889 0.0118810534126318 0.0118805329696842 0.0118800557633458 0.0118814612505935 0.0118960783573836 0.0118859403322755 0.0118827414745328 0.0118659358117826 0.0118711898754039 0.0118870257512284 0.0119079564634716 0.0119070352158277 0.0119064565456745 0.0119084143265912 0.0119363503843868 0.0119145698597992 0.0119171332282117 0.0119179714341073 0.0119177506026309 0.0119046372482906 0.0119122787350909 0.0119192459295896 0.0119197435075671 0.0120097900097546 0.01201345160998 0.0120126981217994 0.01201334826359 0.0119805216457179 0.0125868428490363 0.0125992328801361 0.0126018539816247 0.0126016284962015 0.0126039026560288 0.0126437348588438 0.0126538685650924 0.0126537053447023 0.0126537045305427 0.0126394644855573 0.0126605347769199 0.0126394770702956 0.0213170143436293 0.0216727728916581 0.0216729739842211 0.0216907057332724 0.0216214784509841
"10" -1.29521402351443 -7.44554006773967 -10.0721504028033 -16.1239695012078 -19.4863898217387 -21.1953413077359 -24.4581143833952 -26.3109348544833 -28.4998299679925 -31.2963300983433 -35.4359970458608 -38.2821195605941 -41.3163253397966 -42.9095881170967 -45.6929550570005 -49.0157896461255 -52.934313272466 -55.4089729595068 -57.1282331707824 -59.3861593339226 -61.8831368670155 -65.2460902293211 -67.5419695092486 -68.8392887373562 -70.544509741948 -73.4781700374897 -76.0533027069129 -79.2345025049239 -80.8563619740546 -82.5345463196323 -85.0238825025422 -88.2261636857135 -91.0718514635077 -93.4258167743706 -94.5707289838086 -97.4251698298056 -98.8782678632259 -100.389709190178 -103.198538167256 -106.177044335189 -108.602853351462 -110.425048989065 -112.230610786088 -114.457861136953 -120.356677357075 -123.068995591293 -125.371161680661 -127.026449799713 -129.895706719586 -133.967470969191 -137.591867081365 -143.817176248654 -145.067187530418 -146.540869260651 -149.469985513873 -152.599964525437 -154.91497762878 -156.719999895919 -158.701907861606 -161.610685324808 -164.799470396587 -167.421046453932 -171.668936988678 -172.949384325873 -175.149595096556 -178.105788692799 -180.82885800876 -182.622472725018 -183.770538800277 -186.28614871916 -189.282824269781 -191.905797696433 -194.006132358054 -195.478531848844 -198.889047107889 -201.239628811973 -202.368530952768 -204.797510911772 -209.074851250472 -211.909089272429 -213.870248909008 -214.998186351925 -217.276833880641 -222.325605809304 -225.068031973515 -227.342464911274 -229.012898982207 -230.76855260415 -233.334894322966 -236.553638959166 -239.087027994378 -240.344969106617 -242.312946650078 -244.306450771268 -247.272589051745 -254.820932908428 -257.32700167932 -259.058169971888 -261.772949042506 -264.94179039511 4.74526282235478e-11 1.62153488115185e-06 0.000313183128123761 0.00325500858797041 0.00321588492316059 0.00321660605560623 0.00320412648560993 0.00320341752593539 0.00320146413437585 0.00319620118399752 0.00320294979447575 0.00320278868664865 0.00320392385472701 0.00320399163137859 0.00320763194461489 0.00321478709356482 0.00321438494296003 0.00321595971215236 0.00321603604535465 0.00322364766471924 0.00322733760493803 0.00320935657941915 0.0032094797928079 0.00320935046906897 0.00320851214266151 0.00321163146643343 0.00322792168205897 0.00321484712397995 0.00322548609463186 0.00322507331704265 0.00323354850194586 0.00323327755434356 0.00323404609378792 0.00323422850783052 0.00323431840249871 0.00324291358587792 0.00324000054973466 0.00323809690999699 0.00323443135311265 0.00323543444938511 0.00323416908758981 0.0032344243498651 0.00323303238065687 0.0032391181010615 0.00336556939102016 0.0033652505700547 0.00336538598559212 0.0033628880594305 0.00335981191595381 0.00337890696868048 0.00338225732371892 0.0034493541828938 0.00344959932214375 0.00344948514929952 0.00343990682350284 0.00344547425351386 0.00344781387826326 0.00344780322381095 0.00344881430846029 0.0034580703088031 0.00346544804514999 0.00345942637448512 0.00346158473329869 0.0034632784430358 0.00346290523342192 0.00347513193833328 0.00347238276773447 0.00347178493455044 0.00347267364411107 0.00347758574690939 0.00347487022109562 0.00347229029628586 0.00347216235768231 0.00347204793020036 0.00349061111681599 0.00348707471998971 0.00348470589731719 0.00348358131622004 0.00348357484820927 0.00347789888541186 0.00347773345990748 0.00347892379394929 0.00348120966124318 0.0036184121465813 0.00361687519267245 0.00361656181314906 0.00361659326018702 0.00361738168448066 0.00362805904057409 0.00361956353875949 0.00362011434355494 0.00362017675003849 0.00362283062147695 0.00362447228387165 0.00362556925410078 0.00528616365261055 0.0053862432537639 0.00538631707395909 0.00538864927100829 0.00539953365767344
"11" -1.29521393344638 -7.44551068625661 -10.0722261778335 -16.1219651120624 -19.4844171585522 -21.1933755472662 -24.4561519925812 -26.30889811554 -28.4977716938479 -31.2942547255732 -35.4339747568647 -38.2800943369607 -41.3143105187259 -42.9075747607754 -45.6909237795361 -49.0137294661416 -52.9322591215692 -55.4069040734452 -57.1263544517173 -59.3842413132627 -61.8810483783375 -65.2441530462983 -67.5400377513725 -68.8373566367253 -70.5425616613534 -73.4762049749631 -76.0512389720896 -79.2323749964003 -80.8541695522228 -82.532375256169 -85.0217331487125 -88.2240023987068 -91.0696703541952 -93.4236407429976 -94.5685536268245 -97.4230329325805 -98.876122538081 -100.387551997941 -103.196270678014 -106.174819306802 -108.600630347158 -110.422826564781 -112.228403764003 -114.455584874726 -120.354521461423 -123.066838741881 -125.369006825052 -127.024343844989 -129.89368697423 -133.965377004353 -137.589736537508 -143.814825784819 -145.064857570055 -146.538518024565 -149.467638893264 -152.597727485437 -154.912733926596 -156.717760363448 -158.699667012605 -161.60851123365 -164.797302078706 -167.418880225157 -171.666760876116 -172.947177872354 -175.147376394358 -178.103479534236 -180.826539318933 -182.620152360119 -183.768227118328 -186.283884009476 -189.280605839296 -191.903574084245 -194.003906777805 -195.476305630717 -198.887014513597 -201.237589644727 -202.36647415846 -204.795499956574 -209.07292428731 -211.907180383859 -213.868337185179 -214.996277019366 -217.274865213509 -222.324205957302 -225.066641349634 -227.341079062869 -229.011514879278 -230.767161296877 -233.333512667146 -236.552216104049 -239.085608644619 -240.343549944403 -242.311472313066 -244.304972308733 -247.271126697298 -254.816944077679 -257.323087988078 -259.054254722453 -261.769023475836 -264.937844043554 9.21362709839147e-12 3.46712036063819e-07 9.17941706876255e-05 0.000868645063319213 0.000861320451965766 0.000861119294049558 0.000866240065381097 0.000867221262860852 0.00086782652661897 0.000868609775938982 0.000867219158805607 0.000867298063926811 0.00086751414219077 0.000867484528768895 0.000871160517142758 0.00087207725134795 0.000875308375889967 0.000875451705617733 0.000873340840782405 0.000874866789034285 0.00087959787114567 0.000879974875987679 0.000879809208356852 0.0008796590390605 0.00087958411396096 0.000883631655764935 0.000896201516518076 0.000895753687215949 0.00089535710847592 0.00089557428931029 0.000897075904425103 0.000895319080033263 0.000895038797172569 0.000895122923053414 0.000895121569479097 0.000897165114451102 0.000895680530941246 0.000896031561609229 0.000897099597750898 0.000896444176333928 0.000896555009786449 0.000896346630837474 0.000897422455598507 0.00089773915892225 0.000970556069919102 0.000967742590964224 0.000967703128790297 0.000967526179307414 0.000966511258384764 0.000965862155006819 0.000964154499932542 0.000987493225084266 0.00098614238924416 0.000987391283271351 0.000988832226109632 0.000989212453428541 0.000989682423964689 0.000989635925725917 0.000990317134982976 0.000989109075971146 0.000986325649561361 0.000986057936507852 0.000985278969079318 0.000985573877206255 0.000986269551162524 0.000987034233899391 0.000987897078307575 0.00098793713700922 0.000987987400344436 0.000987084028909914 0.000985481243427586 0.000985782758647855 0.000985747126087781 0.000985733231248871 0.000993625575644964 0.000993007364319503 0.000991286072886971 0.000993837610424637 0.000997625498328361 0.000997710656732168 0.000997666337507359 0.000997252714327083 0.00100032470725257 0.00103674911275392 0.00103584389488781 0.00103596891527722 0.00103592280805725 0.00103596326308527 0.00103485954745173 0.00103715999112031 0.00103711523344997 0.00103711663230105 0.00103738686987989 0.00103775826009469 0.00103598143819199 0.00149388658764748 0.00151930330668377 0.00151927141913156 0.00152003911671313 0.00151241770811398
"12" -1.29521394889604 -7.44550945903962 -10.0729362483405 -16.1237896958609 -19.4863861937736 -21.1953417857757 -24.4582372072338 -26.310976517316 -28.4998587745817 -31.2963927221425 -35.4360949879068 -38.2822087912232 -41.3164238865114 -42.9096870409913 -45.693069789385 -49.0159093879063 -52.9344846004345 -55.4091368194697 -57.1285455530203 -59.3864865631906 -61.8833296541573 -65.2462710627944 -67.5421566503302 -68.8394784300911 -70.5446859133707 -73.4784035875198 -76.0534665640476 -79.2345412064363 -80.8563744661302 -82.5345696666069 -85.0239124635395 -88.2261997997811 -91.0718704123938 -93.4258377809764 -94.5707513287222 -97.4252409403566 -98.8783145428566 -100.389742217158 -103.198383114174 -106.176917485106 -108.602725790996 -110.424921515495 -112.230484069571 -114.457672581517 -120.356388597165 -123.068718953241 -125.37088704581 -127.026205511249 -129.895566397895 -133.96723224974 -137.591597111768 -143.816717196768 -145.066733644638 -146.54040133689 -149.469577795593 -152.599598799339 -154.914597401063 -156.719624549649 -158.701546703112 -161.61038675427 -164.799156561458 -167.420714255294 -171.668590559282 -172.948999125321 -175.149205518674 -178.105345375319 -180.828417593052 -182.622031966455 -183.770101198887 -186.285761899231 -189.282458968976 -191.90540482113 -194.005740258981 -195.478139546243 -198.888861045739 -201.239428637642 -202.368311344501 -204.797327363044 -209.074864137572 -211.90911975898 -213.870276894168 -214.998212630656 -217.276823140839 -222.326086906586 -225.068554396994 -227.342988877435 -229.0134249113 -230.769069975481 -233.335412535319 -236.55416485411 -239.08755660689 -240.345498055922 -242.313412400102 -244.306898511917 -247.273100686833 -254.819065605759 -257.325197885149 -259.056364621637 -261.771136934787 -264.939941517967 1.34546920619041e-12 6.11350883778756e-08 2.29558999867956e-05 0.000229153330183755 0.0002240746151402 0.000224076656266723 0.000225321227895036 0.000224947061860038 0.000224957510597384 0.000224671156099249 0.000226097603427277 0.000226178439180366 0.000226260326034596 0.000226255901543675 0.000226251263255589 0.000226489005619424 0.000227021600936067 0.000226833957782217 0.000227862613089356 0.000227845113890603 0.000228649501691672 0.000226756895611164 0.000226630754985052 0.000226564046566694 0.000226553689657394 0.000225827695919915 0.000225567240671581 0.000226126058865919 0.00022631834759809 0.000226251150783084 0.000226809872598899 0.000226621977677799 0.000226467405149014 0.000226457116680213 0.000226469466878346 0.000227153297394189 0.000227147548333985 0.0002270994453925 0.000227176982814149 0.000227573394368553 0.000227630412381244 0.000227689385945419 0.000227534381049471 0.000227446882576253 0.000260757260720004 0.000260071210499503 0.000260058142907092 0.000259917744276285 0.00025942392172899 0.000260084483015679 0.000260113297413903 0.000264195460152059 0.000264043727464207 0.000264474962478157 0.000265912451118916 0.000265403667696426 0.000265302795199909 0.000265279113215899 0.000265013113885079 0.000265407434886574 0.00026493362887001 0.000265165781640681 0.000265069036014863 0.000265260976605257 0.000265140534576938 0.000265822332914967 0.000266338832195683 0.000266340003962547 0.000266358977460207 0.000266199924023082 0.000265913311379916 0.000265887522979567 0.00026590237854967 0.000265899995939768 0.00026710305412088 0.000267047370085975 0.000266989526961145 0.000266986619208482 0.000268239079796567 0.000268006698625853 0.000268024351299452 0.000268081293408667 0.000267749433113386 0.000271869923428731 0.000271823340559503 0.00027182853568061 0.000271839931630272 0.000271810078092791 0.00027198781320459 0.000271526059217905 0.00027149518766662 0.000271501780630746 0.00027175126031946 0.000271647929026506 0.000271465898791512 0.000354074346306223 0.000359193681660011 0.000359194060513563 0.000359524289219551 0.000363340629499584
"13" -1.29521393756783 -7.44551496770541 -10.0723165695773 -16.1227804149522 -19.4852324971562 -21.1941896743594 -24.4570381621695 -26.3097869455193 -28.4986724796118 -31.2951735410819 -35.4348796434705 -38.2809962579623 -41.3152082823434 -42.9084710170625 -45.6918431086465 -49.0146883532145 -52.9332714498067 -55.4079173475951 -57.1272883805735 -59.385236299814 -61.8820958760147 -65.2450340470177 -67.5409172467426 -68.8382361197376 -70.5434443737979 -73.4771491918777 -76.0522051346261 -79.2333283335947 -80.8551678142188 -82.5333670050617 -85.0226963649174 -88.2249716253195 -91.0706388934438 -93.4246068231254 -94.569520182507 -97.4240073091327 -98.8770849447997 -100.388513452853 -103.197151830566 -106.175702026795 -108.601514272316 -110.423709609286 -112.229276185021 -114.456478559006 -120.355451854215 -123.067771549731 -125.369938048333 -127.025254286497 -129.894587270206 -133.966237711392 -137.590594237157 -143.815634014189 -145.065662563093 -146.539327092285 -149.468476289082 -152.598528733077 -154.913529934402 -156.718557596875 -158.700470549231 -161.609325804267 -164.798098107569 -167.419662803522 -171.667532949795 -172.9479507154 -175.148153020551 -178.104275007446 -180.827336868224 -182.620949880418 -183.76902120432 -186.284682264969 -189.281375764051 -191.90432468769 -194.004658924149 -195.477058163719 -198.887778090386 -201.238341855552 -202.367224344782 -204.796232704164 -209.073698006259 -211.907952827594 -213.869109079475 -214.997047598876 -217.275631137895 -222.324736941701 -225.067198503098 -227.341633060099 -229.012068623568 -230.767714821639 -233.334074207713 -236.552818313747 -239.086209721042 -240.344151171884 -242.312063079264 -244.305549759359 -247.271751054959 -254.818063792672 -257.324220896012 -259.055387956398 -261.7701563243 -264.938992874214 1.89657104606309e-13 1.52328213220216e-08 6.51070482274912e-06 6.0963636017808e-05 6.000903573899e-05 6.00061647596545e-05 5.9983318406753e-05 5.99786754781602e-05 5.99335668328927e-05 5.98023759317042e-05 5.98401112555698e-05 5.98480480389019e-05 5.98436514612855e-05 5.98437023398329e-05 5.97660041221154e-05 5.97804172629115e-05 5.99255926601299e-05 6.00027091522327e-05 6.0001383901358e-05 5.99146948650652e-05 6.000976240636e-05 5.98773515858944e-05 5.98834584206619e-05 5.98977755132458e-05 5.98900542023823e-05 6.00051928539339e-05 6.03504637777769e-05 6.02998647482608e-05 6.04552653543387e-05 6.04881682672824e-05 6.04682832354643e-05 6.06302270427209e-05 6.06184024253261e-05 6.06250375454934e-05 6.06198186346888e-05 6.05629425949628e-05 6.0542918201891e-05 6.05397125516188e-05 6.05112980971371e-05 6.04790343838144e-05 6.0496367479558e-05 6.04980062570379e-05 6.04923339173404e-05 6.04647658387099e-05 6.38434838557527e-05 6.37815135768803e-05 6.37702082768966e-05 6.37342546524674e-05 6.36566170873145e-05 6.37012026574196e-05 6.36395865902557e-05 6.44947524972312e-05 6.46449370366316e-05 6.47068044976391e-05 6.50694941123413e-05 6.4960539238639e-05 6.49894153396195e-05 6.49735403056967e-05 6.49429729137994e-05 6.49918294786935e-05 6.52743230687933e-05 6.52638143254099e-05 6.50910157540936e-05 6.52399778102526e-05 6.51958334923679e-05 6.51205860309725e-05 6.5167696735217e-05 6.51733369267413e-05 6.51512625142594e-05 6.50280565718389e-05 6.48808964915871e-05 6.4996273441012e-05 6.49937168471108e-05 6.49913164129427e-05 6.48502571128126e-05 6.49058373474067e-05 6.50318144009141e-05 6.50639595356732e-05 6.6016614322964e-05 6.59640919905752e-05 6.59582950341006e-05 6.59605584884144e-05 6.58680039373684e-05 6.88003443060275e-05 6.85890440367453e-05 6.85945836748197e-05 6.85934447413699e-05 6.86018097272077e-05 6.84575431802235e-05 6.8556072588171e-05 6.85475224750033e-05 6.85472557031328e-05 6.854072623324e-05 6.85037972241777e-05 6.86126990075952e-05 8.94007649454194e-05 9.05306514321072e-05 9.05341032051031e-05 9.06312356891897e-05 9.10466900929712e-05
"14" -1.29521395559633 -7.44552086770819 -10.0725819467512 -16.1234904356197 -19.4859663463481 -21.1949239510691 -24.4577787049275 -26.3105377425126 -28.4994220394659 -31.2959319131419 -35.4356256852398 -38.281741240921 -41.3159533719378 -42.9092165609966 -45.6925870759561 -49.0154214953014 -52.9340241075168 -55.4086707219858 -57.1280539220718 -59.3859937207534 -61.8828167880367 -65.2458078812276 -67.5416915271336 -68.8390116363113 -70.5442205745494 -73.4779116821565 -76.052966050104 -79.2340794800869 -80.8559218543599 -82.5341207013195 -85.0234499331347 -88.2257282492 -91.0713946879563 -93.425362596508 -94.5702758704198 -97.424770884563 -98.8778448376932 -100.389271886976 -103.197922513119 -106.176466225371 -108.602276218892 -110.42447128608 -112.230033430276 -114.457232147417 -120.356195836744 -123.068520402248 -125.370688248216 -127.02600642754 -129.895336036389 -133.966987907137 -137.591332188889 -143.816443276392 -145.066471294639 -146.540136505726 -149.469299630113 -152.599345963502 -154.914349972557 -156.719375778222 -158.701291399692 -161.610145099149 -164.798911012176 -167.420474524609 -171.668347537475 -172.948763881597 -175.148970273762 -178.105101475543 -180.828165933476 -182.621779407548 -183.769851121748 -186.2855141664 -189.282214962894 -191.90516820917 -194.005502901093 -195.477901842208 -198.888637919212 -201.239200097328 -202.36808348311 -204.797101084972 -209.074567533559 -211.908821170529 -213.869977506774 -214.997914701563 -217.276505143908 -222.325630141399 -225.068090333897 -227.34252467695 -229.012960515779 -230.768606911473 -233.334955449732 -236.5536930771 -239.087084681838 -240.345026203139 -242.31293612025 -244.306418012287 -247.272626148327 -254.819287852617 -257.325442389667 -259.056609375868 -261.771380436468 -264.940194425073 3.26101560623141e-14 3.69459793263671e-09 1.29582280774705e-06 1.26933739637478e-05 1.24957879388677e-05 1.24930642048026e-05 1.25346787508694e-05 1.25136361501427e-05 1.25043074147342e-05 1.25348582765311e-05 1.25585588089845e-05 1.25519990039875e-05 1.25555144540331e-05 1.25540981056013e-05 1.25513717380491e-05 1.25723097104485e-05 1.27469278071267e-05 1.27602168755049e-05 1.28415721823858e-05 1.28504275165914e-05 1.28949709347657e-05 1.27850524202555e-05 1.27791024529076e-05 1.27734451988552e-05 1.27682898772118e-05 1.27813875839135e-05 1.29866996268409e-05 1.30278896507095e-05 1.30572250322854e-05 1.30661373378124e-05 1.30576123862581e-05 1.30350861540288e-05 1.30321680445496e-05 1.30328153113168e-05 1.30318874632181e-05 1.30145578640485e-05 1.30209765845033e-05 1.30199603700006e-05 1.30150410826081e-05 1.30509074469198e-05 1.30546232737769e-05 1.30531472981652e-05 1.3046024759005e-05 1.30436508536872e-05 1.42334751917269e-05 1.42232075313122e-05 1.42225505119972e-05 1.4230582118635e-05 1.42308949567715e-05 1.42018786149805e-05 1.41776406075924e-05 1.4461958366754e-05 1.44815804051216e-05 1.44819393814569e-05 1.44623838535082e-05 1.44620160704909e-05 1.44764283867904e-05 1.4479814776212e-05 1.44545593934516e-05 1.44915235540136e-05 1.45418541621731e-05 1.45366301825111e-05 1.45418683725411e-05 1.45389075657446e-05 1.45276561192244e-05 1.44943353387439e-05 1.45122303179636e-05 1.45108258606753e-05 1.45155913975364e-05 1.44960003242435e-05 1.44782665395814e-05 1.45140489191383e-05 1.45137128580622e-05 1.45137346707882e-05 1.45856241968317e-05 1.45715392948409e-05 1.45283455411077e-05 1.45304256878224e-05 1.45434848792187e-05 1.45474852374475e-05 1.45463532893941e-05 1.45465458571468e-05 1.45529385178567e-05 1.51238293676215e-05 1.50708657988828e-05 1.50713366792758e-05 1.50717246723578e-05 1.50717123341657e-05 1.50769778970266e-05 1.51097854162764e-05 1.51070231349522e-05 1.51068992277008e-05 1.50942961054847e-05 1.50948747295877e-05 1.5086183370371e-05 1.95241303551467e-05 1.97041962431483e-05 1.97041840622184e-05 1.97174858078115e-05 1.9706987306926e-05


==> figs/UnivariateModel/Data/NN.txt <==
"x"
"1" 16
"2" 32
"3" 64
"4" 128
"5" 256
"6" 512
"7" 1024
"8" 2048
"9" 4096
"10" 8192
"11" 16384
"12" 32768
"13" 65536
"14" 131072


==> figs/UnivariateModel/Data/NNB.txt <==
"x"
"1" 128
"2" 512


==> figs/UnivariateModel/Data/X_NL.txt <==
"V1"
"1" 0
"2" 2.68324937978399
"3" -0.986665277327774
"4" -23.6628540310934
"5" -8.20173534219458
"6" 2.15243726360096
"7" 14.1382967631386
"8" 2.24212501047774
"9" 1.72895150896301
"10" 13.9779407219852
"11" 18.4105792578461
"12" 15.0021440273555
"13" 11.0463291734989
"14" -3.01652697230629
"15" -11.7515061990841
"16" -7.49951239470206
"17" 5.3377401791958
"18" 6.05605875380891
"19" 1.07987691240011
"20" 3.9359308592704
"21" 7.17983814136029
"22" 16.7092770198349
"23" 11.5216104424184
"24" 4.17485928335253
"25" -2.26687110628599
"26" -11.6802481609202
"27" 5.05042638229746
"28" 11.5516720638005
"29" 2.78823673303054
"30" 2.80247384243853
"31" 10.8877073869976
"32" 15.5675623311703
"33" 17.3395958179127
"34" 9.79661330781544
"35" -2.38565359467036
"36" -10.9767488843907
"37" -3.69149519493067
"38" -1.58102173502845
"39" -14.0235856560288
"40" -15.0203163148137
"41" -13.9481406256114
"42" -3.28699760815866
"43" -4.52777474888083
"44" -8.09971166979146
"45" -20.2102882279955
"46" -15.8560288614444
"47" -4.02092229716009
"48" -3.54033084732065
"49" -9.88578773062032
"50" -15.1982066310357
"51" -11.9796209518255
"52" -17.0930841749807
"53" -3.03905208815016
"54" -0.83811757061782
"55" -14.1567476015727
"56" -12.48773351578
"57" -12.4933968423817
"58" -0.969787868101771
"59" -4.12235727096098
"60" -11.9870265870575
"61" -13.1840585139932
"62" -15.6261506538152
"63" -10.7815798456248
"64" -5.40915996671196
"65" -7.88061307671387
"66" -15.1085267671836
"67" -16.6295801656767
"68" -7.16459759742079
"69" -1.90615204799416
"70" -8.00596310931804
"71" -13.552339454477
"72" -16.7310365213789
"73" -9.80304241774913
"74" 2.16045747013
"75" 14.0261863380251
"76" 8.90015474145624
"77" 0.320344239192324
"78" 2.25005309828847
"79" 18.8264899426954
"80" 14.526857505225
"81" 4.16614347903934
"82" 0.126196013228482
"83" 1.22200605810043
"84" 21.0017971577128
"85" 19.3183601770246
"86" 11.8851880330176
"87" 4.99249463795457
"88" 2.29541045859609
"89" 13.0392938822282
"90" 17.9428984981163
"91" 11.0703197269582
"92" 5.54077489487285
"93" 4.52579074992226
"94" 7.12542433180978
"95" 15.1171858668566
"96" 24.4754137336359
"97" 12.3078252799048
"98" 5.93595341454163
"99" 4.26717797895696
"100" 15.5989007266267


==> figs/UnivariateModel/Data/theta.txt <==
"x"
"1" 0.5
"2" 25
"3" 8
"4" 1.2
"5" 3.16227766016838
"6" 20
"7" 0
"8" 1.4142135623731


==> figs/UnivariateModel/Data/timMC.txt <==
"x"
"1" 0.000669999999999959
"2" 0.00130599999999998
"3" 0.00259000000000003
"4" 0.00515600000000001
"5" 0.010272
"6" 0.020508
"7" 0.04096
"8" 0.081968
"9" 0.163934
"10" 0.327304
"11" 0.662418
"12" 1.326128
"13" 2.630538
"14" 5.397456


==> figs/UnivariateModel/Data/timQMC10.txt <==
"x"
"1" 0.00749000000000001
"2" 0.00844200000000001
"3" 0.010534
"4" 0.014994
"5" 0.024208
"6" 0.043496
"7" 0.084834
"8" 0.169846
"9" 0.35145
"10" 0.743186
"11" 1.573328
"12" 3.340978
"13" 7.126484
"14" 15.645336


==> figs/UnivariateModel/Data/timQMC11.txt <==
"x"
"1" 0.00201800000004005
"2" 0.00321200000005774
"3" 0.00598600000003353
"4" 0.0113699999999953
"5" 0.022747999999905
"6" 0.0480520000000251
"7" 0.0982280000000028
"8" 0.203881999999983
"9" 0.425115999999922
"10" 0.900751999999979
"11" 1.89338
"12" 4.06926599999994
"13" 8.615402
"14" 18.94212


==> figs/UnivariateModel/Data/y_NL.txt <==
"V1"
"1" -0.767123600384959
"2" -2.30852791818496
"3" -0.320464613335628
"4" 29.3152682568991
"5" 2.04336075557143
"6" -0.881043791183521
"7" 9.91314095427641
"8" -0.311740839957074
"9" -1.01294466325578
"10" 7.97655687718533
"11" 17.6409279456824
"12" 10.1778593475885
"13" 6.24154819995041
"14" 1.52921250385881
"15" 6.16081505437971
"16" 3.94678191466115
"17" 3.54702263864635
"18" -0.110310026917013
"19" -0.455821060231705
"20" 2.09142839697337
"21" 1.56284322087743
"22" 15.1775992870078
"23" 7.07679681188297
"24" 1.13200552152436
"25" 1.25020909378696
"26" 8.27013899925365
"27" 0.614303562453913
"28" 7.32991407553102
"29" 0.0837543246565429
"30" -0.415901306420311
"31" 6.08269353682505
"32" 13.1068286021192
"33" 15.6821444052899
"34" 5.0810142180932
"35" -0.121289381627607
"36" 7.59432478431872
"37" 0.494383363203958
"38" 0.114311904869889
"39" 8.24268395274509
"40" 10.7709226788891
"41" 9.53182997127862
"42" 2.37520727914265
"43" 1.76126364768877
"44" 3.73091511072094
"45" 21.0380811963955
"46" 13.5127787187505
"47" 0.462849711380415
"48" 1.60150004212745
"49" 5.68889165766374
"50" 11.8112840279778
"51" 6.60346824777122
"52" 14.7526766039043
"53" 0.991724920438264
"54" 0.586555638375847
"55" 9.66188154631469
"56" 8.30550977671056
"57" 7.22587543302411
"58" -0.869792789602636
"59" 1.64782502310716
"60" 7.54630131326787
"61" 7.15688530733639
"62" 10.6967295516365
"63" 6.46307597493268
"64" 1.10241549969157
"65" 2.34735763064552
"66" 8.85291499436384
"67" 13.6506119869108
"68" 2.479894784537
"69" 0.818050499804845
"70" 3.26812290765186
"71" 9.18456722588632
"72" 13.9311893944151
"73" 4.921507756804
"74" -0.649456086965531
"75" 10.1309316082468
"76" 3.63388193758758
"77" 0.615085004190159
"78" 1.27565651350012
"79" 18.2879997345832
"80" 11.2612341480597
"81" 1.05319808596608
"82" 0.0348892897755575
"83" 0.571470484331018
"84" 21.4497080730682
"85" 18.6220213902192
"86" 7.08254799741811
"87" 1.63104621836844
"88" 8.14159111605824e-05
"89" 6.21252301391017
"90" 16.4556290144248
"91" 5.75109867308497
"92" -0.202185106885856
"93" 1.62743959294126
"94" 2.54854487814522
"95" 13.3250859480257
"96" 29.522700347898
"97" 6.64082956900814
"98" 1.67944350053691
"99" -0.0823550122085429
"100" 14.0044102119778

